Holes in the Geofence: Privacy Vulnerabilities in "Smart" DNS Services

Smart DNS (SDNS) services advertise access to "geofenced" content (typically, video streaming sites such as Netflix or Hulu) that is normally inaccessible unless the client is within a prescribed geographic region. SDNS is simple to use and involves no software installation. Instead, it requires only that users modify their DNS settings to point to an SDNS resolver. The SDNS resolver "smartly" identifies geofenced domains and, in lieu of their proper DNS resolutions, returns IP addresses of proxy servers located within the geofence. These servers then transparently proxy traffic between the users and their intended destinations, allowing for the bypass of these geographic restrictions. This paper presents the first academic study of SDNS services. We identify a number of serious and pervasive privacy vulnerabilities that expose information about the users of these systems. These include architectural weaknesses that enable content providers to identify which requesting clients use SDNS. Worse, we identify flaws in the design of some SDNS services that allow {\em any} arbitrary third party to enumerate these services' users (by IP address), even if said users are currently offline. We present mitigation strategies to these attacks that have been adopted by at least one SDNS provider in response to our findings.

==> figures/dns-lookup-times/data.csv <==
cactusvpn,104.com.tw,136.30528428724833,59.745000010090216
cactusvpn,1337x.to,63.47471555428845,62.36257204519851
cactusvpn,163.com,82.14637956448964,59.79142923440252
cactusvpn,1688.com,121.13685639841216,59.937998918550356
cactusvpn,17ok.com,117.25538223981857,64.8635710988726
cactusvpn,17track.net,138.04783392697573,57.989500113762915
cactusvpn,1bcde.com,67.9705229440802,58.64968462602088
cactusvpn,360.cn,146.07733062335424,59.69900039157697
cactusvpn,360doc.com,142.47299917042255,53.6886245245114
cactusvpn,3c.tmall.com,300.21792948246,66.63329992443323
cactusvpn,3dmgame.com,113.09699818957597,55.38012471515685
cactusvpn,4chan.org,59.4490832882002,54.79562468826771
cactusvpn,4pda.ru,60.17825019080192,56.46037496626377
cactusvpn,4shared.com,60.57162559591234,53.819000255316496
cactusvpn,51cto.com,130.7187476195395,59.88012393936515
cactusvpn,51sole.com,140.06509631872177,72.90757128170559
cactusvpn,58.com,115.74137443676591,57.890624389983714
cactusvpn,5ch.net,61.663541942834854,56.13262485712767
cactusvpn,6.cn,133.16262420266867,57.71799979265779
cactusvpn,9gag.com,71.74142875841686,60.19914216761078
cactusvpn,abola.pt,58.58045723289251,53.840625449083745
cactusvpn,abril.com.br,60.59674848802388,53.7764992332086
cactusvpn,abs-cbn.com,70.43847681156227,61.46299945456641
cactusvpn,academia.edu,60.709707671776414,55.83437532186508
cactusvpn,accuweather.com,72.38623819180897,65.64828553902251
cactusvpn,addthis.com,61.40387477353215,55.62974978238344
cactusvpn,admaimai.com,201.4205027371645,58.93099936656654
cactusvpn,adobe.com,61.505334318748545,60.28499959834984
cactusvpn,adp.com,69.46337514091283,55.40912470314652
cactusvpn,agoda.com,63.88945830985904,59.23300061840564
cactusvpn,airbnb.com,72.70780964089292,64.58542908408812
cactusvpn,aksam.com.tr,58.82970860693604,53.606250090524554
cactusvpn,albawabhnews.com,70.13362007481712,61.883287504315376
cactusvpn,alibaba.com,131.47833411182677,59.86842978745699
cactusvpn,alicdn.com,119.9201256968081,53.984750411473215
cactusvpn,aliexpress.com,101.28804775221008,59.66242961585522
cactusvpn,alipay.com,85.47038012849433,60.22028491965362
cactusvpn,aliyun.com,133.63890136991228,67.5301414781383
cactusvpn,allegro.pl,76.13842621106994,67.33200038698587
cactusvpn,alnaharegypt.com,106.10029334202409,59.31637552566826
cactusvpn,alodokter.com,65.93138192381177,60.19657078598227
cactusvpn,amazon.ca,68.87214284922395,67.46614232127156
cactusvpn,amazon.cn,62.49466711389167,60.2169997457947
cactusvpn,amazon.co.jp,64.15080970951489,61.23514220650707
cactusvpn,amazon.co.uk,63.84576151945762,61.06771408979382
cactusvpn,amazon.com,64.32190431015832,65.87628674294267
cactusvpn,amazon.de,70.17504689948899,60.01671390341861
cactusvpn,amazon.es,67.49414319970778,63.531714890684405
cactusvpn,amazon.fr,64.17761889419386,60.194428477968486
cactusvpn,amazon.in,64.92419008697782,60.86700023817165
cactusvpn,amazon.it,71.99666702321598,61.55614235571453
cactusvpn,amazonaws.com,65.92299975454807,60.31757247235094
cactusvpn,ameblo.jp,76.00214385560581,69.02128591069153
cactusvpn,americanas.com.br,64.94349986314774,58.920749463140965
cactusvpn,americanexpress.com,72.05509165809913,67.25199926983225
cactusvpn,android.com,69.5790954466377,64.59300047052758
cactusvpn,animeflv.net,59.36287471558899,56.6528761992231
cactusvpn,animeyt.tv,74.29525877038638,67.57144474734862
cactusvpn,aol.com,65.86852350405285,60.87471464914935
cactusvpn,aparat.com,64.88176169139999,61.64400026734386
cactusvpn,apkpure.com,57.58712429087609,55.978374439291656
cactusvpn,apple.com,115.02042811896119,62.366426922380924
cactusvpn,appledaily.com,75.29649945596854,63.78458347171545
cactusvpn,archive.org,71.32933315421853,60.390285349317956
cactusvpn,archiveofourown.org,60.63716684002429,53.7373754195869
cactusvpn,artstation.com,59.38091699499637,55.10274996049702
cactusvpn,arxiv.org,66.50045816786587,54.4953754870221
cactusvpn,as.com,75.18933444387382,64.99788827366298
cactusvpn,asana.com,62.01983313076198,54.084875038824975
cactusvpn,ask.com,66.75176109586444,60.170144374881474
cactusvpn,asos.com,91.2355167998208,70.42166632082727
cactusvpn,asus.com,61.25654187053442,53.367999382317066
cactusvpn,atlassian.com,64.30450070183724,57.549749268218875
cactusvpn,atlassian.net,73.61885242991978,68.46944604896838
cactusvpn,att.com,69.40383312758058,53.62949927803129
cactusvpn,autodesk.com,74.28174908272922,53.63499990198761
cactusvpn,avast.com,82.43837440386415,87.0734981726855
cactusvpn,avgle.com,57.89383337832987,54.32012560777366
cactusvpn,avito.ru,64.62599975722176,59.449285534875735
cactusvpn,babytree.com,137.32076116970606,60.25971419044903
cactusvpn,badoo.com,66.79616674470405,62.812499779586986
cactusvpn,baidu.com,61.97019014507532,59.90814271249941
cactusvpn,baike.com,206.1335646680423,60.335858325873104
cactusvpn,bancodevenezuela.com,81.55220746994019,59.83662453945726
cactusvpn,bandcamp.com,60.339416144415736,54.63737482205033
cactusvpn,banggood.com,62.661958392709494,57.407250395044684
cactusvpn,bankmellat.ir,58.49166715051979,56.014249683357775
cactusvpn,bankofamerica.com,62.60476181549686,60.17100065946579
cactusvpn,battle.net,81.89366691346679,62.07757190402065
cactusvpn,bbc.co.uk,199.96271641658885,132.58428698671716
cactusvpn,bbc.com,74.30461953793254,67.47314347220319
cactusvpn,beeg.com,66.0297145534839,64.61514279778514
cactusvpn,behance.net,64.38004770981414,62.754855757313116
cactusvpn,bestbuy.com,76.513544741002,69.16254445571792
cactusvpn,bet365.com,64.22361944402967,59.436570986041
cactusvpn,bet9ja.com,111.29881042454925,60.4534282216004
cactusvpn,beytoote.com,62.232751166448,57.587374933063984
cactusvpn,bild.de,70.72371443999666,59.926000689821585
cactusvpn,bilibili.com,117.62342708451408,59.75314296249832
cactusvpn,billdesk.com,82.03345746733248,55.40487449616194
cactusvpn,binance.com,64.55087522044778,56.07750022318214
cactusvpn,bing.com,62.37300019711256,61.51357080255236
cactusvpn,biobiochile.cl,104.45266589522362,64.81971445360354
cactusvpn,bitbucket.org,64.35233354568481,55.785374832339585
cactusvpn,bitly.com,67.29704846761057,60.24400078292404
cactusvpn,bitmedianetwork.com,82.4227873235941,70.14581764286216
cactusvpn,bkn.go.id,153.30152320010322,60.16957134540592
cactusvpn,blackboard.com,67.70528666675091,61.419714375266004
cactusvpn,blastingnews.com,63.61566577106714,53.25925105717033
cactusvpn,bldaily.com,72.04142878098148,62.57671343960933
cactusvpn,bleacherreport.com,71.17904117330909,61.06662540696561
cactusvpn,bles.com,69.53495208706174,60.37842894771269
cactusvpn,blibli.com,63.63629037514329,59.402249520644546
cactusvpn,blizzard.com,79.80879326350987,53.15012484788895
cactusvpn,blog.jp,69.93429025169462,57.41899996064603
cactusvpn,blog.me,85.55520954541862,53.82837518118322
cactusvpn,blogger.com,67.96752395374435,61.42728576170547
cactusvpn,blogspot.com,63.732142427137916,60.05414269332375
cactusvpn,bloomberg.com,67.9193338645356,60.756570792623926
cactusvpn,bol.uol.com.br,174.6293610582749,92.24666802523036
cactusvpn,bolasport.com,61.9425002951175,53.78512491006404
cactusvpn,bongacams.com,67.23338059548821,60.154142922588754
cactusvpn,booking.com,61.5367620651211,59.79600003255265
cactusvpn,box.com,69.766477016466,61.78414262831211
cactusvpn,breitbart.com,65.75866628970418,61.293286005301134
cactusvpn,brilio.net,70.02095994539559,60.19849923904985
cactusvpn,browsergames2018.com,71.02771316255841,63.81357155208077
cactusvpn,bukalapak.com,72.60099984705448,70.47614295567784
cactusvpn,businessinsider.com,63.99980998997177,60.5641437162246
cactusvpn,buzzfeed.com,78.780519672566,75.03388863470819
cactusvpn,ca.gov,88.55379070155323,55.744375684298575
cactusvpn,caijing.com.cn,105.50271214119026,59.74785770688738
cactusvpn,caixa.gov.br,60.03029178828001,53.58762585092336
cactusvpn,caliente.mx,66.5084165520966,59.59200032521039
cactusvpn,cam4.com,62.493458623066545,56.39425024855882
cactusvpn,cambridge.org,67.17704768691745,61.23457064053842
cactusvpn,canalrcn.com,64.64829086326063,53.718124399892986
cactusvpn,canva.com,75.0997146325452,65.38857173706803
cactusvpn,capitalone.com,61.43428571522236,60.54257122533662
cactusvpn,cbsnews.com,67.89124896749854,55.620999773964286
cactusvpn,cbssports.com,68.120522956763,59.62114262261561
cactusvpn,ccm.net,73.51153446361423,69.4996009580791
cactusvpn,cdiscount.com,63.15050064586103,54.703749367035925
cactusvpn,cdstm.cn,160.34829337149858,57.71725042723119
cactusvpn,chase.com,70.65537984349898,62.995571909206255
cactusvpn,chaturbate.com,60.819144094628946,59.94628542768104
cactusvpn,chegg.com,80.52711230185297,76.83977743403779
cactusvpn,chess.com,59.066083398647606,53.41275059618056
cactusvpn,china.com.cn,63.90342834804739,61.987429458115784
cactusvpn,chinadaily.com.cn,86.10371526862893,65.18514254795653
cactusvpn,chinaz.com,124.858379896198,64.48957057935851
cactusvpn,chip.de,68.24849941767752,55.153999594040215
cactusvpn,chouftv.ma,72.94166700116226,61.95499934256077
cactusvpn,chron.com,66.63337501231581,57.58300004526973
cactusvpn,ci123.com,74.85247709389243,60.14871357807091
cactusvpn,cimaclub.com,63.60537582077086,57.54225037526339
cactusvpn,cinecalidad.to,69.60423849523067,62.75328594659056
cactusvpn,cisco.com,57.851750985719264,55.775375571101904
cactusvpn,citi.com,59.764249715954065,55.33050140365958
cactusvpn,cnbc.com,66.61633362195322,62.31342987822635
cactusvpn,cnblogs.com,152.8531430023057,64.404571428895
cactusvpn,cnet.com,65.0468563128795,59.26799880606787
cactusvpn,cnn.com,65.92319014349154,63.28685847776276
cactusvpn,cnnindonesia.com,74.2147620767355,60.72500002171312
cactusvpn,cnzz.com,130.3118742071092,59.74537518341094
cactusvpn,cobalten.com,71.41023794455188,65.08571348552194
cactusvpn,codepen.io,58.75279183965176,54.4170003850013
cactusvpn,coinmarketcap.com,63.50033371044057,60.78256985970906
cactusvpn,concursolutions.com,68.22830075398088,63.61019918695092
cactusvpn,constintptr.com,60.03845843952149,57.63112532440573
cactusvpn,convert2mp3.net,66.83176064065525,63.533715105482514
cactusvpn,corriere.it,69.77599894162267,53.30725014209747
cactusvpn,costco.com,54.61541749536991,53.07550146244466
cactusvpn,coursehero.com,65.48857076891831,60.526998846658636
cactusvpn,coursera.org,67.78143215924501,60.91539924964309
cactusvpn,cqnews.net,123.92779253423214,53.479374502785504
cactusvpn,craigslist.org,81.73899951257876,60.83171415541853
cactusvpn,creditonebank.com,61.2350411247462,57.01049847994
cactusvpn,cricbuzz.com,68.2062857917377,62.173714329089435
cactusvpn,crptentry.com,72.32537945466382,60.95400066780193
cactusvpn,crtatix.com,71.00895675830543,54.998875013552606
cactusvpn,crunchyroll.com,57.57854215335101,57.57487483788282
cactusvpn,cryptobrowser.site,61.30070879589766,57.8405000269413
cactusvpn,csdn.net,197.6593817983355,59.97714267245361
cactusvpn,dafont.com,59.6148333279416,55.84662489127368
cactusvpn,dailycaller.com,68.54395882692188,60.04924979060888
cactusvpn,dailyfeed.co.uk,71.04847580194473,64.62385784834623
cactusvpn,dailymail.co.uk,74.41571461302894,62.31657189450094
cactusvpn,dailymotion.com,64.65619044112307,60.48628608030932
cactusvpn,daum.net,79.45204685841288,64.11599913345916
cactusvpn,dcard.tw,63.45275091007352,55.81150040961802
cactusvpn,dcinside.com,118.33185755780765,59.61314309388399
cactusvpn,debate.com.mx,67.74033393178668,63.38528570319925
cactusvpn,dell.com,60.12752519122192,59.71385738147156
cactusvpn,delta.com,61.83387560304254,58.41662408784032
cactusvpn,detail.tmall.com,341.8463809149606,60.671572307390825
cactusvpn,detik.com,74.29576053151062,60.876571972455295
cactusvpn,deviantart.com,71.49638075913701,61.04657147079706
cactusvpn,dianping.com,117.24537564441562,62.17287585604936
cactusvpn,dictionary.com,63.10628647250789,60.250285480703624
cactusvpn,digikala.com,71.263762190938,60.08942837693861
cactusvpn,digitaldsp.com,66.7803343385458,54.33537543285638
cactusvpn,diply.com,63.08604763554675,61.02814232664449
cactusvpn,discogs.com,65.45190553047827,59.86257150237049
cactusvpn,discordapp.com,60.97414211503097,60.04300088222538
cactusvpn,discover.com,70.15486750751734,62.628398928791285
cactusvpn,discuss.com.hk,71.52642788631576,60.0559992183532
cactusvpn,divar.ir,61.65957038423845,60.290999710559845
cactusvpn,dkn.tv,71.81600002305848,62.102000628198894
cactusvpn,dmm.co.jp,135.4489539350782,70.13242931238243
cactusvpn,dmm.com,66.18016678839922,53.62550006248057
cactusvpn,dnckawxatc.com,87.6866661544357,63.200428815824644
cactusvpn,dnevnik.ru,85.20862506702542,53.6395002854988
cactusvpn,docin.com,82.91714398988655,64.20457216777972
cactusvpn,doodle.com,57.89866694249213,55.692375637590885
cactusvpn,douban.com,141.9142410159111,65.50528601344142
cactusvpn,doubleclick.net,64.57328596817595,60.0358567067555
cactusvpn,doublepimp.com,68.77809550080981,62.21571458237512
cactusvpn,doublepimpssl.com,70.89309633842537,71.65257073938847
cactusvpn,douyin.com,248.68453480303288,68.85412393603474
cactusvpn,douyu.com,98.41274935752153,60.24674966465682
cactusvpn,dribbble.com,57.023540954105556,54.29112468846142
cactusvpn,drive2.ru,56.59054161515087,54.05587505083531
cactusvpn,drom.ru,70.3871895426086,64.70799925071853
cactusvpn,dropbox.com,66.78338082773345,60.756572655269075
cactusvpn,drudgereport.com,61.40233390033245,56.72574928030372
cactusvpn,duckduckgo.com,72.27585784026554,60.56100076862744
cactusvpn,duolingo.com,62.30558385141194,53.575748577713966
cactusvpn,e-hentai.org,64.43966539310557,60.8895712399057
cactusvpn,ea.com,75.38416627794504,59.19920075684786
cactusvpn,easports.com,65.55070821195841,53.22950112167746
cactusvpn,eastday.com,113.90823764460427,62.5952866726688
cactusvpn,ebates.com,61.17845920380205,55.51087413914502
cactusvpn,ebay.co.uk,112.47542753283467,62.49557169420378
cactusvpn,ebay.com,63.973047238375464,63.274999814374105
cactusvpn,ebay.com.au,68.78538123731103,62.48528536941324
cactusvpn,ebay.de,71.63223837103162,62.827713787555695
cactusvpn,ebay.fr,61.270000180229545,57.7174995560199
cactusvpn,ebay.it,64.8255715412753,60.93357317149639
cactusvpn,ebc.net.tw,74.90133452746603,65.40466555290753
cactusvpn,echo.msk.ru,59.84479119069874,57.528124772943556
cactusvpn,ecollege.com,78.88462580740452,53.586999769322574
cactusvpn,ecosia.org,68.84493661068734,60.20328411388965
cactusvpn,egy.best,62.51229124609381,56.44325038883835
cactusvpn,eksisozluk.com,66.1567614546844,63.889142125844955
cactusvpn,el-nacional.com,62.812874326482415,55.2244990831241
cactusvpn,elbalad.news,59.89641626365483,54.833999020047486
cactusvpn,elfagr.com,67.65685629631791,61.978142575493884
cactusvpn,elmundo.es,67.98095202871731,62.85142911864179
cactusvpn,elpais.com,79.72307420439189,70.1701104020079
cactusvpn,elsevier.com,72.14657217264175,64.76214248687029
cactusvpn,elwatannews.com,60.8779180329293,53.986999788321555
cactusvpn,emol.com,55.88124948553741,53.90099994838238
cactusvpn,engadget.com,65.29770873021334,59.300001012161374
cactusvpn,ensonhaber.com,73.34661856293678,67.31971446424723
cactusvpn,entrepreneur.com,59.54120773822069,53.73950093053281
cactusvpn,epfindia.gov.in,101.72225069254637,56.498749065212905
cactusvpn,epicgames.com,68.41264389779258,63.2738267759914
cactusvpn,eskimi.com,60.82674954086542,53.66862553637475
cactusvpn,espn.com,58.924504826145785,46.20087146759033
cactusvpn,espncricinfo.com,63.10485715844802,61.40728521027735
cactusvpn,ethfw0370q.com,160.87109435881888,65.55271454687629
cactusvpn,etsy.com,64.75181026118142,60.061284340918064
cactusvpn,ettoday.net,87.94338256120682,64.70614285873515
cactusvpn,europa.eu,57.52741580363363,54.09587477333844
cactusvpn,eventbrite.com,70.86290498929364,63.45814253602709
cactusvpn,evernote.com,69.76461969316006,60.68014380122934
cactusvpn,exoclick.com,67.87714122661522,60.88671434138502
cactusvpn,expedia.com,68.11609491705894,62.906285747885704
cactusvpn,express.co.uk,70.57116683572531,64.03150111436844
cactusvpn,eyny.com,66.57547610146659,63.83157055824995
cactusvpn,f5v1x3kgv5.com,77.03071327081749,66.67685681687934
cactusvpn,facebook.com,63.33314427839858,62.442999865327565
cactusvpn,factaholics.com,62.58516723755747,59.71237528137863
cactusvpn,farfetch.com,61.83708366006613,56.536499643698335
cactusvpn,fb.ru,56.32158264052123,53.78199927508831
cactusvpn,fbcdn.net,67.3774437357982,66.05133393572436
cactusvpn,fc2.com,68.45766798193965,59.97899959662131
cactusvpn,fedex.com,78.0273327337844,66.40871481171676
cactusvpn,feedly.com,57.9761250410229,53.54399990756065
cactusvpn,fidelity.com,58.58270789030939,53.64549974910915
cactusvpn,filehippo.com,65.71423741323608,60.70514249482325
cactusvpn,files.wordpress.com,62.84495230231966,59.85614284873009
cactusvpn,firefox.com,60.994249768555164,55.687875021249056
cactusvpn,fishki.net,67.62018972741706,62.498428725770545
cactusvpn,fiverr.com,65.5682376985039,61.270286462136674
cactusvpn,flickr.com,64.16985671967268,60.6507146731019
cactusvpn,flipkart.com,68.58981041503804,62.19157257250377
cactusvpn,flvto.biz,62.66941595822573,54.143999237567186
cactusvpn,food.tmall.com,277.91342024619763,49.09184618064991
cactusvpn,forbes.com,66.25642787132945,60.72871387004852
cactusvpn,force.com,69.40095339502606,65.65385737589428
cactusvpn,foxnews.com,64.62818903050253,62.02728540769645
cactusvpn,free.fr,113.61304643963065,65.021714062563
cactusvpn,freejobalert.com,60.0293327588588,53.44550043810159
cactusvpn,freepik.com,62.186857286308495,59.97642794890063
cactusvpn,friv.com,57.778208632953465,53.32974961493164
cactusvpn,fromdoctopdf.com,64.14545851293951,60.692124301567674
cactusvpn,gamepedia.com,67.75133458099195,60.05342876804726
cactusvpn,gamer.com.tw,61.50241778232157,55.44299981556833
cactusvpn,gamersky.com,182.094544172287,59.08937507774681
cactusvpn,gamespot.com,89.57124022500855,63.270001406116144
cactusvpn,gap.tmall.com,401.8759597092867,145.25762235280126
cactusvpn,gazeta.ru,71.22554094530642,58.816749951802194
cactusvpn,gazetaexpress.com,242.5387529656291,53.67750010918826
cactusvpn,gdz.ru,65.87387598119676,53.915250464342535
cactusvpn,gearbest.com,70.97457083208221,64.74242758538041
cactusvpn,geeksforgeeks.org,64.84087579883635,55.34012534189969
cactusvpn,genius.com,69.00366741631713,62.12071435792105
cactusvpn,getpocket.com,57.48220824170858,53.690500324591994
cactusvpn,gfycat.com,78.90418627195889,66.52477673358386
cactusvpn,giphy.com,65.21528626659087,62.61400066848312
cactusvpn,gismeteo.ru,69.7845716827682,60.181570638503345
cactusvpn,github.com,69.45466675928661,60.48614451927798
cactusvpn,givemesport.com,62.66208295710385,56.63462611846626
cactusvpn,gizmodo.com,54.78212493471801,53.75075025949627
cactusvpn,glassdoor.com,75.51414359893117,63.91299875187022
cactusvpn,globo.com,63.68761948708977,59.9538568141205
cactusvpn,gmanetwork.com,103.64145890343934,55.51699921488762
cactusvpn,gmarket.co.kr,61.972375493496656,53.607374778948724
cactusvpn,gmw.cn,118.45433286258152,62.257142471415655
cactusvpn,gmx.net,63.22038027324847,62.578000128269196
cactusvpn,go.com,61.3689050078392,59.81400010309049
cactusvpn,goal.com,61.10620778053999,52.905873861163855
cactusvpn,godaddy.com,64.66847525111267,62.942857587976114
cactusvpn,gome.com.cn,96.93285716431481,62.81014239149434
cactusvpn,goo.ne.jp,137.9569534744535,59.90028461175306
cactusvpn,goodreads.com,169.11976438547885,63.936713417725905
cactusvpn,google.ae,68.21819048907075,65.69728508059468
cactusvpn,google.at,67.52885705126184,65.81542840493577
cactusvpn,google.az,67.68438033759594,61.76214305950062
cactusvpn,google.be,63.907238787838395,61.3942855436887
cactusvpn,google.bg,77.4088113435677,65.08085730352572
cactusvpn,google.by,85.24819037743977,64.89471332835299
cactusvpn,google.ca,62.73418957633632,59.79042872786522
cactusvpn,google.ch,66.11133406737021,61.5547134407929
cactusvpn,google.cl,63.586286668266574,59.82014284070049
cactusvpn,google.cn,107.50648317237695,73.20922157830661
cactusvpn,google.co.ao,77.90607493370771,66.14700042539174
cactusvpn,google.co.id,63.588190690747325,60.567714406975675
cactusvpn,google.co.il,65.20842814019748,60.84299978933164
cactusvpn,google.co.in,63.2012388003724,59.54585809792791
cactusvpn,google.co.jp,63.024380776498994,59.94600044297321
cactusvpn,google.co.kr,67.3667136579752,61.01085631442921
cactusvpn,google.co.nz,63.46947726394449,59.79428560073887
cactusvpn,google.co.th,70.35776294235673,61.060429949845584
cactusvpn,google.co.uk,62.996809769954005,60.139427493725506
cactusvpn,google.co.ve,65.76599832624197,59.65271472398724
cactusvpn,google.co.za,64.17123813714299,60.85042775209461
cactusvpn,google.com,63.130999782255714,61.99585699609348
cactusvpn,google.com.ar,63.999046970691005,60.26399933866092
cactusvpn,google.com.au,68.3853817837579,60.8290002814361
cactusvpn,google.com.br,67.85719149879047,67.30671413242817
cactusvpn,google.com.co,69.60276075239692,59.800286245133194
cactusvpn,google.com.do,60.22258277516812,53.26574936043471
cactusvpn,google.com.ec,59.838042012415826,54.125625058077276
cactusvpn,google.com.eg,67.6703696242637,65.25511108338833
cactusvpn,google.com.gt,61.392291681841016,55.5434999987483
cactusvpn,google.com.hk,68.48618973578725,60.894428353224484
cactusvpn,google.com.kw,76.90696304457055,74.79644473642111
cactusvpn,google.com.ly,59.089208603836596,55.53912464529276
cactusvpn,google.com.mx,69.80395237249988,63.00985746617828
cactusvpn,google.com.my,63.833959167823195,58.138124528340995
cactusvpn,google.com.ng,73.61557188310793,60.44671285365309
cactusvpn,google.com.pe,64.82195255479643,60.366857264723095
cactusvpn,google.com.ph,63.24100095246519,60.400715097784996
cactusvpn,google.com.pk,64.86928649246693,59.81185646461589
cactusvpn,google.com.sa,70.06242724933794,62.09971476346254
cactusvpn,google.com.sg,78.39136829392777,76.60033202005758
cactusvpn,google.com.tr,117.83338191785982,64.58385661244392
cactusvpn,google.com.tw,67.69185699522495,65.75414325509753
cactusvpn,google.com.ua,65.62414166650602,62.50942884279149
cactusvpn,google.com.vn,65.22623742265361,60.469142959586215
cactusvpn,google.cz,70.63285687140056,63.43385710247926
cactusvpn,google.de,69.28185599723032,65.32542873173952
cactusvpn,google.dk,66.05752371251583,63.351427737091264
cactusvpn,google.dz,65.61757171792644,61.82357229824577
cactusvpn,google.es,68.22447558598859,63.63242811390332
cactusvpn,google.fi,67.4288569550429,61.239856561379774
cactusvpn,google.fr,65.96380871321473,60.8292855322361
cactusvpn,google.gr,64.49852364936045,60.9232864475676
cactusvpn,google.hr,64.22762526199222,53.831499768421054
cactusvpn,google.hu,67.66219051288707,60.79371419868299
cactusvpn,google.ie,70.75700017490557,63.26742776270424
cactusvpn,google.iq,59.279499226249754,53.24012611526996
cactusvpn,google.it,67.31585612786668,59.636143701417105
cactusvpn,google.kz,77.23442731159074,60.69828556584461
cactusvpn,google.lk,60.71616755798459,57.7880012569949
cactusvpn,google.lt,61.31262460257858,53.885250352323055
cactusvpn,google.nl,65.313571930996,61.709572428039145
cactusvpn,google.no,63.629618579787866,59.60899804319654
cactusvpn,google.pl,67.55128569368806,64.03785731111255
cactusvpn,google.pt,64.30114260209459,59.76185601736818
cactusvpn,google.ro,68.37652463998113,65.46714196779898
cactusvpn,google.rs,69.35028572167668,64.78914352399963
cactusvpn,google.ru,68.61433160624334,62.20914223896606
cactusvpn,google.se,72.95307299743097,66.8464456167486
cactusvpn,google.sk,62.64219060540199,59.45714297039168
cactusvpn,google.tn,57.72195814643055,54.064375115558505
cactusvpn,googlevideo.com,71.36722178094918,67.52311024400923
cactusvpn,gosuslugi.ru,81.60085710031646,61.04557282690491
cactusvpn,grammarly.com,71.70457113534212,67.83128596310105
cactusvpn,greview.pro,75.90461815042156,67.2221424590264
cactusvpn,grid.id,82.01447608215469,60.22342879857336
cactusvpn,groupon.com,81.97394455783069,71.21524975324671
cactusvpn,gsmarena.com,65.65054203383625,53.269750787876546
cactusvpn,gstatic.com,66.51956774294376,58.62019928172231
cactusvpn,gyazo.com,67.19379255082458,55.56875059846789
cactusvpn,haber7.com,71.32109414253917,60.14742848596403
cactusvpn,hamariweb.com,61.40766688622534,54.11587399430573
cactusvpn,hao123.com,67.33990500548056,61.54542722340141
cactusvpn,harvard.edu,73.49245785735548,59.970875503495336
cactusvpn,hatena.ne.jp,60.82208268344402,55.548874428495765
cactusvpn,hatenablog.com,59.53595822211355,55.63174944836646
cactusvpn,hclips.com,64.75776061415672,61.802428481834276
cactusvpn,hdfcbank.com,65.82395040563175,60.825999294008525
cactusvpn,hdzog.com,60.37562491837889,54.09737478476018
cactusvpn,healthline.com,74.36926042040189,71.39655637244384
cactusvpn,heavy.com,69.56999988428184,64.42800097699676
cactusvpn,hellomagazine.com,74.15033238274711,66.32214212524039
cactusvpn,hepsiburada.com,60.0747496355325,53.694625035859644
cactusvpn,heraldweekly.com,64.48662502225488,58.77937481272966
cactusvpn,hespress.com,63.25458292849362,55.93749973922968
cactusvpn,hh.ru,60.951832798309624,53.692875197157264
cactusvpn,hitomi.la,114.36908203177154,59.29262388963252
cactusvpn,hm.com,104.03119772672653,62.35679853707552
cactusvpn,hola.com,72.57861883512565,60.02328624682767
cactusvpn,homedepot.com,70.27761957475117,60.665714820580824
cactusvpn,hotels.com,71.35230434748034,66.15791601749758
cactusvpn,hotmovs.com,64.53352394912925,62.44285657469715
cactusvpn,hotnewhiphop.com,68.6578752938658,59.00937435217202
cactusvpn,hotstar.com,79.06907465722826,72.60022250314553
cactusvpn,hp.com,67.72399999733481,60.51257146256311
cactusvpn,huaban.com,156.2775703413146,64.37500127192054
cactusvpn,huanqiu.com,147.36166489975793,77.823286210852
cactusvpn,huawei.com,61.832500039599836,53.408999694511294
cactusvpn,hubspot.com,60.4707928141579,56.55737477354705
cactusvpn,huffingtonpost.com,106.79438178028379,115.55799868490014
cactusvpn,hulu.com,79.9192124131051,76.3344547118653
cactusvpn,hupu.com,139.55562375485897,55.747124599292874
cactusvpn,hurriyet.com.tr,58.86254156939685,56.43749877344817
cactusvpn,ibm.com,57.48962506186217,55.69975054822862
cactusvpn,icicibank.com,95.68170947022736,55.965250823646784
cactusvpn,icloud.com,63.0324762314558,62.19128466078213
cactusvpn,idntimes.com,69.53841785434633,57.886499795131385
cactusvpn,ieee.org,55.52370857913047,53.146249847486615
cactusvpn,ifeng.com,105.9087145009211,66.04528480342456
cactusvpn,ign.com,76.08963566070254,70.19854531708089
cactusvpn,ikco.ir,96.42090488757405,69.90528346172401
cactusvpn,ikea.com,72.65309577009508,62.99471389502287
cactusvpn,ilovepdf.com,61.950667295604944,55.04412483423948
cactusvpn,imdb.com,66.22257070349795,60.97199980701719
cactusvpn,imgur.com,60.91123859265021,59.54985852752413
cactusvpn,impress.co.jp,60.90916623361409,55.34200055990368
cactusvpn,indeed.com,72.41722092860276,68.47922100375096
cactusvpn,independent.co.uk,61.9259177474305,55.17537449486554
cactusvpn,indiamart.com,71.27442902752331,63.71071469038725
cactusvpn,indianexpress.com,69.32166628539562,58.55949996039271
cactusvpn,indiatimes.com,68.46062000840902,62.63714217181717
cactusvpn,indoxx1.com,67.28985772601196,62.41500031735216
cactusvpn,infobae.com,61.22470763511956,53.91775001771748
cactusvpn,infourok.ru,87.64771225729159,63.290857177759925
cactusvpn,inquirer.net,62.1819575317204,55.81962550058961
cactusvpn,instagram.com,72.17527206309816,68.76899860799313
cactusvpn,instructure.com,63.17271425255708,60.98085695079395
cactusvpn,intel.com,59.28658228367567,53.71312622446567
cactusvpn,interia.pl,63.11185724501099,60.42042933404446
cactusvpn,intoday.in,62.473708065226674,53.285750560462475
cactusvpn,intuit.com,65.19735862429326,61.701691924379425
cactusvpn,inven.co.kr,122.92029184754938,53.68237535003573
cactusvpn,investing.com,62.84252327999898,60.362569854727816
cactusvpn,investopedia.com,66.65990528251443,62.270571876849445
cactusvpn,iqiyi.com,168.47881036145347,86.13728532301528
cactusvpn,irctc.co.in,62.15266670499529,59.92571464074509
cactusvpn,issuu.com,61.10633409116417,54.901499883271754
cactusvpn,istockphoto.com,69.44910101592541,59.714699909090996
cactusvpn,jamnews.com,69.23741614446044,53.299749037250876
cactusvpn,jd.com,166.20347648859024,64.80228674731084
cactusvpn,jf71qh5v14.com,63.91380980078663,60.51685754209757
cactusvpn,jiameng.com,145.00842988491058,62.29185698820012
cactusvpn,jianshu.com,147.4373798285212,75.28199934001479
cactusvpn,jqw.com,151.7988359555602,59.922625427134335
cactusvpn,jrj.com.cn,143.99233353989464,65.20057163600411
cactusvpn,jstor.org,122.20008519943804,81.28275128547102
cactusvpn,justdial.com,75.90572225550811,62.70083265068631
cactusvpn,jw.org,68.59623398631811,60.719999112188816
cactusvpn,k618.cn,122.6931232959032,54.2708751745522
cactusvpn,kakaku.com,109.21576086963925,63.075428296412746
cactusvpn,kapanlagi.com,66.5238095181329,60.92799867370299
cactusvpn,kaskus.co.id,61.66147573718003,59.600286052695346
cactusvpn,kayak.com,74.91761871746608,60.342427742268356
cactusvpn,khanacademy.org,74.92486778646708,64.302999060601
cactusvpn,kickstarter.com,72.48490154743195,60.82910066470504
cactusvpn,kijiji.ca,75.18149927879374,68.19816616674264
cactusvpn,kinopoisk.ru,68.14214227987188,62.51314255808081
cactusvpn,kissanime.ru,61.440191364714074,59.732286259531975
cactusvpn,kizlarsoruyor.com,64.14566654711962,57.15012492146343
cactusvpn,knowyourmeme.com,56.904292316176,53.917124518193305
cactusvpn,kompas.com,141.61842742136545,59.63000003248453
cactusvpn,kooora.com,61.258237675896716,60.054570835615905
cactusvpn,kp.ru,61.622791341505945,55.03049970138818
cactusvpn,kumparan.com,76.32680875914437,62.32457235455513
cactusvpn,labanquepostale.fr,117.62574827298522,58.24399820994586
cactusvpn,ladbible.com,65.91400118278605,62.25528528115579
cactusvpn,lapatilla.com,146.78695832844824,55.1803755806759
cactusvpn,leagueoflegends.com,76.06771481888634,74.67642852238247
cactusvpn,leboncoin.fr,75.26195102504322,65.65542878316981
cactusvpn,lefigaro.fr,60.178958578035235,57.78775014914572
cactusvpn,lemonde.fr,58.94024996086955,55.423500132746994
cactusvpn,lenovo.com,65.30541717074811,54.63862500619143
cactusvpn,lenta.ru,63.64133395254612,61.733285763434004
cactusvpn,lentainform.com,59.99966710805893,55.76025019399822
cactusvpn,libero.it,60.64080965838262,59.90399992359536
cactusvpn,lifedaily.com,70.54747667695794,68.05214232632092
cactusvpn,lifehacker.com,55.99329085089266,55.9351242845878
cactusvpn,lifewire.com,65.0308335898444,55.527125019580126
cactusvpn,lifo.gr,62.79504194390029,55.585624650120735
cactusvpn,line.me,61.81319044636829,60.331571714154315
cactusvpn,linkedin.com,61.12600078008005,60.2137137736593
cactusvpn,linkshrink.net,57.18991602770984,53.60087472945452
cactusvpn,liputan6.com,72.06052435295922,61.97643080460174
cactusvpn,list-manage.com,64.19023778289557,61.89042928495577
cactusvpn,list.tmall.com,608.0390932885084,72.2123629159548
cactusvpn,live.com,62.031953196440426,61.67942764503615
cactusvpn,livedoor.com,64.37066716275045,61.960569449833464
cactusvpn,livedoor.jp,89.5588578922408,62.40300062511648
cactusvpn,livejasmin.com,62.28918994643858,60.210285974400385
cactusvpn,livejournal.com,79.81455657217238,64.99855499714613
cactusvpn,livescore.com,69.37699911317655,64.49471440698419
cactusvpn,livetv.sx,56.926624733023345,53.390750545077026
cactusvpn,localgirldating.com,74.98654257506132,59.97887614648789
cactusvpn,login.tmall.com,302.2049494087696,61.65535058826208
cactusvpn,ltn.com.tw,69.01285770748343,60.067856152142795
cactusvpn,lun.com,137.46320083737373,71.93149859085679
cactusvpn,macys.com,74.34509508311749,60.042000508734155
cactusvpn,mail.ru,64.12666610309056,60.605571206126896
cactusvpn,mailchimp.com,77.12644566264417,67.61500125543938
cactusvpn,mama.cn,174.8758586389678,59.67042861240251
cactusvpn,manoramaonline.com,73.18863086402416,65.94933362470732
cactusvpn,marca.com,68.535857966968,60.57471382830824
cactusvpn,marketwatch.com,64.55361896327564,59.68285644693034
cactusvpn,marriott.com,67.86447305542727,62.52883227231602
cactusvpn,mathrubhumi.com,63.435749150812626,57.29287525173277
cactusvpn,mathworks.com,119.67933434061706,56.07074964791536
cactusvpn,mawdoo3.com,57.50666686799377,53.889750270172954
cactusvpn,mayoclinic.org,83.12829001806676,57.877625920809805
cactusvpn,media.tumblr.com,136.083374498412,60.616250266321
cactusvpn,mediafire.com,66.50719179638794,64.09028531717402
cactusvpn,medium.com,64.18923767549651,61.39485737574952
cactusvpn,meetup.com,68.01229086704552,60.62775012105703
cactusvpn,mega.nz,61.54300059591021,59.778857976198196
cactusvpn,memurlar.net,57.19975079409778,54.28637529257685
cactusvpn,mercadolibre.com.ar,79.1037039210399,67.37155601796177
cactusvpn,mercadolibre.com.mx,70.9196666462554,64.58766810182068
cactusvpn,mercadolibre.com.ve,94.93671317717859,63.78628579633576
cactusvpn,mercadolivre.com.br,73.51022172305319,64.60988997585243
cactusvpn,mercari.com,78.42159291936292,68.17922182381153
cactusvpn,merdeka.com,64.13014312939984,61.4432848191687
cactusvpn,merriam-webster.com,83.6087130010128,60.53999971066202
cactusvpn,messenger.com,73.52515157650816,71.440727873282
cactusvpn,metropoles.com,69.16737486608326,54.1513750795275
cactusvpn,mgid.com,62.25033337250352,55.7695000898093
cactusvpn,mheducation.com,61.33300042711198,53.22512402199209
cactusvpn,mi.com,90.47766668455941,65.11842871883086
cactusvpn,miao.tmall.com,234.10143130100693,49.80765483700312
cactusvpn,microsoft.com,61.69704773596355,60.865285407219616
cactusvpn,microsoftonline.com,81.5476675384811,67.05914264810937
cactusvpn,mileroticos.com,70.29499998316169,58.33299981895834
cactusvpn,milliyet.com.tr,70.59661950916052,63.0707127441253
cactusvpn,mit.edu,75.47757579860362,69.0629104660316
cactusvpn,mlb.com,67.38614304257291,62.443286313542295
cactusvpn,mmofreegames.online,80.38962020405701,63.65942688924926
cactusvpn,mobile.de,68.97166615817696,58.26287588570267
cactusvpn,mobile01.com,61.18245888501406,53.767000092193484
cactusvpn,momoshop.com.tw,152.7735794132406,67.28136285462162
cactusvpn,moneycontrol.com,117.70176075931106,66.77614338696003
cactusvpn,monografias.com,75.26379954069853,71.30389921367168
cactusvpn,motorsport.com,155.2139192353934,69.86687378957868
cactusvpn,movierulz.vc,62.56441667210311,57.444625184871256
cactusvpn,mozilla.org,62.50604641224657,59.66557070080723
cactusvpn,msi.com,73.54575104545802,55.535499937832355
cactusvpn,msn.com,61.3943323759096,59.85114297696522
cactusvpn,myanimelist.net,62.02312489040196,54.11687516607344
cactusvpn,myfreecams.com,62.44891753885895,53.68874955456704
cactusvpn,mynet.com,58.175749611109495,53.06287494022399
cactusvpn,myshopify.com,63.36076291544097,59.43585692771843
cactusvpn,myway.com,68.09780946267503,60.138000042310786
cactusvpn,n11.com,66.58795263086047,60.55899988859892
cactusvpn,naija.ng,91.25614379133496,63.79899914775576
cactusvpn,namasha.com,66.90741796046495,53.38487483095378
cactusvpn,namnak.com,59.469933062791824,51.69630087912083
cactusvpn,namu.wiki,64.65419115764755,61.57642749271223
cactusvpn,nature.com,61.17545790039003,55.63600070308894
cactusvpn,naukri.com,67.22475087735802,60.344875673763454
cactusvpn,naver.com,67.94704736343452,61.17885679538761
cactusvpn,naver.jp,91.97178878821433,55.337749887257814
cactusvpn,nbcnews.com,75.50196000374854,56.04437610600144
cactusvpn,ndtv.com,74.863628587789,66.22510972536271
cactusvpn,netflix.com,77.59899827274117,71.36154194941392
cactusvpn,newegg.com,67.4052913673222,54.62274875026196
cactusvpn,news.com.au,62.93166731484234,55.64262601546943
cactusvpn,newsprofin.com,68.88500042259693,60.06128513919456
cactusvpn,newsupdateset.info,550.726342247799,56.234125164337456
cactusvpn,newsupdatesky.info,364.56704219537124,64.99228573271206
cactusvpn,nextoptim.com,69.42790427378246,64.20285680464336
cactusvpn,nexusmods.com,61.07658240944147,55.67624943796545
cactusvpn,nfl.com,79.97192504505317,69.84844317452774
cactusvpn,nga.cn,168.46504341810942,60.05387520417571
cactusvpn,nhentai.net,66.52876162635428,61.51285714336804
cactusvpn,nianhuo.tmall.com,288.524412860473,51.73791634539763
cactusvpn,nicovideo.jp,64.3344766327313,60.27471513620445
cactusvpn,nih.gov,67.98285578510591,60.52499836576836
cactusvpn,nike.com,66.17961917072535,65.54199994674751
cactusvpn,nikkei.com,119.58985722490719,59.75842728678669
cactusvpn,ninisite.com,67.75219179689884,61.86585780233145
cactusvpn,nordstrom.com,68.6262077651918,55.71775056887418
cactusvpn,nownews.com,68.86061946196216,64.83885699084827
cactusvpn,npr.org,73.01991654094309,58.00712644122541
cactusvpn,nsportal.ru,70.37291745655239,54.10087399650365
cactusvpn,nur.kz,97.49571500079972,102.65814406531197
cactusvpn,nvzhuang.tmall.com,311.7751989227075,124.7756531318793
cactusvpn,nyaa.si,56.749583687633276,53.48749982658774
cactusvpn,nypost.com,57.52308340743184,54.0313747478649
cactusvpn,nytimes.com,63.71243031961578,60.239285895867006
cactusvpn,oath.com,69.98147575982979,62.972429075411384
cactusvpn,oeeee.com,154.41661860261644,60.18442806920835
cactusvpn,office.com,65.28290574039731,63.28214252633708
cactusvpn,office365.com,62.05695282135691,60.58771455926554
cactusvpn,ok.ru,81.94800093770027,59.918428771197796
cactusvpn,okdiario.com,67.37771457327264,63.69114307952779
cactusvpn,okezone.com,169.587122509256,84.18912522029132
cactusvpn,okta.com,63.168953438954695,60.03871533487524
cactusvpn,oload.cloud,64.33562538586557,54.16987440548837
cactusvpn,olx.com.br,71.54049854725599,65.07049845531583
cactusvpn,olx.pl,77.99114949173396,69.72555567820866
cactusvpn,olx.ua,76.56744495034218,72.37499941968257
cactusvpn,onet.pl,69.67100062008414,60.766998811491895
cactusvpn,onlinesbi.com,104.61342760494777,62.34214308538607
cactusvpn,op.gg,116.12204635249716,67.24114290305546
cactusvpn,openload.co,63.07604696069445,60.56285636233432
cactusvpn,oracle.com,62.089429636086734,59.74285623856953
cactusvpn,orange.fr,62.427619472146034,59.90271376711981
cactusvpn,oschina.net,577.6003301143646,56.07275106012821
cactusvpn,otto.de,67.57658417336643,55.94925070181489
cactusvpn,otvfoco.com.br,67.70233304372856,63.1141419123326
cactusvpn,ouedkniss.com,77.93038125549045,65.48199895769358
cactusvpn,ouo.io,65.1357610310827,60.39500076855932
cactusvpn,outbrain.com,64.27614311022418,61.34842894971371
cactusvpn,padlet.com,62.53691669553518,56.96562514640391
cactusvpn,pages.tmall.com,259.48244163935834,55.783680555495344
cactusvpn,panda.tv,103.5077627748251,59.64714395148413
cactusvpn,pandora.com,55.5148747516796,55.40199938695878
cactusvpn,pantip.com,87.80333399772644,55.46100006904453
cactusvpn,patch.com,71.86485826969147,63.218857826931135
cactusvpn,patreon.com,64.35595279825586,60.03514264843294
cactusvpn,patria.org.ve,98.88871759176254,67.71957089326212
cactusvpn,paypal.com,62.315999530255795,62.166143607880386
cactusvpn,paytm.com,64.76988978683949,60.853532825907074
cactusvpn,paytmmall.com,69.27262020430395,66.42700026610068
cactusvpn,pchome.com.tw,116.09449982643127,53.96362510509789
cactusvpn,pearsoncmg.com,70.61208481900394,57.356624864041805
cactusvpn,people.com.cn,214.23878986388445,66.07712572440505
cactusvpn,perfecttoolmedia.com,70.46861946582794,59.59199901138033
cactusvpn,pexels.com,62.80595832504332,57.44999973103404
cactusvpn,pikabu.ru,66.02476138089385,60.748714953660965
cactusvpn,pinimg.com,67.73728584604603,61.228856577404905
cactusvpn,pinterest.com,62.15890430446182,60.83185864346368
cactusvpn,pixabay.com,66.47385656833649,62.335428648761344
cactusvpn,pixiv.net,88.89804767178637,90.76500058706317
cactusvpn,pixnet.net,105.43652317885842,65.08385815790722
cactusvpn,playstation.com,63.374618334429606,59.41300027604614
cactusvpn,pole-emploi.fr,80.75075037777424,57.098000310361385
cactusvpn,politico.com,61.08825036790222,55.34962541423738
cactusvpn,popads.net,64.59904741495848,62.18042916485241
cactusvpn,popcash.net,65.20095387739795,65.22314183946166
cactusvpn,porn555.com,62.9803336092404,60.13699926968132
cactusvpn,pornhub.com,62.62304740292686,62.18242831528187
cactusvpn,pornpics.com,65.61962445266545,61.529750702902675
cactusvpn,pornq.com,67.8683321124741,61.20385761771883
cactusvpn,prezi.com,70.03542820789984,61.52614272598709
cactusvpn,primevideo.com,76.40107327865229,67.63689012991057
cactusvpn,prom.ua,65.4348332900554,57.8574996907264
cactusvpn,prothomalo.com,71.43663428723812,58.92540076747537
cactusvpn,provincial.com,59.939084108918905,57.44575057178736
cactusvpn,ptt.cc,59.923749417066574,56.08112586196512
cactusvpn,pulzo.com,61.8326251860708,57.174749905243516
cactusvpn,punchng.com,57.417291682213545,55.095000308938324
cactusvpn,python.org,60.942209558561444,53.911499795503914
cactusvpn,qq.com,80.23509635989156,67.24000136767116
cactusvpn,qualtrics.com,60.10908377356827,56.43450014758855
cactusvpn,queuecosm.bid,70.01143002084324,60.038285862122265
cactusvpn,quizlet.com,61.55004817992449,60.39228516497782
cactusvpn,quora.com,64.65447627540145,59.69757147665535
cactusvpn,rajasthan.gov.in,179.97908405959606,62.56512564141303
cactusvpn,rakuten.co.jp,112.94090534959521,64.94142926697221
cactusvpn,rambler.ru,67.14552414736578,62.46271489986351
cactusvpn,rapidgator.net,59.85558312386274,55.910124094225466
cactusvpn,rarbg.to,67.07328637795788,59.47000001158033
cactusvpn,rarbgprx.org,58.34416684228927,53.31962532363832
cactusvpn,rbc.ru,68.28842817672661,60.23985759488174
cactusvpn,readms.net,57.925083208829165,54.557498660869896
cactusvpn,realtor.com,70.20837464369833,53.722625714726746
cactusvpn,reclameaqui.com.br,61.125541222281754,57.240249938331544
cactusvpn,redd.it,165.08466298026698,68.77614171909434
cactusvpn,reddit.com,63.63666776035513,60.75885758868286
cactusvpn,redfin.com,61.37291691266,53.28662449028343
cactusvpn,rediff.com,75.27507406969865,69.07866677890222
cactusvpn,rednet.cn,237.69642412662506,59.754572675696444
cactusvpn,redtube.com,62.43761921567576,59.652285650372505
cactusvpn,repubblica.it,64.83499945274421,60.10471510567835
cactusvpn,researchgate.net,71.4538571025644,64.5732857020838
cactusvpn,reuters.com,61.906458577141166,53.21874970104545
cactusvpn,reverso.net,78.13533289091927,59.450715381119934
cactusvpn,ria.ru,71.48776136870895,60.093142757458345
cactusvpn,roblox.com,66.08319109571832,62.47442787779229
cactusvpn,rottentomatoes.com,71.2114769433226,62.039142607578206
cactusvpn,rotumal.com,66.29576294549874,60.068427718111444
cactusvpn,rt.com,70.73328524295773,60.533286737544195
cactusvpn,ruliweb.com,68.93245759420097,53.39774920139462
cactusvpn,runoob.com,127.60845711454749,57.6196244219318
cactusvpn,rus.ec,59.31945831980556,55.29525002930313
cactusvpn,ruten.com.tw,68.17237404175103,57.848124881275
cactusvpn,rutor.info,61.4007490221411,54.324125056155026
cactusvpn,rutracker.org,64.576375647448,56.514376075938344
cactusvpn,rutube.ru,55.78195780981332,53.754250751808286
cactusvpn,s9kkremkr0.com,82.23252317735127,60.01685679491077
cactusvpn,sabq.org,65.32504848603692,61.37742887118033
cactusvpn,sahibinden.com,77.22947493727717,59.445286435740336
cactusvpn,salesforce.com,66.17866616163936,64.6060004032084
cactusvpn,samsung.com,64.0981440831508,60.487858418907436
cactusvpn,sapo.pt,76.05558261275291,53.744999575428665
cactusvpn,sarkariresult.com,169.78647799364157,61.978570584739956
cactusvpn,savefrom.net,117.96309253466981,63.579570235950605
cactusvpn,sberbank.ru,73.53409605899027,66.0077157829489
cactusvpn,schoology.com,69.67804068699479,58.349126018583775
cactusvpn,sci-hub.tw,433.5502590984106,89.15587537921965
cactusvpn,sciencedirect.com,64.44233456360442,64.62285707571677
cactusvpn,scol.com.cn,77.78308494016528,54.44687488488853
cactusvpn,scribd.com,69.10238095692226,65.48714278531926
cactusvpn,scribol.com,69.99011130796538,64.63922249774139
cactusvpn,seasonvar.ru,62.201046917055336,60.26228583816971
cactusvpn,secureserver.net,64.87379223108292,55.17950118519366
cactusvpn,segmentfault.com,152.38591842353344,58.27612511347979
cactusvpn,setn.com,65.07009613726821,59.278000412242754
cactusvpn,sex.com,76.95152424275875,61.926571785339284
cactusvpn,seznam.cz,69.8730954900384,62.744428004537305
cactusvpn,shaparak.ir,69.62437954332147,67.17814278921911
cactusvpn,shein.com,67.12671502360276,67.15314369648695
cactusvpn,shopify.com,67.46061917926583,62.153285103184835
cactusvpn,shutterstock.com,66.26247601317507,62.4190006139023
cactusvpn,sifyitest.com,153.11366692185402,53.513498860411346
cactusvpn,sina.com.cn,226.35547816753387,59.943427996976034
cactusvpn,sindonews.com,66.26900072608676,59.966715185769964
cactusvpn,siteadvisor.com,68.69600021413395,61.05799919792584
cactusvpn,skype.com,104.72195342715297,76.33985645536866
cactusvpn,skysports.com,61.465916223824024,55.23900059051812
cactusvpn,slack.com,78.12877661652034,71.18577727427085
cactusvpn,slickdeals.net,65.97728561609983,62.19614283846958
cactusvpn,slideshare.net,68.05548227081697,64.7968885799249
cactusvpn,smallpdf.com,70.31025944484605,65.2356654819515
cactusvpn,smzdm.com,152.27591805160046,53.604875574819744
cactusvpn,so.com,134.09038207360678,65.05228539130518
cactusvpn,socialblade.com,57.80754063744098,54.80450019240379
cactusvpn,softonic.com,69.96571512094566,62.631142591791495
cactusvpn,sogou.com,149.01833129780633,65.10399880685976
cactusvpn,sohu.com,152.55357325077057,69.49642859399319
cactusvpn,sonyliv.com,64.18570829555392,59.82512456830591
cactusvpn,soso.com,271.28204703330994,114.04585652053356
cactusvpn,soundcloud.com,63.53780999779701,60.43985645685877
cactusvpn,souq.com,68.0311240721494,58.07675060350448
cactusvpn,sourceforge.net,64.69147545950753,59.76357217878103
cactusvpn,southwest.com,76.66541659273207,57.72925086785108
cactusvpn,spankbang.com,63.88971315962928,61.15442847034761
cactusvpn,speedtest.net,63.37009529982294,62.2655718720385
cactusvpn,spiegel.de,64.63166565767357,60.36185659468174
cactusvpn,sportbible.com,62.54141731187701,55.76587549876422
cactusvpn,spotify.com,62.45809553989342,60.34742960972445
cactusvpn,spotscenered.info,65.89528625564915,59.836999646254945
cactusvpn,springer.com,66.59671358231988,61.89057111207928
cactusvpn,sputniknews.com,68.78152369920697,60.890285165182185
cactusvpn,squarespace.com,60.32587611116469,57.58424976374954
cactusvpn,ssc.nic.in,112.26499988697469,53.59025008510798
cactusvpn,stackexchange.com,62.90218992424863,60.33571450305836
cactusvpn,stackoverflow.com,64.76990346397672,60.244857732738765
cactusvpn,standardmedia.co.ke,63.29375016503036,54.04649954289198
cactusvpn,stanford.edu,59.84533345326781,54.32374915108085
cactusvpn,state.gov,66.03741692379117,53.44499903731048
cactusvpn,steamcommunity.com,68.96638218313456,62.41999952388661
cactusvpn,steampowered.com,70.86828617112977,63.57999864433493
cactusvpn,studfiles.net,60.7002911856398,53.1859997427091
cactusvpn,study.com,61.58491678070277,56.42725003417581
cactusvpn,suara.com,111.87362344935536,58.39124892372638
cactusvpn,subito.it,71.61745778284967,59.74450008943677
cactusvpn,subject.tmall.com,433.74569849534464,87.65118128874084
cactusvpn,subscene.com,58.94858262035996,55.60162418987602
cactusvpn,superuser.com,57.02216690406203,53.66450012661517
cactusvpn,surveymonkey.com,66.76185703171151,62.96814366110734
cactusvpn,t-online.de,68.07071369673524,60.77428547931569
cactusvpn,t.co,63.09723920587982,60.77642792037555
cactusvpn,tabelog.com,91.90270851831883,55.50187663175166
cactusvpn,taboola.com,63.36338019796781,59.97214293373482
cactusvpn,taleo.net,66.02471388344254,61.92299976412739
cactusvpn,tandfonline.com,68.81829188205302,53.57950052712113
cactusvpn,taobao.com,126.46033508437021,62.160999913300785
cactusvpn,tarafdari.com,83.60658294986933,58.12550010159612
cactusvpn,target.com,69.7702391605292,62.11214352931295
cactusvpn,taringa.net,60.873083653859794,58.64350008778274
cactusvpn,td.com,62.95629183296114,53.58724924735725
cactusvpn,techcrunch.com,57.40054161287844,55.29150052461773
cactusvpn,techradar.com,71.36362476740032,53.7353758700192
cactusvpn,telegram.org,62.209095140653,60.162999268089024
cactusvpn,telegraph.co.uk,79.71540734999711,78.22977730797396
cactusvpn,telewebion.com,82.23504706152848,59.58671428795372
cactusvpn,tempo.co,65.40108332410455,53.36949974298477
cactusvpn,tencent.com,196.9744744045394,68.54828487017325
cactusvpn,tenki.jp,62.54291697405279,53.84050006978214
cactusvpn,tgju.org,65.43538240449769,62.1278565376997
cactusvpn,theatlantic.com,56.34758388623595,53.54124936275184
cactusvpn,theguardian.com,67.42899944739682,59.92642829992941
cactusvpn,thehill.com,58.374207466840744,56.742873741313815
cactusvpn,themeforest.net,69.3697626037257,59.53128582664898
cactusvpn,thepiratebay.org,68.50504742137024,67.22642827246871
cactusvpn,thepiratebay3.org,68.05750064086169,58.01512429025024
cactusvpn,thesaurus.com,63.725523118461886,59.847285837999415
cactusvpn,thestartmagazine.com,87.99303695559502,72.87399957163467
cactusvpn,theverge.com,55.510375066660345,53.80474985577166
cactusvpn,tianya.cn,64.11738001874515,59.93599896984441
cactusvpn,ticketmaster.com,72.82590573387486,66.79057103714773
cactusvpn,timeanddate.com,60.67379051819444,54.706000024452806
cactusvpn,tistory.com,120.17590339694705,61.51742940502508
cactusvpn,tmall.com,113.75566784824643,59.50014426239899
cactusvpn,tnt-online.ru,68.07499995920807,53.29049960710108
cactusvpn,tokopedia.com,79.18111027942763,72.00977909896109
cactusvpn,tomsguide.com,73.53466702625155,57.70062550436705
cactusvpn,torrent9.ph,76.19090511330536,65.81314240715334
cactusvpn,torrenthaja.com,59.115458745509386,55.00987404957414
cactusvpn,torrentz2.eu,56.09583330806345,53.87937475461513
cactusvpn,toutiao.com,159.9599989131093,55.312124313786626
cactusvpn,tradingview.com,68.5957663692534,60.19079936668277
cactusvpn,trello.com,69.68990553702626,63.8452854805759
cactusvpn,tribunnews.com,89.10047648740667,59.44585707038641
cactusvpn,tripadvisor.com,66.6399524946298,60.79642754048109
cactusvpn,trustpilot.com,66.85752235352993,59.92714289043631
cactusvpn,tube8.com,60.695123742334545,55.68912567105144
cactusvpn,tumblr.com,63.8197133583682,61.14814297429153
cactusvpn,turkiye.gov.tr,66.35679129976779,53.810124401934445
cactusvpn,tutorialspoint.com,70.88209608835834,66.53714233211109
cactusvpn,tvbs.com.tw,81.6421475675371,71.24422252592113
cactusvpn,twitch.tv,72.91133409099919,61.30114317472492
cactusvpn,twitter.com,64.62711095809937,64.55355623943939
cactusvpn,txxx.com,68.7002387962171,63.454999721476014
cactusvpn,udemy.com,65.1060485148004,60.54871396294662
cactusvpn,udn.com,69.97313707446058,61.83108330393831
cactusvpn,uidai.gov.in,172.61395390544618,73.32714434180942
cactusvpn,ukr.net,58.45079221762717,58.04487387649715
cactusvpn,ultimate-guitar.com,60.14629174023867,53.060124977491796
cactusvpn,umblr.com,86.87925024423748,83.18087505176663
cactusvpn,uniqlo.tmall.com,922.852771622794,60.86800021252462
cactusvpn,unsplash.com,57.382707484066486,54.1103754658252
cactusvpn,uod2quk646.com,56.355875567533076,56.25224974937737
cactusvpn,uol.com.br,69.24859361930027,66.76000004841222
cactusvpn,up.nic.in,144.84045654535294,59.839874622412026
cactusvpn,uploaded.net,56.2078746734187,53.766124648973346
cactusvpn,upornia.com,75.47104757811341,60.93971404646124
cactusvpn,ups.com,69.66833344527653,65.04857101078544
cactusvpn,uptobox.com,58.0154174240306,55.84037583321333
cactusvpn,uptodown.com,73.18892454107602,64.43333170480197
cactusvpn,upwork.com,68.65828604038272,67.00914233390775
cactusvpn,urbandictionary.com,66.53045769780874,57.84449994098395
cactusvpn,urdupoint.com,61.6648755967617,57.04174970742315
cactusvpn,usatoday.com,66.32423853235585,60.38557165967567
cactusvpn,userapi.com,67.69161924187627,65.02700038254261
cactusvpn,usnews.com,67.21079046837986,56.669500074349344
cactusvpn,usps.com,72.1297139035804,64.91157146436828
cactusvpn,utorrent.com,71.1765717715025,62.36257151301418
cactusvpn,uzone.id,58.16858331672847,53.71112527791411
cactusvpn,v2ex.com,61.83212483301759,55.73912523686886
cactusvpn,vacaneedasap.com,71.27685711852142,68.54185768003974
cactusvpn,variance.tv,80.13654104433954,59.63962431997061
cactusvpn,varzesh3.com,68.8043332525662,59.81242882886103
cactusvpn,velocecdn.com,57.64675128739327,54.17612427845597
cactusvpn,verizonwireless.com,141.64833591452665,131.27357153488057
cactusvpn,vesti.ru,55.73845736216754,53.60124888829887
cactusvpn,vice.com,74.75399971008301,60.072856423045906
cactusvpn,vidio.com,65.80058275721967,62.40337516646832
cactusvpn,vimeo.com,61.282094701060224,60.37056991564376
cactusvpn,visualstudio.com,62.914000009186566,55.292124627158046
cactusvpn,viva.co.id,62.67416593618691,56.300375144928694
cactusvpn,vk.com,85.57971300823348,76.10828429460526
cactusvpn,vkuseraudio.net,74.62170720100403,54.33974938932806
cactusvpn,vnexpress.net,167.49967009361302,63.64385637321643
cactusvpn,voot.com,71.7225331813097,60.14989959076047
cactusvpn,vporn.com,57.08004208281636,53.24924970045686
cactusvpn,vtv.vn,98.49491703789681,54.09350013360381
cactusvpn,w3school.com.cn,198.11812695115805,53.48687502555549
cactusvpn,w3schools.com,79.34704782175166,59.75014343857765
cactusvpn,walmart.com,67.30919025306191,65.31957097883735
cactusvpn,washingtonpost.com,89.86643699130842,90.86308585745948
cactusvpn,wattpad.com,64.86487586516887,61.01787555962801
cactusvpn,wayfair.com,60.136333806440234,54.98187511693686
cactusvpn,weather.com,75.02707373350859,64.52822167840269
cactusvpn,web.de,59.99320768751204,53.48599993158132
cactusvpn,webex.com,61.932915705256164,53.93887485843152
cactusvpn,weblio.jp,68.14638099500111,59.68542915901968
cactusvpn,webmd.com,66.0473343450576,55.02412561327219
cactusvpn,weebly.com,66.2839048142944,64.94814237313611
cactusvpn,weibo.cn,448.83393438962787,69.69084497541189
cactusvpn,weibo.com,539.6593340805599,101.90571232565811
cactusvpn,wellsfargo.com,62.24442965217999,60.91342866420746
cactusvpn,westernjournal.com,337.9473249660805,55.32537470571697
cactusvpn,wetransfer.com,65.13752495603902,62.22142798027822
cactusvpn,whatsapp.com,72.05947541764804,62.07157152571848
cactusvpn,wikia.com,65.35014257367168,62.674999902290956
cactusvpn,wikihow.com,65.49676121877772,59.81871552233185
cactusvpn,wikimedia.org,70.61438076198101,63.32714230354343
cactusvpn,wikipedia.org,70.47157016183648,61.32200080901384
cactusvpn,wiktionary.org,65.06257238132613,59.83171252799885
cactusvpn,wildberries.ru,63.4576246375218,53.884250461123884
cactusvpn,wiley.com,74.5797125356538,62.06857080438307
cactusvpn,wish.com,71.6619851688544,68.05742833585967
cactusvpn,wix.com,70.21795199917895,69.82942816934415
cactusvpn,wondershare.com,95.84712656214833,55.940375197678804
cactusvpn,wordpress.com,63.65504834268774,60.48800077821527
cactusvpn,wordpress.org,63.40942837830101,60.015714993434294
cactusvpn,wordreference.com,69.19009611010551,63.56785566146885
cactusvpn,worldofwarcraft.com,77.6912490837276,61.919873813167214
cactusvpn,wowhead.com,68.04462029997792,60.12014286326511
cactusvpn,wp.com,57.03070817980915,53.399874246679246
cactusvpn,wp.pl,66.43742961542947,60.53642875381878
cactusvpn,wsj.com,73.62896286778981,67.71088784767522
cactusvpn,wtoip.com,127.41316389292479,55.694625596515834
cactusvpn,wunderground.com,74.30548076000478,67.72911248521672
cactusvpn,www.gov.uk,80.52054140716791,59.02675015386194
cactusvpn,xda-developers.com,165.62771903617042,64.13071363099984
cactusvpn,xe.com,59.53608197160065,55.180625058710575
cactusvpn,xfinity.com,61.00366663719927,59.77657118013927
cactusvpn,xhamster.com,61.277143258069245,60.45228575489351
cactusvpn,xhamsterlive.com,59.12824999541044,54.861375712789595
cactusvpn,xiami.com,118.97938272782734,67.3925718292594
cactusvpn,xiaomi.com,88.82941724732518,55.88700016960502
cactusvpn,xinhuanet.com,78.80709400134427,60.22799999586174
cactusvpn,xnxx.com,61.485856904515195,61.14885743175234
cactusvpn,xtube.com,58.374209445901215,53.20000019855797
cactusvpn,xvideos.com,64.07904638243573,62.152571310954436
cactusvpn,yadi.sk,61.73579173628241,53.5513759823516
cactusvpn,yahoo.co.jp,72.1326656639576,69.94085612573794
cactusvpn,yahoo.com,63.16999931420599,60.792143722730025
cactusvpn,yallakora.com,108.35875011980534,55.767999263480306
cactusvpn,yandex.by,67.17929127626121,55.871000280603766
cactusvpn,yandex.com.tr,59.501748997718096,53.367999964393675
cactusvpn,yandex.kz,72.40266618984086,64.096429651337
cactusvpn,yandex.ru,166.37838166207075,157.36399950193507
cactusvpn,yao.tmall.com,310.7268338402112,57.52733334278067
cactusvpn,yaplakal.com,59.95262588839978,53.97337523754686
cactusvpn,yelp.com,67.86895383681569,61.199999946568695
cactusvpn,yenisafak.com,62.33820877969265,58.073874679394066
cactusvpn,yespornplease.com,56.17979180533439,53.622248698957264
cactusvpn,youdao.com,62.498285302094054,60.51300013703959
cactusvpn,youjizz.com,64.72876149096659,60.84042893988745
cactusvpn,youku.com,127.73816473782063,57.650748756714165
cactusvpn,youm7.com,74.92333464324474,62.955428979226525
cactusvpn,youporn.com,64.17066657117435,63.12057149729558
cactusvpn,yourporn.sexy,66.02404692343303,60.65971364400217
cactusvpn,youth.cn,120.87123734610421,59.88400096872023
cactusvpn,youtube.com,64.97790398342269,61.80028710514307
cactusvpn,yts.am,63.373810079480926,60.27242834014552
cactusvpn,yy.com,126.7868589077677,60.31114355261837
cactusvpn,zara.com,70.02239935100079,63.34189940243959
cactusvpn,zendesk.com,63.20052287940468,60.65285644893135
cactusvpn,zhanqi.tv,144.57447747034686,67.045286031706
cactusvpn,zhihu.com,110.3249511548451,60.21628621965647
cactusvpn,zillow.com,79.1318898813592,77.13933464967543
cactusvpn,zing.vn,118.3162493398413,60.02174934837967
cactusvpn,zippyshare.com,64.26304791654859,60.52685568907431
cactusvpn,znanija.com,73.53066626404014,62.19128479382822
cactusvpn,zoho.com,68.33628591682229,62.868571574134485
cactusvpn,zol.com.cn,154.73904181271791,90.40412411559373
cactusvpn,zomato.com,62.38562404178083,55.91124959755689
cactusvpn,zoom.us,77.66778868707743,67.49409005384553
cactusvpn,zougla.gr,132.41252196686608,60.762571037880015
hideipvpn,104.com.tw,97.5049095067345,25.680185100178658
hideipvpn,1337x.to,36.4910001050175,25.665135697726114
hideipvpn,163.com,71.02545691125187,25.262580218690413
hideipvpn,1688.com,66.18220956973087,26.10651861278363
hideipvpn,17ok.com,101.42691304654251,25.222518492811993
hideipvpn,17track.net,115.5341852594305,28.166160447362028
hideipvpn,1bcde.com,51.11348139191115,27.236580400279276
hideipvpn,360.cn,117.9038522604071,26.043925825276492
hideipvpn,360doc.com,87.84118133746547,26.92271603478326
hideipvpn,3c.tmall.com,162.13734270103515,27.403767719384163
hideipvpn,3dmgame.com,99.80758903893056,24.788814769298945
hideipvpn,4chan.org,40.07673252051995,26.11598778332089
hideipvpn,4pda.ru,45.176230497474286,25.61476557619042
hideipvpn,4shared.com,42.547683151047906,25.845160627346715
hideipvpn,51cto.com,68.4470120863414,24.99151849590334
hideipvpn,51sole.com,89.57827194697326,25.22175316411404
hideipvpn,58.com,106.18641620708837,25.941999962576375
hideipvpn,5ch.net,42.62585581544741,25.996839524143272
hideipvpn,6.cn,126.18386002694382,25.061308544267106
hideipvpn,9gag.com,38.53535390010587,25.91361736671792
hideipvpn,abola.pt,47.75827223963944,25.839345506679866
hideipvpn,abril.com.br,41.32620575205411,26.152987631014838
hideipvpn,abs-cbn.com,41.69447723500155,25.818814845456753
hideipvpn,academia.edu,42.68650609402009,25.220506157680056
hideipvpn,accuweather.com,59.1810657930227,25.473703676259813
hideipvpn,addthis.com,40.84081884565545,25.488740753060505
hideipvpn,admaimai.com,162.73361812403172,25.104678902821043
hideipvpn,adobe.com,36.96584779723191,25.41650598293837
hideipvpn,adp.com,37.95650228857994,25.575308658090638
hideipvpn,agoda.com,36.04984374279961,25.642098870450333
hideipvpn,airbnb.com,45.43918928844325,26.210851909845697
hideipvpn,aksam.com.tr,47.089757213805925,25.777320940921335
hideipvpn,albawabhnews.com,55.47662589837004,26.146666687211873
hideipvpn,alibaba.com,49.73996712331787,25.646259283853905
hideipvpn,alicdn.com,70.02401653171322,25.756950536167917
hideipvpn,aliexpress.com,57.5973665640678,25.86281472058208
hideipvpn,alipay.com,48.00986425008303,25.700703780684208
hideipvpn,aliyun.com,63.685448518321834,26.20059263283088
hideipvpn,allegro.pl,48.46201634701387,26.06903706435804
hideipvpn,alnaharegypt.com,46.55765445420035,26.528518474488344
hideipvpn,alodokter.com,44.515847699877654,25.91672840953609
hideipvpn,amazon.ca,45.14198352433281,25.67934576008055
hideipvpn,amazon.cn,35.54874486117451,26.218345572735057
hideipvpn,amazon.co.jp,39.195934092097076,26.12654325540787
hideipvpn,amazon.co.uk,37.936699519186845,26.591037101123806
hideipvpn,amazon.com,41.609872305006895,26.79538272643163
hideipvpn,amazon.de,37.84269542881736,26.457864227762194
hideipvpn,amazon.es,43.370411593329024,25.938358111881914
hideipvpn,amazon.fr,38.53286022067438,25.75349385769647
hideipvpn,amazon.in,43.946267565551366,26.526715928389702
hideipvpn,amazon.it,43.29704509381159,25.897938194742174
hideipvpn,amazonaws.com,33.95235793734038,26.078234633637802
hideipvpn,ameblo.jp,58.3717535123413,26.448172827561695
hideipvpn,americanas.com.br,43.124917837112775,26.15162962472733
hideipvpn,americanexpress.com,39.30011940085225,25.675197649333214
hideipvpn,android.com,39.25619749237358,25.86302453261099
hideipvpn,animeflv.net,32.81622644467854,25.379222139348215
hideipvpn,animeyt.tv,39.91879832091523,26.221777645894036
hideipvpn,aol.com,30.987053293228886,26.218913610518715
hideipvpn,aparat.com,45.39601650824885,26.369728458424408
hideipvpn,apkpure.com,37.54370784915892,25.15809880684555
hideipvpn,apple.com,25.76116873756235,24.74929636091362
hideipvpn,appledaily.com,60.70405366704052,27.04693818533862
hideipvpn,archive.org,37.00869938611616,25.76337037263093
hideipvpn,archiveofourown.org,45.70875746876369,26.57417288440981
hideipvpn,artstation.com,45.28106168418387,27.077222231453582
hideipvpn,arxiv.org,42.58632078122945,25.480752937311745
hideipvpn,as.com,65.30438615690643,25.95408548169383
hideipvpn,asana.com,46.97034568928274,26.001901319825354
hideipvpn,ask.com,36.58502888118411,25.277111184909757
hideipvpn,asos.com,44.43832519061772,25.271469094779018
hideipvpn,asus.com,35.1159094867331,24.694987676209873
hideipvpn,atlassian.com,40.62737040451647,26.14998754205895
hideipvpn,atlassian.net,43.717382751681185,26.141394964522785
hideipvpn,att.com,37.90353079912839,26.262098566893442
hideipvpn,autodesk.com,38.81748147124862,25.888987552420595
hideipvpn,avast.com,28.690748951501316,25.189864173255586
hideipvpn,avgle.com,40.75137431514852,26.4333950838557
hideipvpn,avito.ru,40.99666268599255,25.536827214154197
hideipvpn,babytree.com,89.40525543818504,26.700790086186228
hideipvpn,badoo.com,38.53188931825571,26.513418735703453
hideipvpn,baidu.com,34.42095884662351,26.076506202419598
hideipvpn,baike.com,110.76295433313022,27.265136049669465
hideipvpn,bancodevenezuela.com,46.98191389993385,25.254370449225842
hideipvpn,bandcamp.com,39.35396713837062,27.022604853558686
hideipvpn,banggood.com,56.2832263401813,25.120110952375846
hideipvpn,bankmellat.ir,36.5791111310691,26.03756773205083
hideipvpn,bankofamerica.com,34.71744434195168,24.858777802207587
hideipvpn,battle.net,59.087098208198576,25.301567865190684
hideipvpn,bbc.co.uk,38.96436617238286,26.04028396308422
hideipvpn,bbc.com,39.645419709016515,26.043197439040664
hideipvpn,beeg.com,36.923604913883736,25.86096302134755
hideipvpn,behance.net,50.04667106693909,27.593481296926367
hideipvpn,bestbuy.com,56.07187643325255,25.885246797568268
hideipvpn,bet365.com,33.31631279470008,25.21848139341599
hideipvpn,bet9ja.com,35.02631279421441,25.217086306692643
hideipvpn,beytoote.com,36.039201600224146,25.106111368923273
hideipvpn,bild.de,42.141481613119446,25.488160447114044
hideipvpn,bilibili.com,73.95859294927415,25.328024681427596
hideipvpn,billdesk.com,57.21504541320933,25.332876504111436
hideipvpn,binance.com,40.824345841911835,25.812555679384573
hideipvpn,bing.com,28.546785947257355,24.79862958698729
hideipvpn,biobiochile.cl,47.199296500579806,25.546506024253222
hideipvpn,bitbucket.org,43.9915514010706,25.705234607520662
hideipvpn,bitly.com,37.281991752945345,26.235407379306395
hideipvpn,bitmedianetwork.com,44.64390126551375,25.34250617257239
hideipvpn,bkn.go.id,88.30884757831141,24.708357961549435
hideipvpn,blackboard.com,42.49500839706556,25.263543217730376
hideipvpn,blastingnews.com,43.204287963884845,25.951530738377276
hideipvpn,bldaily.com,43.62087250675684,25.50825940008149
hideipvpn,bleacherreport.com,38.815008096948816,26.84774065827146
hideipvpn,bles.com,40.39961749250874,25.33167888076953
hideipvpn,blibli.com,43.39530859372498,25.900012192626793
hideipvpn,blizzard.com,58.9228517341393,28.565567952615243
hideipvpn,blog.jp,52.342209953492805,26.16078998709534
hideipvpn,blog.me,56.213815018166734,26.27590118137039
hideipvpn,blogger.com,44.264086349694814,25.598000022180287
hideipvpn,blogspot.com,39.084806589892615,25.832876528578776
hideipvpn,bloomberg.com,37.596131686443165,25.939901106427484
hideipvpn,bol.uol.com.br,115.79412301243455,26.138691346586487
hideipvpn,bolasport.com,45.758765236831,27.14058027867182
hideipvpn,bongacams.com,37.96075709900002,25.726605034260835
hideipvpn,booking.com,30.731250853910122,24.944518600808983
hideipvpn,box.com,42.00340535802146,25.085916657311223
hideipvpn,breitbart.com,41.7198765517017,25.774320978441356
hideipvpn,brilio.net,43.29760907286847,26.222259300634448
hideipvpn,browsergames2018.com,41.549872434525575,25.946296268591173
hideipvpn,bukalapak.com,48.814502188269,26.205753022229967
hideipvpn,businessinsider.com,39.63697525776095,25.55202484636763
hideipvpn,buzzfeed.com,43.879041080305605,26.093679008844457
hideipvpn,ca.gov,57.327514249877424,25.293197609300233
hideipvpn,caijing.com.cn,70.31023838085892,24.96970381679726
hideipvpn,caixa.gov.br,42.299472945339886,26.330913578010637
hideipvpn,caliente.mx,34.656633622944355,24.830543206153827
hideipvpn,cam4.com,40.98793408936925,25.22954327502736
hideipvpn,cambridge.org,42.11121815958141,25.950864152867855
hideipvpn,canalrcn.com,46.70809058725466,26.70859259173826
hideipvpn,canva.com,40.51569984926854,26.45549388533389
hideipvpn,capitalone.com,36.08026339408056,26.236543167428472
hideipvpn,cbsnews.com,55.64691335606722,24.91581487112943
hideipvpn,cbssports.com,48.838971136712736,24.921666451350408
hideipvpn,ccm.net,51.19257616913981,25.591000006246713
hideipvpn,cdiscount.com,35.76189709574352,24.956716201555583
hideipvpn,cdstm.cn,153.49849755013432,26.249135855907276
hideipvpn,chase.com,31.325855982248427,26.32165431148476
hideipvpn,chaturbate.com,34.66667064730032,25.95428425680708
hideipvpn,chegg.com,43.52319327953421,25.54249380611711
hideipvpn,chess.com,33.68977798769871,24.943518578822232
hideipvpn,china.com.cn,45.51623870883091,25.111814845859268
hideipvpn,chinadaily.com.cn,50.435872403559856,25.506012337167324
hideipvpn,chinaz.com,88.49002869316826,25.742098689079285
hideipvpn,chip.de,52.670354046571404,25.698111231588285
hideipvpn,chouftv.ma,54.172761071427374,25.22097542927957
hideipvpn,chron.com,33.53418525952248,24.834000137577085
hideipvpn,ci123.com,53.48070336068854,25.0947162118039
hideipvpn,cimaclub.com,51.009765343257676,26.790407428770887
hideipvpn,cinecalidad.to,44.371222237837905,25.67822217113442
hideipvpn,cisco.com,41.08330839669999,25.397086516022682
hideipvpn,citi.com,41.06648157086269,25.968061691081083
hideipvpn,cnbc.com,41.15827581672757,26.31309881438444
hideipvpn,cnblogs.com,91.2885677161408,25.42718518295406
hideipvpn,cnet.com,43.136436158768184,25.319543138238384
hideipvpn,cnn.com,35.90116483147865,26.02158017732479
hideipvpn,cnnindonesia.com,47.10851861508908,25.995209698139885
hideipvpn,cnzz.com,51.3554772845021,25.438851860846267
hideipvpn,cobalten.com,38.57940310083421,25.765197455055183
hideipvpn,codepen.io,39.13579424728214,25.27465429846887
hideipvpn,coinmarketcap.com,37.85621002316475,26.345073992823377
hideipvpn,concursolutions.com,49.645814768694066,25.75062959236495
hideipvpn,constintptr.com,37.77404527329369,25.46339515412663
hideipvpn,convert2mp3.net,39.92679827835089,26.505925922574086
hideipvpn,corriere.it,65.32677377999565,25.586925837912677
hideipvpn,costco.com,32.24145268078571,24.684358112238073
hideipvpn,coursehero.com,42.66753507617079,26.390827203422415
hideipvpn,coursera.org,49.6821481688523,27.911407332637427
hideipvpn,cqnews.net,117.26190931635139,24.94854329406847
hideipvpn,craigslist.org,38.90828986692688,26.224999877529733
hideipvpn,creditonebank.com,39.76656813864355,25.615407211453093
hideipvpn,cricbuzz.com,34.983584392861815,25.12266681196145
hideipvpn,crptentry.com,35.40143618981043,25.648481419516937
hideipvpn,crtatix.com,47.30355168152371,26.551370152536734
hideipvpn,crunchyroll.com,24.809119314599183,24.48123450862405
hideipvpn,cryptobrowser.site,37.896415678623285,26.153913607108002
hideipvpn,csdn.net,114.4880702558123,26.35588879800505
hideipvpn,dafont.com,33.77409044791151,25.37474058062574
hideipvpn,dailycaller.com,38.18613986404222,25.749271586077448
hideipvpn,dailyfeed.co.uk,42.06842388727783,25.572370427350204
hideipvpn,dailymail.co.uk,59.25975275444396,26.26360489492431
hideipvpn,dailymotion.com,32.45197142255895,25.397172795585647
hideipvpn,daum.net,79.12691343391751,26.382370265545667
hideipvpn,dcard.tw,51.53418925625307,25.73444442478595
hideipvpn,dcinside.com,82.18580226839325,27.08007413663982
hideipvpn,debate.com.mx,42.46861326657696,25.529061593575243
hideipvpn,dell.com,35.073876622374414,25.906851894601626
hideipvpn,delta.com,39.25423040112228,25.987913740085965
hideipvpn,detail.tmall.com,190.57937021608706,25.847555575087483
hideipvpn,detik.com,77.52636200345961,25.7075061607692
hideipvpn,deviantart.com,44.37444025627625,26.854938206573326
hideipvpn,dianping.com,65.55895902860313,25.350308747111278
hideipvpn,dictionary.com,34.35770767154517,25.741111245696192
hideipvpn,digikala.com,50.8354363595078,25.253110921677248
hideipvpn,digitaldsp.com,44.15605755315887,26.020999940365183
hideipvpn,diply.com,32.273144104782446,25.603629683178884
hideipvpn,discogs.com,41.94006577915983,25.09259250888854
hideipvpn,discordapp.com,32.607090578954896,25.746061604607988
hideipvpn,discover.com,62.836024726246606,25.437987742968545
hideipvpn,discuss.com.hk,41.40775696730908,25.1284938328612
hideipvpn,divar.ir,32.77155132619319,25.516506307470944
hideipvpn,dkn.tv,43.63892597640738,25.874506199249513
hideipvpn,dmm.co.jp,88.11135393463904,25.985271692919877
hideipvpn,dmm.com,64.63085202339255,25.74079013487071
hideipvpn,dnckawxatc.com,71.83732096979648,25.074382772508226
hideipvpn,dnevnik.ru,102.20751855062483,27.881074041404105
hideipvpn,docin.com,37.90383553707305,25.021506070998715
hideipvpn,doodle.com,37.89189314170753,25.93582732901897
hideipvpn,douban.com,123.45207740127304,26.693691384553173
hideipvpn,doubleclick.net,38.78844440857201,25.870888723911328
hideipvpn,doublepimp.com,42.26178181484158,25.883815067325845
hideipvpn,doublepimpssl.com,35.742868094440595,26.303790268246775
hideipvpn,douyin.com,76.85004554137036,25.37392598381381
hideipvpn,douyu.com,107.9152306932726,26.79548135464206
hideipvpn,dribbble.com,37.83351846361234,25.707839620242147
hideipvpn,drive2.ru,41.882765410398996,25.721197637418907
hideipvpn,drom.ru,61.09652656739876,26.599913525084656
hideipvpn,dropbox.com,35.64244431707962,25.438604956883708
hideipvpn,drudgereport.com,37.02860899315572,26.41400002678971
hideipvpn,duckduckgo.com,40.07457593386924,25.63320979889896
hideipvpn,duolingo.com,46.51358025723401,26.499333239539904
hideipvpn,e-hentai.org,37.7939752659496,25.82225923276978
hideipvpn,ea.com,58.54990537979721,25.257271588032626
hideipvpn,easports.com,57.73295071205975,25.845135930051775
hideipvpn,eastday.com,52.13137848279727,25.402259357549525
hideipvpn,ebates.com,35.37185601660131,25.10550618171692
hideipvpn,ebay.co.uk,35.22906162672572,25.9337159977467
hideipvpn,ebay.com,30.447946527949824,26.009456714454256
hideipvpn,ebay.com.au,35.35527975103001,25.302382772443472
hideipvpn,ebay.de,35.622880679129814,25.925839469296697
hideipvpn,ebay.fr,36.15011120743958,25.7730863896417
hideipvpn,ebay.it,36.083283834159374,25.919074100660687
hideipvpn,ebc.net.tw,47.93132540344456,26.683012253524346
hideipvpn,echo.msk.ru,58.70503711479681,25.701555503923217
hideipvpn,ecollege.com,40.1057777006501,25.165963044137133
hideipvpn,ecosia.org,46.26419340130142,23.53190320233504
hideipvpn,egy.best,45.487037112499465,25.69360487209058
hideipvpn,eksisozluk.com,34.576065861332566,26.669234485813863
hideipvpn,el-nacional.com,47.4534447270411,27.7368517730523
hideipvpn,elbalad.news,45.47356381828403,25.434580102654888
hideipvpn,elfagr.com,44.11295481762032,26.096802561279432
hideipvpn,elmundo.es,48.92257205498071,25.85746907847531
hideipvpn,elpais.com,61.75547714034716,25.654666539695526
hideipvpn,elsevier.com,36.66837437561265,25.13383940598111
hideipvpn,elwatannews.com,42.218444592974805,26.399432060619194
hideipvpn,emol.com,38.612016545677626,25.65423467047053
hideipvpn,engadget.com,47.467201879179036,27.67688898300683
hideipvpn,ensonhaber.com,42.581748999195334,26.126938366135697
hideipvpn,entrepreneur.com,38.0176626674739,25.488407339578792
hideipvpn,epfindia.gov.in,111.23260097969094,25.2016668357415
hideipvpn,epicgames.com,41.24422234563548,26.842185089157685
hideipvpn,eskimi.com,48.59716484300149,25.921456745745225
hideipvpn,espn.com,44.373839633700285,26.941851747256738
hideipvpn,espncricinfo.com,36.05055147896946,26.388728393264756
hideipvpn,ethfw0370q.com,58.060584428869646,25.57472821417046
hideipvpn,etsy.com,33.74077352108779,25.434321102996666
hideipvpn,ettoday.net,39.65781481913579,25.315197575607417
hideipvpn,europa.eu,60.025053179282466,25.99898762541053
hideipvpn,eventbrite.com,39.419571938062155,27.12971594092655
hideipvpn,evernote.com,37.66965019850083,25.916283927214
hideipvpn,exoclick.com,37.07610684688444,25.565641978180704
hideipvpn,expedia.com,50.54989315707375,26.742234573136145
hideipvpn,express.co.uk,47.570007772725305,26.228456895936418
hideipvpn,eyny.com,43.96002044050414,28.01816055068263
hideipvpn,f5v1x3kgv5.com,46.714296403490465,26.427518438409876
hideipvpn,facebook.com,27.951333315376147,25.2726790667684
hideipvpn,factaholics.com,33.423543286820255,25.329049423704916
hideipvpn,farfetch.com,41.46759268356326,26.036370315669494
hideipvpn,fb.ru,37.134209923722125,25.068765287689956
hideipvpn,fbcdn.net,32.51170372751392,25.287938246756422
hideipvpn,fc2.com,41.48368308619584,25.711777757991243
hideipvpn,fedex.com,43.265107087790966,27.65045682957143
hideipvpn,feedly.com,38.14239902306854,25.81311109257333
hideipvpn,fidelity.com,34.75913992956465,26.476111056076153
hideipvpn,filehippo.com,41.30844861544944,25.6151113383196
hideipvpn,files.wordpress.com,34.76184785917953,24.96212349491723
hideipvpn,firefox.com,59.33935773547417,26.705654383993444
hideipvpn,fishki.net,41.733181081068366,26.20214811399763
hideipvpn,fiverr.com,40.37007400880993,25.532728452005504
hideipvpn,flickr.com,41.19218944537418,25.792864312268335
hideipvpn,flipkart.com,39.71216468899338,26.16645656756045
hideipvpn,flvto.biz,32.30045280522771,25.076209900923715
hideipvpn,food.tmall.com,162.7633917991442,25.72554226196904
hideipvpn,forbes.com,42.53671194116274,26.844518638595385
hideipvpn,force.com,38.34029646981278,25.58145668633558
hideipvpn,foxnews.com,36.824535003598825,25.58277771566753
hideipvpn,free.fr,32.66882316933738,24.792901113813304
hideipvpn,freejobalert.com,41.801852013133924,26.03253084062426
hideipvpn,freepik.com,35.389469212128056,24.933604937460686
hideipvpn,friv.com,32.68851842271325,24.95009880972865
hideipvpn,fromdoctopdf.com,46.42497111157871,25.231555472185583
hideipvpn,gamepedia.com,41.43673256269575,25.246740790244974
hideipvpn,gamer.com.tw,41.67233751281912,26.61203694196395
hideipvpn,gamersky.com,97.70414433269589,25.273469288224057
hideipvpn,gamespot.com,49.85257216303805,25.465592523507866
hideipvpn,gap.tmall.com,134.37245271088165,26.36048143706572
hideipvpn,gazeta.ru,43.031798859621276,26.09318518942153
hideipvpn,gazetaexpress.com,45.48653886641985,26.09925934424003
hideipvpn,gdz.ru,52.597637897656284,25.98574080355006
hideipvpn,gearbest.com,54.477514193197834,25.47039512406897
hideipvpn,geeksforgeeks.org,43.76882303184197,25.608407471466947
hideipvpn,genius.com,38.09164598998097,25.539024480055147
hideipvpn,getpocket.com,36.04208649262602,25.58367913243947
hideipvpn,gfycat.com,42.950530628455276,25.494357984926964
hideipvpn,giphy.com,36.57882313393517,26.18709887251442
hideipvpn,gismeteo.ru,58.018726719034326,28.126033199195927
hideipvpn,github.com,43.01356780630203,25.5039507224236
hideipvpn,givemesport.com,47.75301219872487,25.849765465583328
hideipvpn,gizmodo.com,31.778827045158838,25.68248151169147
hideipvpn,glassdoor.com,43.45483146607876,26.248456829767903
hideipvpn,globo.com,33.28817280262341,25.0580987467626
hideipvpn,gmanetwork.com,47.24339938458101,25.131086565922075
hideipvpn,gmarket.co.kr,34.323016423042176,25.054925983702695
hideipvpn,gmw.cn,111.27091493503546,25.680580210906488
hideipvpn,gmx.net,32.79142387579253,25.039654397578154
hideipvpn,go.com,24.7823787899113,24.230395029816364
hideipvpn,goal.com,52.95555919040868,26.764506244181113
hideipvpn,godaddy.com,37.6893414736346,25.10896275670808
hideipvpn,gome.com.cn,70.92561683169117,24.91211115072171
hideipvpn,goo.ne.jp,85.94070770490318,26.563074071834116
hideipvpn,goodreads.com,41.831646126085595,25.852802542992578
hideipvpn,google.ae,39.45106150651419,25.76195072658636
hideipvpn,google.at,38.859049502162286,25.741444682173523
hideipvpn,google.az,41.92882171983636,25.988267344790838
hideipvpn,google.be,38.73194255118752,25.760234494544108
hideipvpn,google.bg,39.82807404971049,26.365061715981106
hideipvpn,google.by,57.36614798230154,25.85781488659573
hideipvpn,google.ca,37.99043209464462,25.90751854909791
hideipvpn,google.ch,45.32474100037857,25.67406173473523
hideipvpn,google.cl,39.25151449202755,25.794876578413408
hideipvpn,google.cn,39.37913987923552,26.13904942286971
hideipvpn,google.co.ao,39.93651427236604,25.91781489505076
hideipvpn,google.co.id,39.291921807568016,26.243617309740298
hideipvpn,google.co.il,43.97811086411461,25.574617145330084
hideipvpn,google.co.in,68.71243281128966,31.791617093538797
hideipvpn,google.co.jp,38.564172780348194,25.317209899241544
hideipvpn,google.co.kr,39.090831419108085,25.634259318955884
hideipvpn,google.co.nz,39.89119354037591,25.78291354447971
hideipvpn,google.co.th,38.82672830864235,26.299851808559012
hideipvpn,google.co.uk,37.33220174448726,25.934395127366358
hideipvpn,google.co.ve,44.71460064114244,25.33339496334026
hideipvpn,google.co.za,39.00751033452926,26.691753118310448
hideipvpn,google.com,103.32338842238453,53.59681370819724
hideipvpn,google.com.ar,37.94017289247778,25.783728313758786
hideipvpn,google.com.au,39.2247902367402,25.688197670711414
hideipvpn,google.com.br,35.683646142758704,25.085160347782534
hideipvpn,google.com.co,38.93116471806058,25.67229621158338
hideipvpn,google.com.do,40.70929657483911,25.733012326613622
hideipvpn,google.com.ec,37.17534556800937,25.552962998641128
hideipvpn,google.com.eg,39.5229506984721,26.029419717321424
hideipvpn,google.com.gt,39.78798361380159,25.403691432726237
hideipvpn,google.com.hk,39.108736590010885,26.093790169667315
hideipvpn,google.com.kw,39.698777720332146,25.45283950957251
hideipvpn,google.com.ly,45.35825072247305,25.895049220617906
hideipvpn,google.com.mx,38.77843616323339,25.479752995809655
hideipvpn,google.com.my,39.43557209438748,25.243901245204018
hideipvpn,google.com.ng,39.675617153629844,26.092086366757197
hideipvpn,google.com.pe,38.009324881397646,25.635345654999032
hideipvpn,google.com.ph,38.77807407421462,25.317395048468935
hideipvpn,google.com.pk,47.76389309331591,26.101555583285695
hideipvpn,google.com.sa,40.04148147816276,26.5054938348907
hideipvpn,google.com.sg,38.34925921932782,25.50713573065069
hideipvpn,google.com.tr,39.31471621502697,26.03460509146069
hideipvpn,google.com.tw,44.81765826773128,25.80776553095123
hideipvpn,google.com.ua,38.95662551354847,26.564333288941857
hideipvpn,google.com.vn,39.431942316393055,25.224037008520998
hideipvpn,google.cz,38.4492427110672,25.865036902236348
hideipvpn,google.de,37.11829217219794,25.81261729614602
hideipvpn,google.dk,39.33423042389346,26.280913421493253
hideipvpn,google.dz,41.19262141807948,25.54697530735054
hideipvpn,google.es,44.123197468802516,26.007716187540396
hideipvpn,google.fi,37.92854736524599,25.253506043902888
hideipvpn,google.fr,37.86755137053537,24.76740744608788
hideipvpn,google.gr,40.1786912439598,25.467827111298657
hideipvpn,google.hr,45.018839511882376,26.23655552757375
hideipvpn,google.hu,41.64837880267037,25.801308637047992
hideipvpn,google.ie,53.340708388498534,26.9160122829087
hideipvpn,google.iq,41.18014401813716,25.797703510357277
hideipvpn,google.it,39.04813569453028,25.962024662689664
hideipvpn,google.kz,45.74597677822376,26.251337144437226
hideipvpn,google.lk,41.40479006103159,25.863666570296996
hideipvpn,google.lt,43.8635224752404,25.805333399294334
hideipvpn,google.nl,37.91078199620968,26.11865436681259
hideipvpn,google.no,45.00977371899802,27.948975287101888
hideipvpn,google.pl,44.13351029111647,25.227296315593485
hideipvpn,google.pt,39.19884340584646,25.25832097011584
hideipvpn,google.ro,39.505341561672125,26.179271727156493
hideipvpn,google.rs,42.30254742512365,25.90928403775633
hideipvpn,google.ru,36.710374436720656,25.548432102817813
hideipvpn,google.se,39.33596709904111,25.760493862132233
hideipvpn,google.sk,39.632913668030575,25.75309875846645
hideipvpn,google.tn,47.58239489186693,25.256580293730455
hideipvpn,googlevideo.com,39.7649175590939,25.390604901828883
hideipvpn,gosuslugi.ru,58.04726748186865,24.927382886317776
hideipvpn,grammarly.com,41.43629217359387,26.385037124984795
hideipvpn,greview.pro,50.334212595738904,25.51477568666764
hideipvpn,grid.id,66.22888083443229,26.066110986802315
hideipvpn,groupon.com,46.53944425790766,25.732456821442387
hideipvpn,gsmarena.com,50.70926765278901,25.561926127583895
hideipvpn,gstatic.com,43.54489822985559,25.62584137407745
hideipvpn,gyazo.com,43.457156219692145,26.772370332001167
hideipvpn,haber7.com,52.47016029179464,25.775333234097484
hideipvpn,hamariweb.com,41.08308647747761,26.221210022031524
hideipvpn,hao123.com,34.449362138539186,26.417395168984378
hideipvpn,harvard.edu,45.31445270289242,26.13930868697755
hideipvpn,hatena.ne.jp,43.84704520580945,26.1430000587378
hideipvpn,hatenablog.com,45.98157229706829,25.778259265661976
hideipvpn,hclips.com,39.66318926325551,26.353530873211078
hideipvpn,hdfcbank.com,37.33749371481898,25.21409873885137
hideipvpn,hdzog.com,38.986440368548585,25.94756798381791
hideipvpn,healthline.com,43.300214074092146,25.95855550909484
hideipvpn,heavy.com,40.631300493798875,26.290444438748153
hideipvpn,hellomagazine.com,57.05481086984093,25.68938268095623
hideipvpn,hepsiburada.com,35.89008248376625,25.441382609215783
hideipvpn,heraldweekly.com,42.36244880536824,26.849777759685193
hideipvpn,hespress.com,47.92023020118107,26.64797534637245
hideipvpn,hh.ru,42.197308514589146,25.148814946505023
hideipvpn,hitomi.la,43.11603700949086,25.887740706955945
hideipvpn,hm.com,55.25442396785006,26.129419800399997
hideipvpn,hola.com,57.19329212090851,25.954888949607625
hideipvpn,homedepot.com,43.093316716912355,25.801740701735756
hideipvpn,hotels.com,49.46079080152076,27.71624992033694
hideipvpn,hotmovs.com,42.07990098928595,25.76928407551698
hideipvpn,hotnewhiphop.com,38.06709491268352,25.411938236635407
hideipvpn,hotstar.com,42.896753062068676,26.18861726174752
hideipvpn,hp.com,38.67969521677789,29.794234437523066
hideipvpn,huaban.com,102.76030004024506,25.293802394083254
hideipvpn,huanqiu.com,90.79007441062986,25.663802273755454
hideipvpn,huawei.com,45.01081080992281,25.58077761420497
hideipvpn,hubspot.com,40.8909547108191,25.98975313666426
hideipvpn,huffingtonpost.com,42.18790127125419,26.76118529735156
hideipvpn,hulu.com,40.915263218828194,25.62919744278914
hideipvpn,hupu.com,100.26351008334278,26.38288893173506
hideipvpn,hurriyet.com.tr,35.67766253319052,25.043160367159196
hideipvpn,ibm.com,35.19637449242083,24.86767892346338
hideipvpn,icicibank.com,36.02406176749939,25.52660486810369
hideipvpn,icloud.com,37.01069124364927,26.843728290663822
hideipvpn,idntimes.com,45.23554715661355,26.11028378898347
hideipvpn,ieee.org,34.26420160879692,24.605987720007516
hideipvpn,ifeng.com,61.587514240800594,25.113555407266556
hideipvpn,ign.com,41.489983345439406,25.32512335865586
hideipvpn,ikco.ir,77.90560494924401,28.265444469856625
hideipvpn,ikea.com,46.64485576206151,27.954172825923674
hideipvpn,ilovepdf.com,45.93799985301347,25.781901288823583
hideipvpn,imdb.com,35.116839590539904,25.92092592637112
hideipvpn,imgur.com,28.232271541599875,24.214864225575216
hideipvpn,impress.co.jp,42.721530870982896,25.546431966861824
hideipvpn,indeed.com,44.02711098714744,26.082321047139022
hideipvpn,independent.co.uk,63.41199970079793,27.367160471593156
hideipvpn,indiamart.com,39.065345822844975,25.314357948064067
hideipvpn,indianexpress.com,64.10808251871738,25.772740776984044
hideipvpn,indiatimes.com,37.08842800309261,25.103802413300233
hideipvpn,indoxx1.com,43.804279850496926,26.292629482477533
hideipvpn,infobae.com,43.06797103620835,26.11757761665753
hideipvpn,infourok.ru,86.71090520780396,26.1682470984481
hideipvpn,inquirer.net,47.758028877002225,25.76259267228989
hideipvpn,instagram.com,45.54204579534722,27.53543188036592
hideipvpn,instructure.com,33.958053584268065,25.92260492850601
hideipvpn,intel.com,43.04819754152386,25.038098847424543
hideipvpn,interia.pl,36.63549797586453,25.59962966421872
hideipvpn,intoday.in,59.947901186935695,27.24344427064981
hideipvpn,intuit.com,59.759660329245314,31.308582229421866
hideipvpn,inven.co.kr,74.73505736777076,25.056962878155854
hideipvpn,investing.com,33.67075298763351,25.270456724144793
hideipvpn,investopedia.com,41.67385585606098,26.641296314788455
hideipvpn,iqiyi.com,87.32343198340615,26.127518465121586
hideipvpn,irctc.co.in,42.61255961049486,25.624012367592915
hideipvpn,issuu.com,39.39296730598549,26.224666907463547
hideipvpn,istockphoto.com,61.600135869266076,26.494308581782715
hideipvpn,jamnews.com,55.80872019039996,25.30306161461789
hideipvpn,jd.com,162.0306619155554,30.77483939489833
hideipvpn,jf71qh5v14.com,30.328168867178903,25.40390137123105
hideipvpn,jiameng.com,82.25044858768399,28.895382631432128
hideipvpn,jianshu.com,122.16211489781186,25.04018505598292
hideipvpn,jqw.com,108.6423836050578,24.683185197688914
hideipvpn,jrj.com.cn,123.21276117668107,27.741234611581874
hideipvpn,jstor.org,44.9698226020476,25.758802419367395
hideipvpn,justdial.com,67.36151471642064,25.81038281183552
hideipvpn,jw.org,54.83039091398687,26.382876468109494
hideipvpn,k618.cn,105.16844473687219,25.13288879008205
hideipvpn,kakaku.com,62.125979094869564,29.480826960485658
hideipvpn,kapanlagi.com,43.4880699088544,25.581308721024314
hideipvpn,kaskus.co.id,37.90675287629351,25.272432024832124
hideipvpn,kayak.com,33.714510339461725,25.656049254775784
hideipvpn,khanacademy.org,44.39216475059957,26.729024532768463
hideipvpn,kickstarter.com,43.21380258526331,25.694321001661415
hideipvpn,kijiji.ca,45.834934074477644,25.079592602488436
hideipvpn,kinopoisk.ru,55.557946548049834,25.634950578764634
hideipvpn,kissanime.ru,37.66315223442184,25.75800005622484
hideipvpn,kizlarsoruyor.com,44.64005750178555,25.91979003476876
hideipvpn,knowyourmeme.com,33.28897123351509,24.98953076608387
hideipvpn,kompas.com,81.34844857785437,26.217283853502188
hideipvpn,kooora.com,40.39450189857571,26.44838250161689
hideipvpn,kp.ru,41.390329196957154,26.480505978803574
hideipvpn,kumparan.com,42.36204142433516,25.65461501294041
hideipvpn,labanquepostale.fr,72.70356404514592,25.854037028311947
hideipvpn,ladbible.com,41.00013154064432,25.94876545768829
hideipvpn,lapatilla.com,41.30084372275038,25.710962793249408
hideipvpn,leagueoflegends.com,43.77958843093595,26.560234572784402
hideipvpn,leboncoin.fr,60.826534888258685,25.787185176195187
hideipvpn,lefigaro.fr,43.18356366805089,26.072592497515824
hideipvpn,lemonde.fr,35.47467091293247,25.48277759809553
hideipvpn,lenovo.com,58.250457117402995,25.606963082136197
hideipvpn,lenta.ru,54.081925800369106,26.384839420149355
hideipvpn,lentainform.com,41.351954786129944,25.746543178863732
hideipvpn,libero.it,32.99315638242312,25.41099986590353
hideipvpn,lifedaily.com,44.17021385175578,26.012419975926107
hideipvpn,lifehacker.com,31.388913568707164,25.564530898851377
hideipvpn,lifewire.com,40.40010288403726,26.14787663620563
hideipvpn,lifo.gr,45.809686873798015,24.497715986253304
hideipvpn,line.me,35.0467530136675,25.79749390528894
hideipvpn,linkedin.com,26.261571817743924,24.37212341177611
hideipvpn,linkshrink.net,48.453880577451656,26.101975483290943
hideipvpn,liputan6.com,47.986440291559255,26.42783969870688
hideipvpn,list-manage.com,38.580707849267824,25.411864179244013
hideipvpn,list.tmall.com,184.37253555029997,34.03953053517106
hideipvpn,live.com,41.53342001186109,26.098753084187155
hideipvpn,livedoor.com,39.584181156515335,25.366469056426006
hideipvpn,livedoor.jp,60.28269964879677,25.164259114751108
hideipvpn,livejasmin.com,33.46603294765508,25.114999773601692
hideipvpn,livejournal.com,36.62311929611512,25.562654341352577
hideipvpn,livescore.com,41.14688467234373,25.77983942112805
hideipvpn,livetv.sx,39.49617287488999,26.302530798187227
hideipvpn,localgirldating.com,45.02883972025212,26.654950527037368
hideipvpn,login.tmall.com,178.1498112978826,31.11616813556384
hideipvpn,ltn.com.tw,43.77168324994452,26.10693821384583
hideipvpn,lun.com,91.57711920546896,25.702765475912592
hideipvpn,macys.com,66.7766546945513,25.9916790312639
hideipvpn,mail.ru,38.9695515120287,26.647629618736698
hideipvpn,mailchimp.com,58.79099970614469,26.045185134366708
hideipvpn,mama.cn,85.6134941180547,24.914864301221606
hideipvpn,manoramaonline.com,56.340382618392695,26.109926011643292
hideipvpn,marca.com,48.93713116783787,25.995024859353347
hideipvpn,marketwatch.com,33.96867903202404,25.27253090599437
hideipvpn,marriott.com,37.527049293764584,25.756987605105948
hideipvpn,mathrubhumi.com,39.574464909548375,26.031950638158087
hideipvpn,mathworks.com,54.62673665196807,27.880666616522234
hideipvpn,mawdoo3.com,39.57760905456028,25.889148257304853
hideipvpn,mayoclinic.org,52.674831408593384,28.509987564182577
hideipvpn,media.tumblr.com,84.90808669155763,26.777185430681264
hideipvpn,mediafire.com,39.58815236196474,25.820814808945595
hideipvpn,medium.com,36.24008232612669,25.7218270390122
hideipvpn,meetup.com,40.54217689015247,25.583037117749083
hideipvpn,mega.nz,32.01485975978919,24.952987438918633
hideipvpn,memurlar.net,43.259304407754065,26.085358078557032
hideipvpn,mercadolibre.com.ar,45.20242107809817,26.70586418069194
hideipvpn,mercadolibre.com.mx,43.115917639231974,26.152395206377093
hideipvpn,mercadolibre.com.ve,45.89716469248136,26.290271603674803
hideipvpn,mercadolivre.com.br,42.56242992365418,25.535328574658593
hideipvpn,mercari.com,43.42070755399303,26.10170367507287
hideipvpn,merdeka.com,42.78352677270218,25.941049484651028
hideipvpn,merriam-webster.com,51.93920562296738,26.29597514959765
hideipvpn,messenger.com,36.05272017281364,25.308987677649217
hideipvpn,metropoles.com,43.102662515953,25.3220123273355
hideipvpn,mgid.com,41.980711812222445,25.848074091805355
hideipvpn,mheducation.com,42.005279837291184,25.740049376991795
hideipvpn,mi.com,87.07226748451774,25.85825912746382
hideipvpn,miao.tmall.com,183.5886300443769,26.996202779920786
hideipvpn,microsoft.com,30.367683113357167,26.074222381008262
hideipvpn,microsoftonline.com,40.91918520215484,24.71597536386531
hideipvpn,mileroticos.com,71.14680249381948,25.84243184070528
hideipvpn,milliyet.com.tr,36.21420994354987,25.485469200820837
hideipvpn,mit.edu,61.77830884670034,26.59841975266183
hideipvpn,mlb.com,33.04795041266414,25.653888873847915
hideipvpn,mmofreegames.online,43.99432080947323,26.77796298155078
hideipvpn,mobile.de,52.324987350054734,25.281777766383726
hideipvpn,mobile01.com,34.82453496321852,25.39108625762624
hideipvpn,momoshop.com.tw,98.2849340379974,25.658691508902447
hideipvpn,moneycontrol.com,109.28955975414058,25.43383939076721
hideipvpn,monografias.com,44.859905370775564,25.86760489201104
hideipvpn,motorsport.com,41.60075714052827,25.2264074774252
hideipvpn,movierulz.vc,43.80949790141097,26.21553081697152
hideipvpn,mozilla.org,39.07264612707091,25.522098704068746
hideipvpn,msi.com,80.99625516038985,28.014802419936952
hideipvpn,msn.com,34.43145679516925,25.962518643081925
hideipvpn,myanimelist.net,39.32810301122106,26.22325938011025
hideipvpn,myfreecams.com,34.171123345049075,25.305210026326
hideipvpn,mynet.com,33.45911515255769,25.6061110139629
hideipvpn,myshopify.com,38.80952684967606,25.121345667651408
hideipvpn,myway.com,61.837601095989896,26.925012503785116
hideipvpn,n11.com,40.260543253410745,25.173036979488387
hideipvpn,naija.ng,52.8554362187415,25.50345674203134
hideipvpn,namasha.com,35.208494000044865,25.34223452532365
hideipvpn,namnak.com,41.142934128458116,25.823345741280065
hideipvpn,namu.wiki,39.958514560611896,25.411234547694523
hideipvpn,nature.com,33.24710286831782,24.80629634939962
hideipvpn,naukri.com,44.986963042138534,25.81583940780457
hideipvpn,naver.com,45.98339095159813,26.319185018907362
hideipvpn,naver.jp,66.75454720072908,25.09334569589959
hideipvpn,nbcnews.com,69.49726753166796,26.528382662361786
hideipvpn,ndtv.com,64.29634595082865,26.661506210120372
hideipvpn,netflix.com,42.904991978480496,27.01455563950686
hideipvpn,newegg.com,68.28175294270486,25.89224679050622
hideipvpn,news.com.au,53.58318497001389,25.69795056119745
hideipvpn,newsprofin.com,55.18180674608843,28.203666566606657
hideipvpn,newsupdateset.info,42.23562974804714,26.147049334314133
hideipvpn,newsupdatesky.info,40.072794129819044,26.36624682970621
hideipvpn,nextoptim.com,42.8851316165593,25.925728331469458
hideipvpn,nexusmods.com,45.754267684655424,25.73027168573053
hideipvpn,nfl.com,42.87381066630284,25.374345676858486
hideipvpn,nga.cn,152.38243654186343,25.942246901032366
hideipvpn,nhentai.net,50.968942577364274,30.85371596669709
hideipvpn,nianhuo.tmall.com,157.25266451498013,26.477475435687943
hideipvpn,nicovideo.jp,40.87783543416011,25.61939492775702
hideipvpn,nih.gov,42.23166262432014,25.46430855161614
hideipvpn,nike.com,39.271962955410096,25.565666721466883
hideipvpn,nikkei.com,88.54562581091383,25.83802462681944
hideipvpn,ninisite.com,45.2246541088378,25.313296228831195
hideipvpn,nordstrom.com,66.40895490569098,25.640703553770795
hideipvpn,nownews.com,42.8554938853155,25.648543323723622
hideipvpn,npr.org,44.69977374430056,26.746913675724723
hideipvpn,nsportal.ru,67.53637439306871,24.87309865745497
hideipvpn,nur.kz,51.38781894412306,25.758666549751787
hideipvpn,nvzhuang.tmall.com,179.21197438870902,25.74475197950854
hideipvpn,nyaa.si,41.77740335832408,26.6276418150943
hideipvpn,nypost.com,41.77241589598082,25.588555606427015
hideipvpn,nytimes.com,43.57481460420438,27.007679121545806
hideipvpn,oath.com,41.62166238888914,26.00511112882767
hideipvpn,oeeee.com,134.47662074992687,26.491876714575437
hideipvpn,office.com,31.51012351161536,25.93928401898823
hideipvpn,office365.com,36.96710308208878,26.204691325992716
hideipvpn,ok.ru,71.7899569737104,25.82729178636024
hideipvpn,okdiario.com,41.563041094276635,27.61041981248576
hideipvpn,okezone.com,79.4717652010329,26.163629635616584
hideipvpn,okta.com,39.019045086554534,26.28730868713723
hideipvpn,oload.cloud,49.70964153561695,25.855024563677517
hideipvpn,olx.com.br,44.28789711752792,26.378802368762315
hideipvpn,olx.pl,43.76728000280298,25.959493937315763
hideipvpn,olx.ua,47.91354742131115,26.205790137159234
hideipvpn,onet.pl,78.86545254308501,28.27974089225869
hideipvpn,onlinesbi.com,70.96245656088915,25.422012410414073
hideipvpn,op.gg,40.844226221519484,26.405728318625027
hideipvpn,openload.co,31.82314412185439,26.11671606607643
hideipvpn,oracle.com,36.89866245114877,25.696037049738713
hideipvpn,orange.fr,38.551407314285086,25.296432035112822
hideipvpn,oschina.net,344.9291498572738,25.945382652643286
hideipvpn,otto.de,53.31873638486421,26.638493677716195
hideipvpn,otvfoco.com.br,41.46544031660866,25.409592602999858
hideipvpn,ouedkniss.com,54.67617711811154,25.476185053035064
hideipvpn,ouo.io,37.24281495597995,25.618864234858826
hideipvpn,outbrain.com,32.45456392566363,24.52754329338118
hideipvpn,padlet.com,39.89988484960279,25.993210068087517
hideipvpn,pages.tmall.com,118.59618490261416,30.425625799163694
hideipvpn,panda.tv,90.26922614394147,25.560283952933034
hideipvpn,pandora.com,24.650580169242104,24.084357889714063
hideipvpn,pantip.com,59.82334195509737,25.269876510180808
hideipvpn,patch.com,38.504411546904365,26.57924689076565
hideipvpn,patreon.com,38.575646145568214,25.209691409987432
hideipvpn,patria.org.ve,66.92274081532234,30.1501977107959
hideipvpn,paypal.com,36.0326296362428,26.040333449656583
hideipvpn,paytm.com,43.93614888812105,26.96090013409654
hideipvpn,paytmmall.com,41.86746504525712,25.80258016830977
hideipvpn,pchome.com.tw,91.7448930695285,25.7109382569238
hideipvpn,pearsoncmg.com,39.54670780602797,25.6865679366905
hideipvpn,people.com.cn,303.43247848896334,26.06576544313151
hideipvpn,perfecttoolmedia.com,44.792493874276126,26.169506131590886
hideipvpn,pexels.com,41.79500425119459,26.281580236958867
hideipvpn,pikabu.ru,39.66355978016868,25.713777859453803
hideipvpn,pinimg.com,43.243029074352464,25.675938234744983
hideipvpn,pinterest.com,32.854024631281696,25.944543335540793
hideipvpn,pixabay.com,30.822238436451666,25.15045685670626
hideipvpn,pixiv.net,53.82897133398571,26.023728543041663
hideipvpn,pixnet.net,52.94663390075719,25.58430852253496
hideipvpn,playstation.com,36.6859792812187,25.099975332893706
hideipvpn,pole-emploi.fr,45.97316058007655,25.20841978674318
hideipvpn,politico.com,32.730316869730565,25.13585179860209
hideipvpn,popads.net,33.33762158168319,25.07353071583274
hideipvpn,popcash.net,35.43506590304551,26.423543116744654
hideipvpn,porn555.com,40.25377365358082,25.866666808724403
hideipvpn,pornhub.com,26.773131659461395,24.95471615758207
hideipvpn,pornpics.com,37.84610720834247,25.93700005960317
hideipvpn,pornq.com,41.258168705727584,25.984814861950316
hideipvpn,prezi.com,43.17071638357492,25.66904932214522
hideipvpn,primevideo.com,43.881773672722005,25.74866646785795
hideipvpn,prom.ua,88.85755591140484,28.011962874895996
hideipvpn,prothomalo.com,55.43629252524288,25.662938224864597
hideipvpn,provincial.com,42.242823329604704,25.14790120408123
hideipvpn,ptt.cc,41.775201792242356,27.612827108873997
hideipvpn,pulzo.com,38.10347313130343,24.985345459922595
hideipvpn,punchng.com,39.94750198160792,25.216629590701174
hideipvpn,python.org,37.96686826526751,24.88981489735989
hideipvpn,qq.com,48.30198332575368,28.123234387165233
hideipvpn,qualtrics.com,38.13655545682083,26.14046925287924
hideipvpn,queuecosm.bid,42.32105770274813,25.312975244481624
hideipvpn,quizlet.com,36.82569550051366,26.469444442126488
hideipvpn,quora.com,41.85357622020407,25.372308621435987
hideipvpn,rajasthan.gov.in,155.78488876790175,25.135456676376457
hideipvpn,rakuten.co.jp,77.68058451467458,26.08870366519248
hideipvpn,rambler.ru,61.6835718859493,25.83019763093304
hideipvpn,rapidgator.net,36.04839523725303,24.969703793801642
hideipvpn,rarbg.to,45.5798560431526,25.142765500479275
hideipvpn,rarbgprx.org,41.97055966029933,25.8674319534574
hideipvpn,rbc.ru,53.87206568762108,25.609901496841584
hideipvpn,readms.net,39.59246905359589,25.88667912569679
hideipvpn,realtor.com,33.53179844073308,24.984432039437472
hideipvpn,reclameaqui.com.br,42.11721808454136,25.610481618823094
hideipvpn,redd.it,40.58607394036687,26.085481415560217
hideipvpn,reddit.com,40.35414400062076,27.807666598186817
hideipvpn,redfin.com,41.70147320370615,24.941605067363493
hideipvpn,rediff.com,48.567847716679545,25.71350633868097
hideipvpn,rednet.cn,219.3291110481009,26.027777646150852
hideipvpn,redtube.com,30.21994225082942,25.002209722627825
hideipvpn,repubblica.it,42.11482312530279,25.962382876946602
hideipvpn,researchgate.net,38.59812757115305,25.23540752583448
hideipvpn,reuters.com,62.96492980816114,25.932197344063976
hideipvpn,reverso.net,45.88976144836641,25.0511976464847
hideipvpn,ria.ru,56.91020577042191,26.11755563613073
hideipvpn,roblox.com,39.81504515733248,26.38099993360631
hideipvpn,rottentomatoes.com,39.69930046824393,25.13030862412703
hideipvpn,rotumal.com,37.94283119754659,25.62313588956992
hideipvpn,rt.com,58.30594259141772,25.902123500903446
hideipvpn,ruliweb.com,39.3477162277257,24.99195066407139
hideipvpn,runoob.com,64.10137853688663,28.078777589087867
hideipvpn,rus.ec,47.76552266636749,28.647839620617436
hideipvpn,ruten.com.tw,57.57201219230522,26.928271477421124
hideipvpn,rutor.info,40.172498075314515,25.989049390234328
hideipvpn,rutracker.org,38.89487657328078,25.880148208895584
hideipvpn,rutube.ru,35.83355957389246,25.06703704043671
hideipvpn,s9kkremkr0.com,58.62241574091676,25.21822229027748
hideipvpn,sabq.org,41.30059248411361,25.612049368152647
hideipvpn,sahibinden.com,69.53572405985108,25.21875321313187
hideipvpn,salesforce.com,38.23020166636985,26.181555606056875
hideipvpn,samsung.com,39.11620590053959,25.804296365858598
hideipvpn,sapo.pt,75.29973707817219,25.999431969758906
hideipvpn,sarkariresult.com,49.180674861058776,25.86802475752286
hideipvpn,savefrom.net,38.271370550824535,25.88207411499303
hideipvpn,sberbank.ru,45.83039938437717,25.22265437392541
hideipvpn,schoology.com,42.619502252358714,26.16367886923713
hideipvpn,sci-hub.tw,216.35075653960675,39.06639490598514
hideipvpn,sciencedirect.com,37.90841148131423,25.43864196833269
hideipvpn,scol.com.cn,74.37893458538586,25.851629582452183
hideipvpn,scribd.com,38.2941850449568,26.540185094891505
hideipvpn,scribol.com,42.84116469415618,25.992073981022394
hideipvpn,seasonvar.ru,41.882321066050615,25.576543108916578
hideipvpn,secureserver.net,37.595003958285595,25.882234532432058
hideipvpn,segmentfault.com,138.32519782914054,25.82276557330732
hideipvpn,setn.com,38.480724196559116,25.09682716364846
hideipvpn,sex.com,47.7763413693066,25.803876442857728
hideipvpn,seznam.cz,60.53093099966645,27.02195995176832
hideipvpn,shaparak.ir,69.76871954760065,25.265246848173348
hideipvpn,shein.com,34.1691727646523,25.037777851577157
hideipvpn,shopify.com,43.66879827446408,25.97227162555044
hideipvpn,shutterstock.com,40.81079011989964,25.83662960908295
hideipvpn,sifyitest.com,137.03860498872805,25.75306158604813
hideipvpn,sina.com.cn,128.23599576950073,26.076839500923217
hideipvpn,sindonews.com,49.62745253686552,28.206629471646412
hideipvpn,siteadvisor.com,56.86749390291946,26.117666704971114
hideipvpn,skype.com,33.033522639285636,25.429530851083037
hideipvpn,skysports.com,34.08218507459502,25.706086296266243
hideipvpn,slack.com,42.49369955541175,25.593839390318333
hideipvpn,slickdeals.net,38.704502108840295,25.463382724994496
hideipvpn,slideshare.net,38.12569553423443,25.79207403332363
hideipvpn,smallpdf.com,47.16469138216825,25.248543025902762
hideipvpn,smzdm.com,146.06036172236924,27.01606180656839
hideipvpn,so.com,96.58702895229246,26.225728339251177
hideipvpn,socialblade.com,38.69040327629558,25.90101222611136
hideipvpn,softonic.com,37.02093832148814,26.199197580600963
hideipvpn,sogou.com,157.02024341365436,25.953148181239765
hideipvpn,sohu.com,142.98034544436283,25.656358177923124
hideipvpn,sonyliv.com,51.23540710795809,26.995493961429155
hideipvpn,soso.com,242.80753051057275,26.503938445706428
hideipvpn,soundcloud.com,37.522070190328876,25.50271608763271
hideipvpn,souq.com,42.46506588188586,25.798506241429735
hideipvpn,sourceforge.net,36.72755567103992,25.55185193080961
hideipvpn,southwest.com,37.94571598646817,25.72714825977146
hideipvpn,spankbang.com,37.34939108476227,25.92239509348148
hideipvpn,speedtest.net,30.321460918603854,25.72185185128524
hideipvpn,spiegel.de,39.73711933940649,26.18467900902033
hideipvpn,sportbible.com,47.22300829526819,25.710172974217084
hideipvpn,spotify.com,36.18901228693164,26.091358118495087
hideipvpn,spotscenered.info,41.98421405651319,25.809802448400006
hideipvpn,springer.com,38.238699754907024,25.413567832682606
hideipvpn,sputniknews.com,58.960769612940005,25.747210051818392
hideipvpn,squarespace.com,39.27052263630393,26.256888943873804
hideipvpn,ssc.nic.in,84.5575714253901,25.03166680028777
hideipvpn,stackexchange.com,40.18098359674583,27.152888902267556
hideipvpn,stackoverflow.com,36.816946564265244,26.312444600518102
hideipvpn,standardmedia.co.ke,42.129682997862496,26.32854309760862
hideipvpn,stanford.edu,35.51150613498909,25.225753125585157
hideipvpn,state.gov,51.79028792513741,25.013333255494082
hideipvpn,steamcommunity.com,56.23536609849076,25.316333225755777
hideipvpn,steampowered.com,64.33293044015214,25.686123373883742
hideipvpn,studfiles.net,41.04467067453596,25.532444398620246
hideipvpn,study.com,40.19409061673983,25.72154338805028
hideipvpn,suara.com,43.50285183776308,25.676790118953328
hideipvpn,subito.it,52.034028725307664,25.568333362447625
hideipvpn,subject.tmall.com,151.07472420290665,26.64149383565894
hideipvpn,subscene.com,40.43113996769175,26.31935796895881
hideipvpn,superuser.com,46.69353118695227,27.60662959405669
hideipvpn,surveymonkey.com,38.43841963896045,26.131234614661448
hideipvpn,t-online.de,53.864287982844274,25.455975169200958
hideipvpn,t.co,25.92949811829093,24.900123511475545
hideipvpn,tabelog.com,57.73741994513038,27.23865426019018
hideipvpn,taboola.com,45.45356778220998,25.270481455933165
hideipvpn,taleo.net,40.03544432329543,25.919925961873414
hideipvpn,tandfonline.com,57.488781917426316,29.32711111174689
hideipvpn,taobao.com,86.33941575240941,30.287086492243372
hideipvpn,tarafdari.com,97.9290247814339,25.722209973559703
hideipvpn,target.com,37.00213589602046,25.940901323877
hideipvpn,taringa.net,40.42667932348487,25.71427142592492
hideipvpn,td.com,47.09137868090176,26.97090112408738
hideipvpn,techcrunch.com,37.788098942442446,29.947123409789285
hideipvpn,techradar.com,71.02024709276947,25.280259158692242
hideipvpn,telegram.org,33.59180660113508,25.61353089540829
hideipvpn,telegraph.co.uk,43.22961736240505,26.264493917057543
hideipvpn,telewebion.com,45.32651969098619,25.976226099633745
hideipvpn,tempo.co,61.2236829014656,25.376123617644662
hideipvpn,tencent.com,88.18433370533181,27.193530796118722
hideipvpn,tenki.jp,46.055420037404986,25.111308769771345
hideipvpn,tgju.org,42.61304112726155,26.334938386248215
hideipvpn,theatlantic.com,33.912288048017174,25.476135773423277
hideipvpn,theguardian.com,33.54185619563968,26.134419910333776
hideipvpn,thehill.com,38.34984782669279,26.147074296058697
hideipvpn,themeforest.net,39.49501234348173,25.433876597678957
hideipvpn,thepiratebay.org,37.47352680628315,25.49456788893835
hideipvpn,thepiratebay3.org,37.81606170728251,25.4411728316803
hideipvpn,thesaurus.com,33.4665349305228,25.613777891353326
hideipvpn,thestartmagazine.com,58.92229636694178,26.84262962896883
hideipvpn,theverge.com,34.89083141364433,25.652024837463724
hideipvpn,tianya.cn,35.36187669975154,25.188012313051722
hideipvpn,ticketmaster.com,51.4463662273354,25.586629815307663
hideipvpn,timeanddate.com,34.26635405623618,25.40524686790175
hideipvpn,tistory.com,76.30457257690989,25.114172908626955
hideipvpn,tmall.com,61.26318531639782,26.37827158388164
hideipvpn,tnt-online.ru,38.85768725318305,25.479938386491053
hideipvpn,tokopedia.com,43.99771181245645,26.34583949398847
hideipvpn,tomsguide.com,43.71697131406378,26.230938203724815
hideipvpn,torrent9.ph,50.68907803959317,26.07441985588751
hideipvpn,torrenthaja.com,41.355148118771154,26.240432094552634
hideipvpn,torrentz2.eu,43.90762500280952,25.982148140484906
hideipvpn,toutiao.com,84.47720158707213,25.44850614611749
hideipvpn,tradingview.com,41.450897231698036,25.868061791967463
hideipvpn,trello.com,53.60146910871988,25.896049311591522
hideipvpn,tribunnews.com,59.86512352333025,25.895876717972165
hideipvpn,tripadvisor.com,52.90186447723781,30.84453113699033
hideipvpn,trustpilot.com,42.446680764508685,25.731213481687917
hideipvpn,tube8.com,35.1755474406628,25.7953703518451
hideipvpn,tumblr.com,32.68335405507206,25.438469064272482
hideipvpn,turkiye.gov.tr,42.08325085310656,25.369617283160306
hideipvpn,tutorialspoint.com,39.114954547933586,25.265963081224463
hideipvpn,tvbs.com.tw,48.97799611919456,26.958382918418927
hideipvpn,twitch.tv,37.0838231763538,26.03553081460205
hideipvpn,twitter.com,29.758222286164024,24.80438258498907
hideipvpn,txxx.com,38.03698750741688,26.149012228864947
hideipvpn,udemy.com,40.41692164991005,26.15207396907571
hideipvpn,udn.com,61.122382450618865,25.990407327534975
hideipvpn,uidai.gov.in,169.40669445205987,26.56872852211013
hideipvpn,ukr.net,41.679292687295394,26.01529625646862
hideipvpn,ultimate-guitar.com,34.479049436840015,24.917012517466958
hideipvpn,umblr.com,34.27353082799617,25.65287665268521
hideipvpn,uniqlo.tmall.com,209.052161578043,27.177876585887535
hideipvpn,unsplash.com,31.655251151985592,25.870370471643074
hideipvpn,uod2quk646.com,28.85229219854982,24.735135946100876
hideipvpn,uol.com.br,44.13325925944028,25.278765466754084
hideipvpn,up.nic.in,111.06115630195465,26.391777807823672
hideipvpn,uploaded.net,34.51730867410883,25.160037165070758
hideipvpn,upornia.com,38.907172894220295,26.336259162628355
hideipvpn,ups.com,47.98351866365583,27.435444456375677
hideipvpn,uptobox.com,37.277131548358334,25.657098774832708
hideipvpn,uptodown.com,46.195662453954604,25.562802490628798
hideipvpn,upwork.com,40.44439932216465,26.904641834582076
hideipvpn,urbandictionary.com,34.30042381363886,25.39209867425171
hideipvpn,urdupoint.com,46.965934324687645,26.218802415202433
hideipvpn,usatoday.com,34.564267464534,24.58475309389609
hideipvpn,userapi.com,59.622111028911156,25.714469257236264
hideipvpn,usnews.com,62.18783946040972,27.312839599211276
hideipvpn,usps.com,37.3780574005695,26.410358095610583
hideipvpn,utorrent.com,38.05678996636912,25.5439876590246
hideipvpn,uzone.id,53.27683519342064,27.58186420908681
hideipvpn,v2ex.com,36.61697532659695,26.1754197999835
hideipvpn,vacaneedasap.com,41.48459255143448,26.013234503751182
hideipvpn,variance.tv,47.62571594781346,25.582901282626906
hideipvpn,varzesh3.com,44.0041190703158,25.11880244415851
hideipvpn,velocecdn.com,38.28424706273241,26.029036955241068
hideipvpn,verizonwireless.com,42.97692990965314,25.778234418895508
hideipvpn,vesti.ru,46.36503321429094,25.032197504683776
hideipvpn,vice.com,41.96926327077327,26.305740825647927
hideipvpn,vidio.com,46.89704917693212,27.075123605260877
hideipvpn,vimeo.com,35.55648562348919,25.273864042519786
hideipvpn,visualstudio.com,34.971625371663656,25.013641914191805
hideipvpn,viva.co.id,48.73369967587936,26.735493855803835
hideipvpn,vk.com,37.39589306721349,26.578506270860448
hideipvpn,vkuseraudio.net,62.980168912973674,24.787049464605474
hideipvpn,vnexpress.net,48.81562563924142,26.023024750620497
hideipvpn,voot.com,56.977407385905586,25.689703826275135
hideipvpn,vporn.com,35.05837869037081,25.06967896112689
hideipvpn,vtv.vn,80.09904542546948,25.29772837864764
hideipvpn,w3school.com.cn,115.74108224868039,25.686049511955108
hideipvpn,w3schools.com,34.78499181154701,25.334740758954005
hideipvpn,walmart.com,41.3166665483588,26.302901188624496
hideipvpn,washingtonpost.com,53.83072902356655,29.651600989937222
hideipvpn,wattpad.com,39.900143872256635,26.164407450935723
hideipvpn,wayfair.com,34.66815224354282,24.80054300646355
hideipvpn,weather.com,50.90918934639589,25.119209995516286
hideipvpn,web.de,42.19350613147756,25.835851759270387
hideipvpn,webex.com,37.50993411436125,26.096518496396364
hideipvpn,weblio.jp,43.77383944566971,26.359135848412542
hideipvpn,webmd.com,33.407798324378184,25.351197470301464
hideipvpn,weebly.com,33.2266008021471,25.2880123961303
hideipvpn,weibo.cn,134.66451776984297,25.53344446659824
hideipvpn,weibo.com,142.36981182554624,25.333925943683695
hideipvpn,wellsfargo.com,35.29042475915785,25.702346175248866
hideipvpn,westernjournal.com,47.587674812494235,25.275234569921906
hideipvpn,wetransfer.com,37.12289703343018,25.90046920756131
hideipvpn,whatsapp.com,36.7496874765493,26.225987484212965
hideipvpn,wikia.com,30.68511922740274,25.587802499900633
hideipvpn,wikihow.com,33.47479422105315,25.490740866020875
hideipvpn,wikimedia.org,41.65033759250318,25.66014817789381
hideipvpn,wikipedia.org,58.79505356934703,27.840074025278472
hideipvpn,wiktionary.org,37.709621344635515,25.2502717445662
hideipvpn,wildberries.ru,54.13453894908781,25.692481386624735
hideipvpn,wiley.com,41.62079861594571,25.019296260987534
hideipvpn,wish.com,42.29375732671699,27.393456640434856
hideipvpn,wix.com,38.53768721958737,25.804839464893313
hideipvpn,wondershare.com,62.59990936536113,25.280456898021107
hideipvpn,wordpress.com,36.41800002919303,26.226790161964335
hideipvpn,wordpress.org,34.43860083266541,25.88276548977987
hideipvpn,wordreference.com,44.06227177169956,27.700555407338673
hideipvpn,worldofwarcraft.com,47.86028418643975,26.00018537522834
hideipvpn,wowhead.com,52.55916846893084,29.28043202853497
hideipvpn,wp.com,33.73139932245752,25.389876492597438
hideipvpn,wp.pl,25.172930015366017,24.70759243738872
hideipvpn,wsj.com,43.05689305894904,26.24755556246749
hideipvpn,wtoip.com,60.686238730947174,25.104012340307236
hideipvpn,wunderground.com,55.59701260961132,25.62045670447894
hideipvpn,www.gov.uk,80.77728808110143,28.702617162999548
hideipvpn,xda-developers.com,41.5980123259403,25.663481461873026
hideipvpn,xe.com,41.60710279312399,25.179098843148463
hideipvpn,xfinity.com,36.53449375458337,26.91174075467351
hideipvpn,xhamster.com,36.633432325389656,26.134950499751685
hideipvpn,xhamsterlive.com,33.34247727912886,24.93175297377654
hideipvpn,xiami.com,52.96666683330213,28.97976572268907
hideipvpn,xiaomi.com,89.29332522790374,25.730567857807063
hideipvpn,xinhuanet.com,53.54282710655236,25.354049409981126
hideipvpn,xnxx.com,32.21588079346183,26.002407441904516
hideipvpn,xtube.com,33.4378312698301,24.826012229845848
hideipvpn,xvideos.com,29.37895494202773,26.43718508382638
hideipvpn,yadi.sk,41.21414834150561,25.420999982290798
hideipvpn,yahoo.co.jp,48.25282726942757,26.016765308600885
hideipvpn,yahoo.com,36.77194636821011,25.824740563553792
hideipvpn,yallakora.com,140.82660412208904,25.485308610914664
hideipvpn,yandex.by,67.60346065102904,25.73324683593747
hideipvpn,yandex.com.tr,66.85352662325273,27.911691328533635
hideipvpn,yandex.kz,74.92275741871124,26.372222137855893
hideipvpn,yandex.ru,36.14109883337845,25.649468954882504
hideipvpn,yao.tmall.com,160.624694611345,26.854107167483086
hideipvpn,yaplakal.com,45.014773863425226,25.843395115692676
hideipvpn,yelp.com,40.48163825418891,25.464719524834216
hideipvpn,yenisafak.com,41.33961739501468,25.152925850340612
hideipvpn,yespornplease.com,38.32771182980066,25.411172781461552
hideipvpn,youdao.com,67.18993796334591,24.840975318242002
hideipvpn,youjizz.com,38.14690955627112,25.212777847493136
hideipvpn,youku.com,69.00182304282983,25.4292592038343
hideipvpn,youm7.com,41.6069505966188,25.37675307672701
hideipvpn,youporn.com,30.9524691813154,25.401481427252293
hideipvpn,yourporn.sexy,44.89583950949672,27.367456908119316
hideipvpn,youth.cn,108.87244527722582,25.896296215554077
hideipvpn,youtube.com,40.738511188990536,27.091833400643534
hideipvpn,yts.am,38.046806464316674,25.774777487472253
hideipvpn,yy.com,140.91394229987523,27.56646903300727
hideipvpn,zara.com,58.035971297893994,26.35539503607117
hideipvpn,zendesk.com,35.5786769253801,25.403410846064258
hideipvpn,zhanqi.tv,70.99084746966392,26.085864131649334
hideipvpn,zhihu.com,79.10644023874659,25.747172752924172
hideipvpn,zillow.com,43.84449800407445,26.490148087894475
hideipvpn,zing.vn,94.89783159468645,25.15469143098151
hideipvpn,zippyshare.com,33.61860487932041,25.338777743371917
hideipvpn,znanija.com,45.81770403195679,25.544209888687842
hideipvpn,zoho.com,39.09067089818878,26.623666562415934
hideipvpn,zol.com.cn,126.2174074963471,29.042580486907635
hideipvpn,zomato.com,41.933699706454334,25.57071623748835
hideipvpn,zoom.us,47.28391348027888,26.602271507367675
hideipvpn,zougla.gr,48.5573745229178,24.44672838635283
ibvpn,104.com.tw,220.2801193509783,88.5720713662782
ibvpn,1337x.to,112.82369108604533,86.8880357593298
ibvpn,163.com,187.83356063067913,90.35107230634561
ibvpn,1688.com,177.47326048889332,87.24999926718218
ibvpn,17ok.com,270.4912493271487,87.69775002396533
ibvpn,17track.net,220.342666176813,88.05389303181853
ibvpn,1bcde.com,136.97658396059913,90.60207095795444
ibvpn,360.cn,360.1998452629362,88.71064268584762
ibvpn,360doc.com,187.64601168887955,87.48253621160984
ibvpn,3c.tmall.com,232.14586781194578,68.6759716616227
ibvpn,3dmgame.com,265.8875480826412,87.20500052108297
ibvpn,4chan.org,92.60162022630018,87.9994291213474
ibvpn,4pda.ru,108.80980963286545,87.59607218338975
ibvpn,4shared.com,213.30472308077984,89.42671416194311
ibvpn,51cto.com,178.18221489765816,86.19175033111658
ibvpn,51sole.com,193.89219103114945,87.37346443480679
ibvpn,58.com,215.34581016749144,88.32485674481306
ibvpn,5ch.net,102.21895269517388,87.64460722782782
ibvpn,6.cn,358.90108586422036,88.85092910246125
ibvpn,9gag.com,125.53491719466234,89.45042859496814
ibvpn,abola.pt,180.50170077809267,89.14157122905765
ibvpn,abril.com.br,180.84405868181162,88.2291787170938
ibvpn,abs-cbn.com,99.68004848009774,89.21049967674273
ibvpn,academia.edu,140.11238089629583,88.80828523875347
ibvpn,accuweather.com,136.30907240855908,88.66542867118758
ibvpn,addthis.com,109.27388055383095,89.25285652678993
ibvpn,admaimai.com,204.32767963835173,87.28685689025691
ibvpn,adobe.com,129.60248799728495,87.07700024491974
ibvpn,adp.com,138.02529878116079,87.47592834489686
ibvpn,agoda.com,111.19979749699789,87.93907043790179
ibvpn,airbnb.com,106.42676278283554,89.3129652166473
ibvpn,aksam.com.tr,128.62370262986846,86.03764361967998
ibvpn,albawabhnews.com,99.24028557725251,87.42978560206082
ibvpn,alibaba.com,169.0718922764063,87.62096513860992
ibvpn,alicdn.com,162.5000127990331,87.3727140216423
ibvpn,aliexpress.com,185.63117845250028,87.39167847670615
ibvpn,alipay.com,187.93233271156038,89.63374949858657
ibvpn,aliyun.com,154.1967507717865,88.71974932428982
ibvpn,allegro.pl,136.26167736947536,85.4414999817631
ibvpn,alnaharegypt.com,97.21309528686106,86.35407220572233
ibvpn,alodokter.com,107.47584451123008,88.00424948068601
ibvpn,amazon.ca,98.24555965938738,91.50914312340319
ibvpn,amazon.cn,159.4093327543565,89.38385649318141
ibvpn,amazon.co.jp,120.91935682110488,89.7418565582484
ibvpn,amazon.co.uk,93.78263104840049,88.71342807209918
ibvpn,amazon.com,85.75979763242815,85.20092908293009
ibvpn,amazon.de,117.80564888919655,86.13447357263219
ibvpn,amazon.es,146.88560745811887,93.03857173238482
ibvpn,amazon.fr,111.78146482312253,90.07825047176864
ibvpn,amazon.in,122.50817743396121,89.6190711563187
ibvpn,amazon.it,111.26130978975978,88.50110781245998
ibvpn,amazonaws.com,96.31492789568645,88.62114365079573
ibvpn,ameblo.jp,151.41876278045987,87.0581785815635
ibvpn,americanas.com.br,134.77459496685438,87.32467879807311
ibvpn,americanexpress.com,122.55470338277519,87.32582163065672
ibvpn,android.com,104.24920108302364,86.9838940977518
ibvpn,animeflv.net,98.30166725441813,88.10307142058653
ibvpn,animeyt.tv,110.934057805155,87.30439302910652
ibvpn,aol.com,128.19232113127197,89.52853532641062
ibvpn,aparat.com,101.44638010699835,88.82085679631147
ibvpn,apkpure.com,100.46705932888601,86.57885775236147
ibvpn,apple.com,99.74963081601474,91.46371477150491
ibvpn,appledaily.com,121.3607615458646,87.80792781284877
ibvpn,archive.org,183.83723883224386,88.64239357145769
ibvpn,archiveofourown.org,127.23563122563064,87.61607147088009
ibvpn,artstation.com,99.30916745880884,87.53828604572585
ibvpn,arxiv.org,159.82779827235,89.14439263753593
ibvpn,as.com,120.72845345496067,87.54850012649383
ibvpn,asana.com,128.215357262109,88.35539308243564
ibvpn,ask.com,103.93373807892203,87.59349943803889
ibvpn,asos.com,121.35049980133772,88.29892899042794
ibvpn,asus.com,102.28877361597759,89.39696482515761
ibvpn,atlassian.com,117.95521367873464,86.92339345413659
ibvpn,atlassian.net,129.9760224563735,89.24060707379665
ibvpn,att.com,140.21695285503353,88.4049292653799
ibvpn,autodesk.com,120.56097661011985,89.95385747402906
ibvpn,avast.com,130.20175613302698,92.25811871389548
ibvpn,avgle.com,101.9707026425749,88.02739371146474
ibvpn,avito.ru,120.19639232728098,88.45924915346716
ibvpn,babytree.com,213.40671447770936,88.62507183636937
ibvpn,badoo.com,127.59547578353508,86.70380346330941
ibvpn,baidu.com,179.10646347861206,88.76621383907539
ibvpn,baike.com,230.28604899133956,88.41110785890903
ibvpn,bancodevenezuela.com,154.65190514389957,87.39078557118773
ibvpn,bandcamp.com,122.47405906340906,90.3042853543801
ibvpn,banggood.com,117.03273959990058,86.82324970141053
ibvpn,bankmellat.ir,235.54088547825813,90.93169312780866
ibvpn,bankofamerica.com,161.9727852687772,87.25617932421821
ibvpn,battle.net,141.79139198469264,88.1225002397384
ibvpn,bbc.co.uk,89.83810731608953,87.8976066596806
ibvpn,bbc.com,117.35642987436482,89.41203588619828
ibvpn,beeg.com,102.58784544255052,88.15975001614008
ibvpn,behance.net,116.8681054841727,89.16053475279894
ibvpn,bestbuy.com,124.21760728050556,86.8612142013652
ibvpn,bet365.com,107.68185565913362,89.32732221936541
ibvpn,bet9ja.com,103.98905947139221,87.15789282827505
ibvpn,beytoote.com,131.94640399888158,87.70871471746692
ibvpn,bild.de,128.2372988228287,89.3199282166149
ibvpn,bilibili.com,185.20410638302565,87.36139296420983
ibvpn,billdesk.com,246.1120949259826,88.33217803787973
ibvpn,binance.com,133.918583526143,86.94696416413146
ibvpn,bing.com,90.28470180263477,86.17317876113313
ibvpn,biobiochile.cl,182.92575050145388,89.56878609023988
ibvpn,bitbucket.org,121.54701125941106,89.00807066155332
ibvpn,bitly.com,122.50786973163486,88.12707087158093
ibvpn,bitmedianetwork.com,130.37264243965703,89.56414301480565
ibvpn,bkn.go.id,288.4695849248341,87.82285661436617
ibvpn,blackboard.com,149.02381133288145,86.99985696668071
ibvpn,blastingnews.com,125.96992868930101,88.84885724234793
ibvpn,bldaily.com,102.64086902939847,88.04571419022977
ibvpn,bleacherreport.com,129.97390462883882,88.66535715891847
ibvpn,bles.com,100.7467618411673,86.10932099899011
ibvpn,blibli.com,120.38417918873685,88.42457099152463
ibvpn,blizzard.com,136.03666604363494,88.02214291478906
ibvpn,blog.jp,170.4485227486917,86.67960749672991
ibvpn,blog.me,169.03852481794144,87.62635713044021
ibvpn,blogger.com,110.37033357258353,86.42374996894172
ibvpn,blogspot.com,104.36258465051651,88.30660661416394
ibvpn,bloomberg.com,116.53639286357377,89.80078602741871
ibvpn,bol.uol.com.br,241.26170336135797,88.28375042815294
ibvpn,bolasport.com,124.9296906005059,87.73589320480824
ibvpn,bongacams.com,170.2738701299365,86.86392854100892
ibvpn,booking.com,141.72449970750935,87.02060696668923
ibvpn,box.com,107.21622138387626,82.9299717831115
ibvpn,breitbart.com,102.26491765518274,88.96089212170669
ibvpn,brilio.net,124.72416623495519,87.53274976541954
ibvpn,browsergames2018.com,102.87422693467566,86.64110695411053
ibvpn,bukalapak.com,125.43205916881561,89.58267849603934
ibvpn,businessinsider.com,99.46157151300993,88.18046459262925
ibvpn,buzzfeed.com,110.48820182414991,88.46542851201126
ibvpn,ca.gov,147.88463113031216,88.593964498224
ibvpn,caijing.com.cn,323.8589630595275,86.81257109024695
ibvpn,caixa.gov.br,201.79723815194197,88.98414285587413
ibvpn,caliente.mx,112.80913145414421,90.37178525302026
ibvpn,cam4.com,97.46209595219365,87.8045722243509
ibvpn,cambridge.org,128.025715172823,86.15967840887606
ibvpn,canalrcn.com,98.74180933859732,86.22528572699854
ibvpn,canva.com,99.82273820787668,87.2944997889655
ibvpn,capitalone.com,138.1538089231721,89.65235672492001
ibvpn,cbsnews.com,149.75901157595217,88.79978602219906
ibvpn,cbssports.com,131.34548859670758,87.84557147217649
ibvpn,ccm.net,126.00783365113394,86.6237150372139
ibvpn,cdiscount.com,117.64471465721726,88.74867799957948
ibvpn,cdstm.cn,220.67764321608203,89.33482162787446
ibvpn,chase.com,127.01199932156929,87.70053700676986
ibvpn,chaturbate.com,102.14451301310744,87.97217858955264
ibvpn,chegg.com,126.41382110970362,88.92860666050443
ibvpn,chess.com,121.92563000800354,88.8611428173525
ibvpn,china.com.cn,205.44040469186646,87.9178571049124
ibvpn,chinadaily.com.cn,232.72627405822277,87.49357112018126
ibvpn,chinaz.com,200.51352280591215,88.46117925298002
ibvpn,chip.de,130.87738185588802,88.05803592050714
ibvpn,chouftv.ma,116.33329732077462,86.62010755922113
ibvpn,chron.com,140.28974931820161,88.89225008897483
ibvpn,ci123.com,629.9048555748803,89.6167148769434
ibvpn,cimaclub.com,102.26933268963226,88.28900009393692
ibvpn,cinecalidad.to,126.1556680713381,87.71535740899188
ibvpn,cisco.com,131.39064410435302,88.12667841890028
ibvpn,citi.com,121.88837005357657,88.28060664901776
ibvpn,cnbc.com,104.63139268436602,88.22450028466326
ibvpn,cnblogs.com,232.32266839061464,87.57432111139808
ibvpn,cnet.com,121.03046363751803,87.68478528197322
ibvpn,cnn.com,128.96977278536983,88.86342881513494
ibvpn,cnnindonesia.com,162.00621532542365,89.80749946619783
ibvpn,cnzz.com,204.4107738350119,87.92392809742263
ibvpn,cobalten.com,123.29751199909619,87.77632091992668
ibvpn,codepen.io,105.39679741486907,87.37846433983317
ibvpn,coinmarketcap.com,95.67442862316966,87.4150355479547
ibvpn,concursolutions.com,125.65620243549347,87.87467856226223
ibvpn,constintptr.com,120.29334573474314,88.82517843241138
ibvpn,convert2mp3.net,103.50191736194704,87.41382100353283
ibvpn,corriere.it,167.43396355637483,87.63132211087006
ibvpn,costco.com,148.2067025665726,88.30057057951178
ibvpn,coursehero.com,101.58584496405508,87.13917869941464
ibvpn,coursera.org,121.00205893096116,88.12317897432617
ibvpn,cqnews.net,355.8516071311065,88.30757179696646
ibvpn,craigslist.org,148.02511864607888,91.00728571814086
ibvpn,creditonebank.com,105.5631540116987,88.21114285715989
ibvpn,cricbuzz.com,103.18241650903863,87.48128564496126
ibvpn,crptentry.com,113.0407963147653,89.04185694908458
ibvpn,crtatix.com,100.74598787884626,87.67228620126843
ibvpn,crunchyroll.com,100.0389166043273,86.74557181075215
ibvpn,cryptobrowser.site,108.55998930388263,86.60449989006987
ibvpn,csdn.net,275.1997970044613,87.68935651252312
ibvpn,dafont.com,137.75292757366384,88.13667882766042
ibvpn,dailycaller.com,99.43571390717157,88.5647138846772
ibvpn,dailyfeed.co.uk,95.20021410259817,86.41953583407614
ibvpn,dailymail.co.uk,126.30397490491823,88.165499569316
ibvpn,dailymotion.com,112.6813461139266,86.83396380261651
ibvpn,daum.net,180.38379879934448,87.7221071693514
ibvpn,dcard.tw,99.35933271689075,87.4283210640507
ibvpn,dcinside.com,333.9798929435866,86.34500079123038
ibvpn,debate.com.mx,148.83072767406702,86.50149923882314
ibvpn,dell.com,141.3037860100823,89.72235808947256
ibvpn,delta.com,112.80971373032246,87.10885736426073
ibvpn,detail.tmall.com,237.34588202621256,88.8243578707001
ibvpn,detik.com,166.55449835317475,87.4177503532597
ibvpn,deviantart.com,124.69457199663988,89.23821450610247
ibvpn,dianping.com,185.38850066917283,87.21339266880283
ibvpn,dictionary.com,115.22066702933184,88.85171497240663
ibvpn,digikala.com,147.3637746114816,88.71775014059884
ibvpn,digitaldsp.com,137.11599902515965,87.79292833060026
ibvpn,diply.com,113.97957126609981,90.54660757205316
ibvpn,discogs.com,140.8639405188816,88.73196391920958
ibvpn,discordapp.com,99.06421405529338,87.45871341255095
ibvpn,discover.com,130.54079781951648,87.10096417261022
ibvpn,discuss.com.hk,112.33813039559338,88.47532115344491
ibvpn,divar.ir,190.37763002727712,88.23096379637718
ibvpn,dkn.tv,102.34083315091473,87.396642692121
ibvpn,dmm.co.jp,175.92690539147173,86.27592818811536
ibvpn,dmm.com,143.6075350003583,87.63082155824772
ibvpn,dnckawxatc.com,141.7943229566195,88.58128573878535
ibvpn,dnevnik.ru,151.9043341811214,87.7995359644826
ibvpn,docin.com,138.800904121516,87.97774956162486
ibvpn,doodle.com,96.76013042085937,87.5100355063166
ibvpn,douban.com,177.344939937549,86.73650126105973
ibvpn,doubleclick.net,98.58245129830071,87.45950001424977
ibvpn,doublepimp.com,100.16961961186358,87.89639327941197
ibvpn,doublepimpssl.com,99.22983370987433,89.38939300631839
ibvpn,douyin.com,226.31883301905222,86.48821442121906
ibvpn,douyu.com,342.95406032885825,88.23985736151892
ibvpn,dribbble.com,108.62407091605876,87.6048927062324
ibvpn,drive2.ru,130.85090398921497,89.53774959913322
ibvpn,drom.ru,158.18565405373062,88.16946394342396
ibvpn,dropbox.com,108.30953624099493,87.37903497447925
ibvpn,drudgereport.com,105.97061944593277,87.78307237662375
ibvpn,duckduckgo.com,118.20152468447175,88.19107192435435
ibvpn,duolingo.com,126.79897697775492,87.87907134475452
ibvpn,e-hentai.org,93.78582142692592,87.25146413780749
ibvpn,ea.com,139.12172688703453,87.58003537410072
ibvpn,easports.com,136.46809540555947,86.83114226109215
ibvpn,eastday.com,291.1962520863329,88.98853630359683
ibvpn,ebates.com,117.017416649365,89.13999902350562
ibvpn,ebay.co.uk,109.0897027003978,91.39978589623102
ibvpn,ebay.com,108.86064294858703,89.62750019106481
ibvpn,ebay.com.au,119.97274921408722,90.0159641834242
ibvpn,ebay.de,117.03479782279048,88.90607154795102
ibvpn,ebay.fr,109.59479741619101,91.59624995663762
ibvpn,ebay.it,112.53860672669751,88.5546793163355
ibvpn,ebc.net.tw,149.84588152063745,88.58317808647242
ibvpn,echo.msk.ru,244.25142976854528,89.38400004990399
ibvpn,ecollege.com,175.84361721362387,87.23432148274567
ibvpn,ecosia.org,100.19705006852746,91.41166708432138
ibvpn,egy.best,122.98597568379981,87.4829996776368
ibvpn,eksisozluk.com,103.1503810081631,87.34835744170206
ibvpn,el-nacional.com,140.1589870386358,87.85199969341713
ibvpn,elbalad.news,120.9565839464111,86.11882105469704
ibvpn,elfagr.com,98.39171314212892,87.32478580038462
ibvpn,elmundo.es,149.94759538343973,86.74342940295381
ibvpn,elpais.com,123.67540518088,87.50985685868987
ibvpn,elsevier.com,132.67620240471192,87.4270359386823
ibvpn,elwatannews.com,100.34736944362521,88.78096449188888
ibvpn,emol.com,340.2745481580496,88.58775064748313
ibvpn,engadget.com,133.05176165886223,88.46614243728774
ibvpn,ensonhaber.com,96.90557194075414,87.71185733244887
ibvpn,entrepreneur.com,140.3140353171953,88.1453215676759
ibvpn,epfindia.gov.in,185.92749961784907,89.22339283994266
ibvpn,epicgames.com,122.5972743704915,89.82385728242141
ibvpn,eskimi.com,102.70589217543602,86.42853603565267
ibvpn,espn.com,128.9540611934371,87.15667130380142
ibvpn,espncricinfo.com,119.01853609431002,88.8789995639984
ibvpn,ethfw0370q.com,138.4271906156625,87.90350016871733
ibvpn,etsy.com,114.59046562335321,89.24882087324347
ibvpn,ettoday.net,178.41696552932262,89.36828620997923
ibvpn,europa.eu,133.63532016852074,87.96449996797102
ibvpn,eventbrite.com,106.17691657638976,91.01107064634562
ibvpn,evernote.com,107.69509474214699,89.95382085309497
ibvpn,exoclick.com,108.52791804687253,89.9612857028842
ibvpn,expedia.com,108.36311882095677,87.87428524478206
ibvpn,express.co.uk,116.53041610095117,89.87346404631224
ibvpn,eyny.com,105.39621453998345,88.34639347956649
ibvpn,f5v1x3kgv5.com,164.93233452950204,89.0208932438067
ibvpn,facebook.com,95.53507223193135,88.40121448572192
ibvpn,factaholics.com,146.41838081713234,86.92614285142294
ibvpn,farfetch.com,103.51103634041336,89.18557139778775
ibvpn,fb.ru,170.33013009599276,86.4948217224862
ibvpn,fbcdn.net,99.65823900087604,87.37399934657982
ibvpn,fc2.com,135.683776411627,89.05678568407893
ibvpn,fedex.com,141.14648822162832,92.56278593758387
ibvpn,feedly.com,99.31086888536811,86.96685738063285
ibvpn,fidelity.com,133.01075060319687,90.2264638404761
ibvpn,filehippo.com,132.18684451255416,88.11782174078482
ibvpn,files.wordpress.com,108.39167845967624,86.92607137241534
ibvpn,firefox.com,119.79640551310565,87.88982106904898
ibvpn,fishki.net,101.78114320816738,87.65560644678771
ibvpn,fiverr.com,96.9361077794539,88.18507164583674
ibvpn,flickr.com,141.80310616003615,87.73478536334422
ibvpn,flipkart.com,107.51185759103724,88.47021451219916
ibvpn,flvto.biz,145.8458679595164,87.09810740713563
ibvpn,food.tmall.com,278.19197611617193,69.67126847510892
ibvpn,forbes.com,126.03475017073964,88.73200047362063
ibvpn,force.com,111.7674640180277,90.83964229960527
ibvpn,foxnews.com,102.31657083412367,86.9132863091571
ibvpn,free.fr,118.50184574723244,85.93107131309807
ibvpn,freejobalert.com,109.81335660575756,86.91717867207315
ibvpn,freepik.com,103.30452384161097,88.63982149133724
ibvpn,friv.com,119.32033193962914,88.17132153282208
ibvpn,fromdoctopdf.com,134.0907369075077,87.7846073292728
ibvpn,gamepedia.com,99.51715437429291,86.79975000476199
ibvpn,gamer.com.tw,138.71096433805567,88.44874975537616
ibvpn,gamersky.com,220.26589512825012,86.82717881830675
ibvpn,gamespot.com,134.79050062596798,88.94021439898226
ibvpn,gap.tmall.com,244.82714411403452,88.59578533364194
ibvpn,gazeta.ru,153.21214284215654,89.26817831317229
ibvpn,gazetaexpress.com,99.40532105974853,87.14917837642133
ibvpn,gdz.ru,116.06728475141738,86.95135724597743
ibvpn,gearbest.com,128.66256971444403,86.60110738128424
ibvpn,geeksforgeeks.org,120.62692838454885,87.227392409529
ibvpn,genius.com,97.55288157612085,87.60092856495508
ibvpn,getpocket.com,128.10223838979644,88.65985720019255
ibvpn,gfycat.com,124.18645317666233,86.6311072105808
ibvpn,giphy.com,113.56861796230078,88.71925003560526
ibvpn,gismeteo.ru,156.25678548323256,90.2491422103984
ibvpn,github.com,110.39766516270382,90.82414296322635
ibvpn,givemesport.com,102.83242904448083,88.13878744175392
ibvpn,gizmodo.com,127.96974997036159,89.5894644449332
ibvpn,glassdoor.com,104.78804776045892,86.7768933863512
ibvpn,globo.com,170.51016698990549,88.98867876268923
ibvpn,gmanetwork.com,286.1717070142428,101.71520876853417
ibvpn,gmarket.co.kr,217.64230941023146,87.94089257051903
ibvpn,gmw.cn,269.0245115331241,89.05178557948342
ibvpn,gmx.net,129.81719058007002,85.81471496394703
ibvpn,go.com,86.55934604550046,85.90467896179429
ibvpn,goal.com,143.3076085522771,88.4671078861824
ibvpn,godaddy.com,128.8567390292883,87.69703609868884
ibvpn,gome.com.cn,202.78233249804802,86.20510785840452
ibvpn,goo.ne.jp,171.92330956459045,90.66067818951394
ibvpn,goodreads.com,109.80469054941621,90.88164301855224
ibvpn,google.ae,129.3549525684544,88.57778546267322
ibvpn,google.at,108.92523831820914,87.80807166892502
ibvpn,google.az,131.02774880826473,87.33539236709476
ibvpn,google.be,120.07044159275081,86.25521404402596
ibvpn,google.bg,130.5875484166401,89.66360683552921
ibvpn,google.by,139.07689388309205,85.96699987538159
ibvpn,google.ca,105.28436991652208,89.52532159829778
ibvpn,google.ch,118.68877419536668,86.64689249625164
ibvpn,google.cl,106.3873579592577,89.2436073959938
ibvpn,google.cn,130.01089210488968,87.59478645931397
ibvpn,google.co.ao,207.60153446878707,88.51739348444555
ibvpn,google.co.id,147.75338010596377,86.6436787681388
ibvpn,google.co.il,131.2138581581946,88.19942844898573
ibvpn,google.co.in,116.71155960565167,88.17857157971177
ibvpn,google.co.jp,119.7262616894607,87.98732132917004
ibvpn,google.co.kr,248.25845203096313,87.24121400155127
ibvpn,google.co.nz,121.5794991169657,88.51557138508984
ibvpn,google.co.th,134.00673759835107,86.98996442503163
ibvpn,google.co.uk,103.81701049794044,86.8310363564108
ibvpn,google.co.ve,213.52420281618834,88.73760743465807
ibvpn,google.co.za,167.85367784489478,86.46082076510149
ibvpn,google.com,96.31966603254634,86.95353494424906
ibvpn,google.com.ar,155.6554059498012,88.70692926991198
ibvpn,google.com.au,130.3309291667704,86.5539289744837
ibvpn,google.com.br,133.0115243659488,86.67314361913928
ibvpn,google.com.co,106.91844073257276,88.99714312117014
ibvpn,google.com.do,128.7073093865599,88.19150026621563
ibvpn,google.com.ec,117.31320446623224,88.35025008634797
ibvpn,google.com.eg,185.05175045824475,87.6067852534886
ibvpn,google.com.gt,132.1726425417832,88.36800029634365
ibvpn,google.com.hk,131.7944524676672,87.48942809844655
ibvpn,google.com.kw,121.2715709448925,87.12974985662315
ibvpn,google.com.ly,140.98576193542354,86.92103617691568
ibvpn,google.com.mx,136.09708173732673,86.38828593705382
ibvpn,google.com.my,145.86786832660437,87.15414329032812
ibvpn,google.com.ng,141.45328769726413,86.59578580409288
ibvpn,google.com.pe,131.84686983004212,89.09764237302754
ibvpn,google.com.ph,128.0592739848154,87.39525053117957
ibvpn,google.com.pk,146.58783342955368,88.03139301016927
ibvpn,google.com.sa,137.63579799394523,87.46732152732355
ibvpn,google.com.sg,120.7458922373397,86.53971416476581
ibvpn,google.com.tr,147.22206057714564,87.20035684694138
ibvpn,google.com.tw,170.13459682597644,86.31639298982918
ibvpn,google.com.ua,136.76416667710458,88.81625000919614
ibvpn,google.com.vn,151.81916526385717,85.92424970785422
ibvpn,google.cz,127.26573815702328,87.4271429077323
ibvpn,google.de,107.4666785674968,88.56021419965795
ibvpn,google.dk,113.57952328398824,89.94814257935754
ibvpn,google.dz,139.2251195253006,87.50557167721647
ibvpn,google.es,114.96825027279556,86.54214295425585
ibvpn,google.fi,117.71564235511634,86.12625004856714
ibvpn,google.fr,106.9942624640784,86.6903574205935
ibvpn,google.gr,140.64792929483312,87.6733574883214
ibvpn,google.hr,109.18483364262751,87.80253558818784
ibvpn,google.hu,118.67070327779012,86.79660712368786
ibvpn,google.ie,121.89900070162756,88.76753571842399
ibvpn,google.iq,139.15134540625982,87.80564214768154
ibvpn,google.it,139.80214154746915,88.617143187938
ibvpn,google.kz,196.9941673534257,87.46464287729135
ibvpn,google.lk,150.0170951310013,86.12057144221451
ibvpn,google.lt,125.59459571327483,88.23564249489989
ibvpn,google.nl,109.98285821239863,87.38921406412763
ibvpn,google.no,118.49492721791778,87.04528575097876
ibvpn,google.pl,112.38554841838777,87.04196385640118
ibvpn,google.pt,107.160083317597,87.78599975630641
ibvpn,google.ro,128.04686856855238,88.56357158427792
ibvpn,google.rs,121.15508357861212,86.15721429565123
ibvpn,google.ru,116.217332260151,86.96664297687155
ibvpn,google.se,115.78498760770474,87.89014274121395
ibvpn,google.sk,123.81959467061928,87.85203524998256
ibvpn,google.tn,127.8866415045091,86.46307067413416
ibvpn,googlevideo.com,95.70245251857808,86.34989329480699
ibvpn,gosuslugi.ru,172.03553593052285,88.3658928796649
ibvpn,grammarly.com,122.40547643575285,90.19260707178286
ibvpn,greview.pro,134.8971152221974,89.33752069097696
ibvpn,grid.id,132.6698920290385,88.31746503710747
ibvpn,groupon.com,132.03944013054883,86.96203559104886
ibvpn,gsmarena.com,137.9696186631918,86.94582156437848
ibvpn,gstatic.com,95.8559880964458,89.02635674790612
ibvpn,gyazo.com,101.2160711189998,86.42700061734233
ibvpn,haber7.com,117.39040472145591,88.0428931143667
ibvpn,hamariweb.com,104.86784597326603,88.10385725727039
ibvpn,hao123.com,347.5629900182997,89.5340355512287
ibvpn,harvard.edu,137.4074413906783,88.70275002638144
ibvpn,hatena.ne.jp,135.75322573472346,89.47600081696042
ibvpn,hatenablog.com,125.36126245478435,88.25117858525898
ibvpn,hclips.com,99.42016614201877,87.01042897467103
ibvpn,hdfcbank.com,99.54669140279293,88.2987138549132
ibvpn,hdzog.com,102.571047676195,87.56950035292122
ibvpn,healthline.com,134.58262074605696,89.46832129731774
ibvpn,heavy.com,102.90804741505,87.63724954665771
ibvpn,hellomagazine.com,120.98566695515599,87.50332146883011
ibvpn,hepsiburada.com,103.9310593623668,88.85475061833858
ibvpn,heraldweekly.com,100.98913142324558,88.54764227622321
ibvpn,hespress.com,100.02002409393234,86.3569642616702
ibvpn,hh.ru,153.073820152453,87.87314311069038
ibvpn,hitomi.la,141.4141788014344,87.73985721303949
ibvpn,hm.com,128.14282133643115,88.32642885058054
ibvpn,hola.com,123.03473773811545,86.62167843431234
ibvpn,homedepot.com,126.38851188655411,87.2739279376609
ibvpn,hotels.com,108.22692866037998,88.4276789480022
ibvpn,hotmovs.com,105.67928690995488,87.12257122221801
ibvpn,hotnewhiphop.com,132.62314282889878,89.17575046819236
ibvpn,hotstar.com,129.82748854639274,88.40235761765923
ibvpn,hp.com,148.8930962181517,88.90035788395575
ibvpn,huaban.com,258.7025732334171,90.09610708536846
ibvpn,huanqiu.com,191.25851270343577,87.5823564627873
ibvpn,huawei.com,158.70449944798435,90.22871418190854
ibvpn,hubspot.com,100.37804863947842,90.58064305489617
ibvpn,huffingtonpost.com,139.55919028792,90.13735725810486
ibvpn,hulu.com,98.68163119868508,86.10282063351146
ibvpn,hupu.com,219.45540713412421,88.40025033402655
ibvpn,hurriyet.com.tr,151.48052433505654,87.23235632559019
ibvpn,ibm.com,121.87419060085502,86.17242834796863
ibvpn,icicibank.com,167.79440534966332,88.45585684425065
ibvpn,icloud.com,102.2324281678136,88.84903585671314
ibvpn,idntimes.com,95.0953809411398,86.25589277861374
ibvpn,ieee.org,134.8358700717134,87.98725018277764
ibvpn,ifeng.com,184.73133338349206,88.90092878469399
ibvpn,ign.com,131.3255362412227,88.18507104712937
ibvpn,ikco.ir,175.6909548171929,88.84482125618628
ibvpn,ikea.com,115.83329873558667,89.69849936797151
ibvpn,ilovepdf.com,101.30910711762097,88.03774968587926
ibvpn,imdb.com,108.87071350589395,90.88685709450927
ibvpn,imgur.com,93.89307206895735,87.07203529775143
ibvpn,impress.co.jp,128.30089338655984,89.36192807076233
ibvpn,indeed.com,104.37647659065468,86.41264225090188
ibvpn,independent.co.uk,116.45321468157428,88.72246519396347
ibvpn,indiamart.com,122.8818932015981,87.70996435279292
ibvpn,indianexpress.com,123.68082175297397,88.86875015949565
ibvpn,indiatimes.com,114.1576190878238,87.22057093733123
ibvpn,indoxx1.com,101.93977298747215,87.93092771832433
ibvpn,infobae.com,103.39317926471787,88.67339270987681
ibvpn,infourok.ru,176.64553291563476,87.28442849990513
ibvpn,inquirer.net,100.68872717342207,89.02485678637666
ibvpn,instagram.com,101.58385162980392,85.79589718760087
ibvpn,instructure.com,105.26015456499798,89.02453581270363
ibvpn,intel.com,147.38774845110518,86.6947856931282
ibvpn,interia.pl,134.583927957075,86.81064192205667
ibvpn,intoday.in,128.06886953434773,87.97578556862261
ibvpn,intuit.com,112.89800861133979,86.87605080791774
ibvpn,inven.co.kr,272.1762838108199,88.33271428011358
ibvpn,investing.com,110.99228598842663,88.9731787278184
ibvpn,investopedia.com,100.28054718194264,87.80282073920327
ibvpn,iqiyi.com,194.99251113406248,86.63121527726096
ibvpn,irctc.co.in,586.588978767395,87.07178523764014
ibvpn,issuu.com,118.4990127304835,87.84521424344608
ibvpn,istockphoto.com,128.3224991057068,89.76139311146524
ibvpn,jamnews.com,133.01987028015512,87.5522497309638
ibvpn,jd.com,212.75091650230544,90.11992785547461
ibvpn,jf71qh5v14.com,162.03473987323898,90.41110635735095
ibvpn,jiameng.com,232.06570212330138,88.35025018613253
ibvpn,jianshu.com,215.74263274669647,87.19553598867995
ibvpn,jqw.com,219.25030914800507,89.64192867279053
ibvpn,jrj.com.cn,318.90291401318143,89.25671396510941
ibvpn,jstor.org,123.90291793937129,88.92771442021642
ibvpn,justdial.com,118.05490510804313,87.1451069334788
ibvpn,jw.org,124.2409518786839,87.63696376367339
ibvpn,k618.cn,240.80202435808522,88.85025016830436
ibvpn,kakaku.com,248.83113162858146,88.08453550695309
ibvpn,kapanlagi.com,120.52861867206437,88.66364189556667
ibvpn,kaskus.co.id,237.34138214162417,87.75910691890333
ibvpn,kayak.com,122.33777453989855,88.87692767062357
ibvpn,khanacademy.org,120.00627330105219,87.63792891321438
ibvpn,kickstarter.com,124.37894082229052,88.97178580186197
ibvpn,kijiji.ca,101.12301163774517,87.33692878325071
ibvpn,kinopoisk.ru,387.10575018610274,88.83200000439372
ibvpn,kissanime.ru,116.16964385445628,89.45724926888943
ibvpn,kizlarsoruyor.com,98.21315488911101,87.59653554963214
ibvpn,knowyourmeme.com,105.18053539895585,89.80321428472442
ibvpn,kompas.com,194.24793949084622,88.81021394128246
ibvpn,kooora.com,145.775188558868,88.88267792229142
ibvpn,kp.ru,157.85034612885542,91.12903552262911
ibvpn,kumparan.com,112.48697633189815,87.2491427165057
ibvpn,labanquepostale.fr,127.58878525346518,88.01721402310899
ibvpn,ladbible.com,100.60897652458932,86.60767945860114
ibvpn,lapatilla.com,97.30330848002008,86.42460735115621
ibvpn,leagueoflegends.com,128.83832079491444,89.27267769883785
ibvpn,leboncoin.fr,162.52484545111656,88.2588215504906
ibvpn,lefigaro.fr,120.32771456454482,86.78357126856488
ibvpn,lemonde.fr,108.26909595302173,87.57617853448859
ibvpn,lenovo.com,122.94238017472837,86.85017826168665
ibvpn,lenta.ru,155.25923722556658,90.12810689663249
ibvpn,lentainform.com,98.86883358870234,88.33114204130003
ibvpn,libero.it,113.01262064703873,87.98967780811446
ibvpn,lifedaily.com,98.26273797079921,88.41371426491865
ibvpn,lifehacker.com,129.75447604964887,88.55814303803656
ibvpn,lifewire.com,111.15796318543809,89.81682150624692
ibvpn,lifo.gr,145.34901029297285,89.06860699478004
ibvpn,line.me,201.9681315869093,86.9813930642392
ibvpn,linkedin.com,96.86933238325375,87.13982137851417
ibvpn,linkshrink.net,100.71454772592655,87.45867895361569
ibvpn,liputan6.com,115.88549906654018,88.13017826261265
ibvpn,list-manage.com,140.253237914294,87.7972138779504
ibvpn,list.tmall.com,304.7648678932871,89.8477140747543
ibvpn,live.com,121.89390463754535,89.11325000891728
ibvpn,livedoor.com,168.10269041785173,87.28471471528921
ibvpn,livedoor.jp,176.5120363395129,87.8853213175067
ibvpn,livejasmin.com,123.92921559512615,87.16803552981999
ibvpn,livejournal.com,120.35835684011025,86.58978582492897
ibvpn,livescore.com,119.00992817910654,87.0313212342028
ibvpn,livetv.sx,102.79136959330312,86.45703620277345
ibvpn,localgirldating.com,102.12482129489737,87.8002495904054
ibvpn,login.tmall.com,294.0174326781304,62.60111887929259
ibvpn,ltn.com.tw,173.73378621414304,86.48360633690443
ibvpn,lun.com,176.5304175870759,89.66389308417482
ibvpn,macys.com,123.38542931580118,87.78735689286675
ibvpn,mail.ru,154.41957106148558,89.60332129416722
ibvpn,mailchimp.com,137.88230910098977,86.29978621112448
ibvpn,mama.cn,295.7578439797674,88.49553521057325
ibvpn,manoramaonline.com,129.34273777396552,89.78353547198432
ibvpn,marca.com,137.28507182427816,87.9652861705316
ibvpn,marketwatch.com,122.78266633594674,88.54285734040397
ibvpn,marriott.com,118.12682120528605,87.10192922236664
ibvpn,mathrubhumi.com,123.12101213527578,87.37278560043445
ibvpn,mathworks.com,130.05517885488058,88.7717496204589
ibvpn,mawdoo3.com,103.56113224822495,87.46635707627449
ibvpn,mayoclinic.org,186.8661776451128,87.53307107170778
ibvpn,media.tumblr.com,127.66167894005775,88.87035669093686
ibvpn,mediafire.com,102.37892850169114,89.13785611678448
ibvpn,medium.com,103.45011866385383,88.16167828626931
ibvpn,meetup.com,122.0402022091938,89.08982155844569
ibvpn,mega.nz,160.14338085161788,90.24985729982811
ibvpn,memurlar.net,150.62006070677722,86.51217751737151
ibvpn,mercadolibre.com.ar,163.18192638989007,88.83992891891727
ibvpn,mercadolibre.com.mx,156.3331660415445,88.44392873080713
ibvpn,mercadolibre.com.ve,164.76173871862036,88.11932067120713
ibvpn,mercadolivre.com.br,156.91384579986334,87.58274974700596
ibvpn,mercari.com,120.72709498793951,87.79971451232475
ibvpn,merdeka.com,128.6448437188353,88.96492864005268
ibvpn,merriam-webster.com,127.89518964876021,86.51678563494768
ibvpn,messenger.com,108.93101211903351,87.62217891801681
ibvpn,metropoles.com,125.23741744059538,88.86053596091058
ibvpn,mgid.com,95.51421423176569,86.0227861641241
ibvpn,mheducation.com,109.35673915914127,87.80171402863094
ibvpn,mi.com,187.8049751477582,86.92710796770241
ibvpn,miao.tmall.com,236.42389077951412,67.6331581861371
ibvpn,microsoft.com,98.66016634207752,88.58371426218322
ibvpn,microsoftonline.com,151.91239291535956,88.51189236156642
ibvpn,mileroticos.com,121.41920160502195,87.86767860874534
ibvpn,milliyet.com.tr,152.1559407202793,88.56264249022517
ibvpn,mit.edu,127.98085785470903,87.31328576271024
ibvpn,mlb.com,115.66695175133646,87.69564247424049
ibvpn,mmofreegames.online,117.41904748071518,87.31903581480894
ibvpn,mobile.de,114.32872712612152,90.38164296985737
ibvpn,mobile01.com,117.17199946620634,87.437357354377
ibvpn,momoshop.com.tw,216.30749798246794,86.03442826175264
ibvpn,moneycontrol.com,166.52740325246538,87.53110764415136
ibvpn,monografias.com,126.73235608131758,89.96635721996427
ibvpn,motorsport.com,132.56188182692443,88.1512861898435
ibvpn,movierulz.vc,109.44745154120028,87.34446461312473
ibvpn,mozilla.org,116.86610796355775,87.79900022117155
ibvpn,msi.com,169.2117734679154,89.02682044676372
ibvpn,msn.com,94.53603621971395,88.06603601468461
ibvpn,myanimelist.net,126.87519186043313,87.68157152059887
ibvpn,myfreecams.com,162.3008574492165,88.20867774608944
ibvpn,mynet.com,116.20639337758932,88.55060687554734
ibvpn,myshopify.com,106.51946407077568,89.53682117031089
ibvpn,myway.com,138.08546494692564,86.97239362767765
ibvpn,n11.com,137.71477328347308,88.84332096204162
ibvpn,naija.ng,114.06792873250586,87.51296448255223
ibvpn,namasha.com,142.85285551367062,86.8098573493106
ibvpn,namnak.com,104.4747142254242,88.96214345337025
ibvpn,namu.wiki,120.97167915531567,86.63549986002701
ibvpn,nature.com,106.47067836751896,87.20342964599175
ibvpn,naukri.com,121.18907189661903,87.07589296890157
ibvpn,naver.com,155.28949982087528,88.08074951437968
ibvpn,naver.jp,153.8558934948274,88.99832127748856
ibvpn,nbcnews.com,296.5836321402873,114.57021474572164
ibvpn,ndtv.com,128.29101235339684,86.55114235755589
ibvpn,netflix.com,122.18100201262504,99.53986249902115
ibvpn,newegg.com,120.71878729122025,87.61939323241157
ibvpn,news.com.au,149.9667138393436,88.19328458048403
ibvpn,newsprofin.com,100.69453520035105,88.98871445230075
ibvpn,newsupdateset.info,97.64282056130469,86.88610742267754
ibvpn,newsupdatesky.info,106.66078512024667,86.02321477207754
ibvpn,nextoptim.com,103.10227400623262,88.05985748767853
ibvpn,nexusmods.com,102.27029783917325,86.66585831503782
ibvpn,nfl.com,132.31320226831096,87.02167845331132
ibvpn,nga.cn,302.8877130044358,87.8520356158593
ibvpn,nhentai.net,100.30880903026888,85.95892850176564
ibvpn,nianhuo.tmall.com,202.0562124602935,61.52108243721373
ibvpn,nicovideo.jp,158.29566779679485,88.00996440861907
ibvpn,nih.gov,135.86503586598806,89.7175718231925
ibvpn,nike.com,145.6776418656643,88.33657188474068
ibvpn,nikkei.com,183.25342903179782,88.06317848419505
ibvpn,ninisite.com,101.02370248309204,87.55300107545087
ibvpn,nordstrom.com,124.58958416911108,88.13357083792133
ibvpn,nownews.com,100.68279717649732,87.12935776981924
ibvpn,npr.org,134.85574965099138,90.455535932311
ibvpn,nsportal.ru,216.8840957539422,88.20707098181758
ibvpn,nur.kz,128.30905988812447,86.89910669012794
ibvpn,nvzhuang.tmall.com,220.26465693027666,66.52727767382518
ibvpn,nyaa.si,123.22211957403591,91.48257096031946
ibvpn,nypost.com,135.01361996999808,89.07328482850322
ibvpn,nytimes.com,113.2051191026611,88.57921367910292
ibvpn,oath.com,126.99859499532198,88.1728215941361
ibvpn,oeeee.com,279.54258397221565,87.83357091514128
ibvpn,office.com,120.99944118277303,88.64489234318691
ibvpn,office365.com,169.58614239203078,86.24489249528519
ibvpn,ok.ru,176.29610826926572,86.987643269822
ibvpn,okdiario.com,98.90214350473669,87.67082179630441
ibvpn,okezone.com,168.7204869730132,87.79221533664635
ibvpn,okta.com,114.80025035728302,88.83971441537142
ibvpn,oload.cloud,124.59495244547725,89.08260660246015
ibvpn,olx.com.br,162.69727210913385,89.83749936201743
ibvpn,olx.pl,134.78284568658896,89.17114324867725
ibvpn,olx.ua,128.38215603759247,89.58324956308518
ibvpn,onet.pl,150.6110956626279,90.90739295684865
ibvpn,onlinesbi.com,390.61608325157846,88.79182118523333
ibvpn,op.gg,153.6843567820532,90.61496435398502
ibvpn,openload.co,97.21422637812793,88.95625060956392
ibvpn,oracle.com,107.31401251229856,89.72392962979418
ibvpn,orange.fr,139.73048701882362,87.59024985400694
ibvpn,oschina.net,384.5620346920831,86.17103568810437
ibvpn,otto.de,117.4258085832532,86.88903583346733
ibvpn,otvfoco.com.br,118.12865401485136,87.73403548236404
ibvpn,ouedkniss.com,127.02776145722186,87.49874953978828
ibvpn,ouo.io,101.8817146042628,88.39200051235301
ibvpn,outbrain.com,99.47952438545015,88.5253216006926
ibvpn,padlet.com,98.38077425956726,86.95825026370585
ibvpn,pages.tmall.com,311.6576457612736,60.162837357195315
ibvpn,panda.tv,194.48614200311047,88.67446396366826
ibvpn,pandora.com,85.68000018463603,85.2906785772315
ibvpn,pantip.com,155.49454758209842,88.62367861105928
ibvpn,patch.com,120.43030999068704,87.27682109123894
ibvpn,patreon.com,102.32601205020079,87.55828593192356
ibvpn,patria.org.ve,247.01874969261033,89.60728533565998
ibvpn,paypal.com,113.0279521457851,89.14607118016907
ibvpn,paytm.com,128.194694008146,83.8756730437887
ibvpn,paytmmall.com,126.6136190720967,88.72689250191408
ibvpn,pchome.com.tw,228.17587932305676,88.82153573046837
ibvpn,pearsoncmg.com,154.30752424124097,87.59939271424498
ibvpn,people.com.cn,569.0556530441556,91.00374991872481
ibvpn,perfecttoolmedia.com,105.33721538792763,89.03860736505261
ibvpn,pexels.com,101.63728653320244,86.51439226897699
ibvpn,pikabu.ru,151.36650071612425,88.20278433683727
ibvpn,pinimg.com,98.41485714007702,88.12478560555193
ibvpn,pinterest.com,107.55165446815747,89.67849978112748
ibvpn,pixabay.com,103.6981309631041,87.39553561567196
ibvpn,pixiv.net,177.88552279983247,87.89585730327028
ibvpn,pixnet.net,178.71447579403008,87.32542884536088
ibvpn,playstation.com,118.7170838404979,88.0512866258089
ibvpn,pole-emploi.fr,121.55942845025233,87.35910739882716
ibvpn,politico.com,110.97476212307811,88.36221438832581
ibvpn,popads.net,111.04083290722754,89.70567833499184
ibvpn,popcash.net,99.65708273063812,87.77007061455932
ibvpn,porn555.com,100.63874994271568,87.82639201464397
ibvpn,pornhub.com,96.79511924540358,87.50717844148832
ibvpn,pornpics.com,136.91420241125994,89.67132131302995
ibvpn,pornq.com,100.30014343958881,87.69992872008255
ibvpn,prezi.com,117.39545205741057,87.90675011862602
ibvpn,primevideo.com,127.06322681957057,87.920606901337
ibvpn,prom.ua,177.685678803495,89.60835748751249
ibvpn,prothomalo.com,129.9066557216325,88.32210694838848
ibvpn,provincial.com,146.21283300220966,87.6645356017564
ibvpn,ptt.cc,108.83976176514157,87.21799948917968
ibvpn,pulzo.com,102.66378638334572,88.25871348381042
ibvpn,punchng.com,97.78854829658356,88.45510696327048
ibvpn,python.org,99.24273854786796,88.77224957437387
ibvpn,qq.com,178.92491574665266,88.60535700140255
ibvpn,qualtrics.com,97.52959605040294,88.27175033677902
ibvpn,queuecosm.bid,99.34802330099046,87.93342775399131
ibvpn,quizlet.com,103.35027426481247,87.6758218676384
ibvpn,quora.com,127.03795158969506,88.7567507701793
ibvpn,rajasthan.gov.in,180.53589229072844,88.20464279103491
ibvpn,rakuten.co.jp,194.3349029336657,88.42160725700003
ibvpn,rambler.ru,161.23614234051533,91.66164227229145
ibvpn,rapidgator.net,129.53929672949016,89.63735714288694
ibvpn,rarbg.to,170.19747610070877,88.14357127994299
ibvpn,rarbgprx.org,94.00419006124139,88.06857147387096
ibvpn,rbc.ru,152.9031672648021,87.39871471854192
ibvpn,readms.net,99.58802449649998,87.63403505352991
ibvpn,realtor.com,144.6500483102032,88.29614327156118
ibvpn,reclameaqui.com.br,140.84847617362226,88.66235647084457
ibvpn,redd.it,123.32407188867884,88.08332129514643
ibvpn,reddit.com,118.27095285324114,87.40725028993828
ibvpn,redfin.com,104.16962003468403,90.15839200999055
ibvpn,rediff.com,121.79610755161515,88.04007187219602
ibvpn,rednet.cn,341.5441688682352,90.0438577269337
ibvpn,redtube.com,99.27323809824884,89.01867889133948
ibvpn,repubblica.it,126.84797508908169,87.11403585039079
ibvpn,researchgate.net,134.35432168522053,88.32603523374668
ibvpn,reuters.com,175.26036860155207,89.56157176622322
ibvpn,reverso.net,161.6817502571004,87.15082222728857
ibvpn,ria.ru,160.99160736692804,87.74764233800981
ibvpn,roblox.com,99.65504762450499,87.94549998960325
ibvpn,rottentomatoes.com,116.1243454885802,88.32553544613931
ibvpn,rotumal.com,125.65417897089252,87.5366423279047
ibvpn,rt.com,199.91374228681838,88.32407177292875
ibvpn,ruliweb.com,165.80551264009304,89.4555004114019
ibvpn,runoob.com,201.3143700148378,87.120428515066
ibvpn,rus.ec,153.0763573079769,88.54400000667998
ibvpn,ruten.com.tw,183.77982040068932,86.95675043522247
ibvpn,rutor.info,98.3272384785648,87.49932180424886
ibvpn,rutracker.org,93.04330976946014,87.9388923224594
ibvpn,rutube.ru,153.64330913871527,88.27985746652952
ibvpn,s9kkremkr0.com,142.45202245989017,88.56310698735926
ibvpn,sabq.org,93.69626225504491,86.73735704672124
ibvpn,sahibinden.com,147.75487048817533,89.31692892552486
ibvpn,salesforce.com,107.9928216391376,92.76328555175236
ibvpn,samsung.com,185.57448738387652,88.56182149611413
ibvpn,sapo.pt,144.23860822405135,89.89757176355592
ibvpn,sarkariresult.com,99.23770272039941,88.55214335822633
ibvpn,savefrom.net,131.1982494579362,88.23846453534705
ibvpn,sberbank.ru,156.69999936861652,85.99175020520177
ibvpn,schoology.com,120.517655142716,87.52642831365976
ibvpn,sci-hub.tw,627.425666898489,125.626070657745
ibvpn,sciencedirect.com,131.96292858836907,86.45303637188461
ibvpn,scol.com.cn,248.5462496323245,89.07596417702734
ibvpn,scribd.com,104.50270392798951,87.95789356476494
ibvpn,scribol.com,119.07635679069374,88.26050015964678
ibvpn,seasonvar.ru,152.4057269894651,88.03085690098149
ibvpn,secureserver.net,125.92083325476518,89.11560758549187
ibvpn,segmentfault.com,183.4756423320089,87.18164265155792
ibvpn,setn.com,107.4818569634642,88.75917862834675
ibvpn,sex.com,133.10414170181113,89.0030358651919
ibvpn,seznam.cz,146.67547627219133,87.28728566451797
ibvpn,shaparak.ir,339.05041962862015,89.13160704209336
ibvpn,shein.com,104.87778684390443,86.94799922938857
ibvpn,shopify.com,110.12201253989977,87.80349937400648
ibvpn,shutterstock.com,112.92127350212208,88.53253602449384
ibvpn,sifyitest.com,272.84121779458866,89.260179316625
ibvpn,sina.com.cn,230.63435618366515,89.85067900669362
ibvpn,sindonews.com,108.50871394255331,89.05496528106076
ibvpn,siteadvisor.com,143.03516649774141,88.06067878114325
ibvpn,skype.com,91.7880114700113,86.91678562068513
ibvpn,skysports.com,143.05146344538247,93.5141429903784
ibvpn,slack.com,117.08716712226826,89.97707118812416
ibvpn,slickdeals.net,116.43305899841445,88.0712140684149
ibvpn,slideshare.net,106.4590112904885,89.15664298859026
ibvpn,smallpdf.com,128.40781068163258,89.44839269055852
ibvpn,smzdm.com,200.8564889963184,87.67771418206394
ibvpn,so.com,222.44553480829512,90.51825082860887
ibvpn,socialblade.com,95.1377974290933,87.3058215448899
ibvpn,softonic.com,111.20181018486619,89.04682139733008
ibvpn,sogou.com,166.76095074840956,88.55014167992132
ibvpn,sohu.com,225.27057038886207,90.22185635486883
ibvpn,sonyliv.com,128.8565964038883,87.27196451010448
ibvpn,soso.com,288.67334659610475,91.09117908935461
ibvpn,soundcloud.com,111.9215350731143,90.9372502937913
ibvpn,souq.com,123.92753489049417,88.79189239814878
ibvpn,sourceforge.net,102.0052620941507,88.34607150804784
ibvpn,southwest.com,141.7744658621294,88.05964301739421
ibvpn,spankbang.com,102.1224399363356,86.89946395211986
ibvpn,speedtest.net,130.31647610478103,88.48960800761623
ibvpn,spiegel.de,96.5786896912115,87.06942786063466
ibvpn,sportbible.com,103.31310644479734,87.29800046421587
ibvpn,spotify.com,102.87986921944788,87.97653624787927
ibvpn,spotscenered.info,97.38045242348952,86.57021448016167
ibvpn,springer.com,104.36649979757411,88.28889322467148
ibvpn,sputniknews.com,142.26781044687544,90.25446498500449
ibvpn,squarespace.com,108.31091646105051,89.82428585711334
ibvpn,ssc.nic.in,219.9900339224509,94.77235706123922
ibvpn,stackexchange.com,124.20752388425171,90.43492879053312
ibvpn,stackoverflow.com,112.5273455732635,87.88349971707378
ibvpn,standardmedia.co.ke,118.98283291208956,88.36667871634874
ibvpn,stanford.edu,121.48245271029216,88.31575017289391
ibvpn,state.gov,123.46138036809862,87.59796439803073
ibvpn,steamcommunity.com,116.70972486691815,87.11549955686289
ibvpn,steampowered.com,116.32378439285925,86.15135720797947
ibvpn,studfiles.net,158.88660653893436,88.11792854352721
ibvpn,study.com,123.70185820119721,87.65203545668295
ibvpn,suara.com,97.24703630698579,86.64835683469262
ibvpn,subito.it,130.3811197036079,87.69457112066448
ibvpn,subject.tmall.com,248.97364393940992,89.12803578589644
ibvpn,subscene.com,97.28232132537025,88.2720358869327
ibvpn,superuser.com,115.44567812234163,86.64849952661565
ibvpn,surveymonkey.com,133.5093463504953,88.83610773565513
ibvpn,t-online.de,126.59940562610115,87.49082158984882
ibvpn,t.co,106.96375914672508,91.05949393839022
ibvpn,tabelog.com,187.58532271853514,88.40796457869666
ibvpn,taboola.com,102.88344044238329,86.96582091839186
ibvpn,taleo.net,109.26345263474754,87.8623214084655
ibvpn,tandfonline.com,190.75639226606913,181.6282502508589
ibvpn,taobao.com,143.4859884902835,87.37050030114395
ibvpn,tarafdari.com,190.87305984326773,86.92914294078946
ibvpn,target.com,120.16071538840022,86.44917850116533
ibvpn,taringa.net,99.73598823749593,86.75674977712333
ibvpn,td.com,130.31232177412934,87.86749949545732
ibvpn,techcrunch.com,110.31301149965397,87.4981066278581
ibvpn,techradar.com,147.6844163345439,88.04724917614034
ibvpn,telegram.org,105.36188106717807,88.21785682812333
ibvpn,telegraph.co.uk,132.27385844636177,88.22689265278834
ibvpn,telewebion.com,126.14182169948305,88.1360716386033
ibvpn,tempo.co,117.45966824569872,87.33135777791696
ibvpn,tencent.com,226.88825016043015,91.10707057906049
ibvpn,tenki.jp,170.15619043792998,86.82439403076258
ibvpn,tgju.org,93.94454823008606,88.62817819629397
ibvpn,theatlantic.com,110.08238127189023,88.41067931747862
ibvpn,theguardian.com,103.1271199629243,87.4842859338969
ibvpn,thehill.com,116.98729677924088,87.78071370241898
ibvpn,themeforest.net,100.90794164820441,87.23742810876242
ibvpn,thepiratebay.org,97.30146416196865,87.171679063301
ibvpn,thepiratebay3.org,169.1331420359867,87.12942871664252
ibvpn,thesaurus.com,123.4389167345528,88.03807155761335
ibvpn,thestartmagazine.com,162.68423948037838,89.13067917871687
ibvpn,theverge.com,115.80161870058093,88.19196383202714
ibvpn,tianya.cn,405.6709999484675,89.29117752372154
ibvpn,ticketmaster.com,132.4735842312553,88.03146409003863
ibvpn,timeanddate.com,99.15430963571582,88.76939240976104
ibvpn,tistory.com,186.74772552081518,87.24785672633776
ibvpn,tmall.com,161.73654847911425,86.48203532876713
ibvpn,tnt-online.ru,154.52876154865538,87.4324280968202
ibvpn,tokopedia.com,127.372750214168,89.2475346835064
ibvpn,tomsguide.com,127.40497517266444,88.64607093190509
ibvpn,torrent9.ph,115.77755864709616,87.82046401341047
ibvpn,torrenthaja.com,102.73161813217614,88.23410757551235
ibvpn,torrentz2.eu,98.69446422505591,86.99803566560149
ibvpn,toutiao.com,234.42545187260424,88.26203640949514
ibvpn,tradingview.com,114.79440437895911,87.5916070238288
ibvpn,trello.com,132.1837150691343,88.05507102182933
ibvpn,tribunnews.com,244.84797467344575,88.62564283689218
ibvpn,tripadvisor.com,104.90220269587424,89.34517816773483
ibvpn,trustpilot.com,123.0406541310783,88.96296421465065
ibvpn,tube8.com,102.16544156095812,88.76917910362992
ibvpn,tumblr.com,101.74325135137353,91.03471406602434
ibvpn,turkiye.gov.tr,150.05018987825937,88.45750086142549
ibvpn,tutorialspoint.com,103.39789371937513,87.30582111249012
ibvpn,tvbs.com.tw,164.6345244454486,88.87117845006287
ibvpn,twitch.tv,125.70759590848216,89.70874953748924
ibvpn,twitter.com,100.8759010238228,86.62724036171481
ibvpn,txxx.com,101.46142881629723,86.17667800613812
ibvpn,udemy.com,99.35060758808893,86.32939282272544
ibvpn,udn.com,133.27339344791002,88.28703603441161
ibvpn,uidai.gov.in,272.09672651120593,88.72667803162975
ibvpn,ukr.net,134.57080934728896,86.60735675532904
ibvpn,ultimate-guitar.com,128.2181424155299,87.27796409013015
ibvpn,umblr.com,101.69691712196384,88.07975027178016
ibvpn,uniqlo.tmall.com,362.9717268049717,88.09564305868533
ibvpn,unsplash.com,103.55863031665129,87.19324909283647
ibvpn,uod2quk646.com,165.86244239338808,88.73296415965471
ibvpn,uol.com.br,208.08447684560502,89.07510672828981
ibvpn,up.nic.in,171.38564214110374,89.37910771263498
ibvpn,uploaded.net,105.14896412912223,87.46492802830679
ibvpn,upornia.com,99.31473909611148,86.57796448096633
ibvpn,ups.com,138.9521316824747,89.98282137326896
ibvpn,uptobox.com,100.72288076792445,87.23946401317205
ibvpn,uptodown.com,119.27690450102091,88.38485666949835
ibvpn,upwork.com,102.23742883785495,88.55885736245129
ibvpn,urbandictionary.com,117.6855713794274,87.89478591643274
ibvpn,urdupoint.com,99.71183288975486,88.04628615533667
ibvpn,usatoday.com,113.35141634169433,86.55728536125805
ibvpn,userapi.com,144.10076117409128,87.15382125228643
ibvpn,usnews.com,121.47059504474912,86.5603571292013
ibvpn,usps.com,146.84972652633274,86.82246396451124
ibvpn,utorrent.com,142.80374920261758,90.13100034956422
ibvpn,uzone.id,240.87114219686813,86.78032155148685
ibvpn,v2ex.com,122.03166520755205,89.20542895793915
ibvpn,vacaneedasap.com,125.81637970704054,91.59128504273083
ibvpn,variance.tv,160.85513105749018,85.95764244507465
ibvpn,varzesh3.com,117.30707117489406,88.14021426119974
ibvpn,velocecdn.com,99.8570949637464,86.19996373142514
ibvpn,verizonwireless.com,135.56721453954066,87.3835722450167
ibvpn,vesti.ru,151.6307960929615,87.83314310546432
ibvpn,vice.com,115.22401164152792,88.53864250704646
ibvpn,vidio.com,130.3404883614608,88.36007114898946
ibvpn,vimeo.com,132.572988314288,88.61571453910854
ibvpn,visualstudio.com,116.56541783096534,86.92310727201402
ibvpn,viva.co.id,138.25114224372166,87.77803588392479
ibvpn,vk.com,225.70397525227494,88.56578613631427
ibvpn,vkuseraudio.net,167.62657237372227,87.30482147075236
ibvpn,vnexpress.net,181.1541191169194,86.59796436716404
ibvpn,voot.com,137.3838803597859,89.14264244958758
ibvpn,vporn.com,98.04854751564562,86.92510722071997
ibvpn,vtv.vn,302.3367380457265,87.16360705771616
ibvpn,w3school.com.cn,325.05802384444644,87.54321443848312
ibvpn,w3schools.com,135.42582181149297,86.38657213720892
ibvpn,walmart.com,128.85603521551405,86.82378541146007
ibvpn,washingtonpost.com,136.98134863410482,93.19971563209864
ibvpn,wattpad.com,99.52594050472337,88.46278518571386
ibvpn,wayfair.com,120.66352437250316,89.56450037658215
ibvpn,weather.com,122.18530915145364,87.81607129744121
ibvpn,web.de,122.25925030985049,87.1922499500215
ibvpn,webex.com,117.0288340321609,89.36767815612257
ibvpn,weblio.jp,136.93773806361216,89.33871432340571
ibvpn,webmd.com,104.11184493984494,87.37285654725773
ibvpn,weebly.com,115.85210829174945,87.55771413312426
ibvpn,weibo.cn,221.2784391912547,89.79304551824251
ibvpn,weibo.com,215.31970186957292,87.41167826311928
ibvpn,wellsfargo.com,130.81876175212008,89.674964081496
ibvpn,westernjournal.com,107.91460614252303,89.43075097964278
ibvpn,wetransfer.com,132.35667773655481,87.23482130361455
ibvpn,whatsapp.com,102.00234489249331,89.86189269593784
ibvpn,wikia.com,107.95611951367131,87.75846467220357
ibvpn,wikihow.com,98.85568993299135,89.38107157259115
ibvpn,wikimedia.org,117.89874995260367,87.07607181609741
ibvpn,wikipedia.org,137.06076215021312,88.0668574079339
ibvpn,wiktionary.org,124.7409415830459,87.48978592588433
ibvpn,wildberries.ru,155.92069232038088,88.14535782273326
ibvpn,wiley.com,131.15461942340647,87.09717788068312
ibvpn,wish.com,122.68098896103245,89.99449999204704
ibvpn,wix.com,108.44899876974523,89.4033216671752
ibvpn,wondershare.com,231.9561769919736,86.92182217990714
ibvpn,wordpress.com,101.35250059621674,86.6573578012841
ibvpn,wordpress.org,96.27390516522739,86.33392849670989
ibvpn,wordreference.com,131.26057220090712,88.94178504124284
ibvpn,worldofwarcraft.com,131.13515484812004,88.9659648362015
ibvpn,wowhead.com,98.4246190304735,87.98717910290829
ibvpn,wp.com,99.26634564596627,86.91239174056265
ibvpn,wp.pl,155.74444045445748,87.62739286092776
ibvpn,wsj.com,136.66601196330572,89.00067878754011
ibvpn,wtoip.com,257.87087104150226,86.47421461396983
ibvpn,wunderground.com,128.63002507947385,88.52303527029497
ibvpn,www.gov.uk,170.6583582397018,90.92496441943305
ibvpn,xda-developers.com,100.4118697850832,86.92164343249586
ibvpn,xe.com,125.52996395554925,87.3696066971336
ibvpn,xfinity.com,169.81646458485298,89.22528502132211
ibvpn,xhamster.com,99.04006086955113,87.48492831364274
ibvpn,xhamsterlive.com,103.49678471019226,88.63785739855042
ibvpn,xiami.com,178.98657345878226,86.91300059269581
ibvpn,xiaomi.com,192.75577632444245,86.78332097562296
ibvpn,xinhuanet.com,324.1723802472864,86.08271467632481
ibvpn,xnxx.com,156.34935718428875,89.387642751847
ibvpn,xtube.com,100.43495191660311,87.58096410227674
ibvpn,xvideos.com,122.82814248465002,89.55564236800585
ibvpn,yadi.sk,133.67609573262078,89.80914275161922
ibvpn,yahoo.co.jp,191.02227528180396,88.12885781350944
ibvpn,yahoo.com,129.0435488003173,90.98957182972559
ibvpn,yallakora.com,206.34464280945915,87.84328594005534
ibvpn,yandex.by,139.221928880683,87.77132141403854
ibvpn,yandex.com.tr,132.27260724774428,86.75624995625445
ibvpn,yandex.kz,161.05102428368158,88.16817805304059
ibvpn,yandex.ru,125.75510623199598,89.36439241681781
ibvpn,yao.tmall.com,245.1243932274255,87.70247815515506
ibvpn,yaplakal.com,125.35483270351375,87.89942882555935
ibvpn,yelp.com,114.74130908027291,88.46032187076551
ibvpn,yenisafak.com,119.9635600538126,87.80564314552716
ibvpn,yespornplease.com,101.43794159271887,86.65064286573657
ibvpn,youdao.com,240.7265334789242,88.94649942937706
ibvpn,youjizz.com,124.49464311690203,86.92017876143966
ibvpn,youku.com,181.34158157876558,86.6923926265112
ibvpn,youm7.com,102.33589368207114,87.61207163999123
ibvpn,youporn.com,104.75422641528505,86.97764239540058
ibvpn,yourporn.sexy,123.69937117078474,87.73164324728506
ibvpn,youth.cn,235.19450106791086,87.75367827287742
ibvpn,youtube.com,102.73123851844242,88.69428606703877
ibvpn,yts.am,124.60858285027955,87.78228597449404
ibvpn,yy.com,213.32109293767385,88.65217851208789
ibvpn,zara.com,129.31965464459998,87.78671388115201
ibvpn,zendesk.com,104.50551193207502,90.61046387068927
ibvpn,zhanqi.tv,190.9731788494225,89.68403552924948
ibvpn,zhihu.com,206.99317726705755,87.70996382060859
ibvpn,zillow.com,126.17536860385111,89.58400044191096
ibvpn,zing.vn,214.45710903831892,86.30546405246216
ibvpn,zippyshare.com,139.4360942233886,86.8052149723683
ibvpn,znanija.com,101.92877380177379,87.53321319818497
ibvpn,zoho.com,118.51576299938772,89.06764251046947
ibvpn,zol.com.cn,327.4971805512905,64.47074981406331
ibvpn,zomato.com,109.47333851122652,92.71446548016934
ibvpn,zoom.us,129.99210682963687,86.68896402897579
ibvpn,zougla.gr,161.89440552677428,87.28453616744706
smartdnsproxy,104.com.tw,359.56398472189903,141.8872818350792
smartdnsproxy,1337x.to,187.20516770541133,146.4960816576406
smartdnsproxy,163.com,237.86027034794964,144.22281995952665
smartdnsproxy,1688.com,214.2438769911055,146.11159523462388
smartdnsproxy,17ok.com,326.10487826168537,145.4914455217394
smartdnsproxy,17track.net,239.0564813047921,146.37721987834217
smartdnsproxy,1bcde.com,187.23186022000263,147.7456526686761
smartdnsproxy,360.cn,278.30500287765807,140.86460869081995
smartdnsproxy,360doc.com,243.95237924582366,140.5789721073634
smartdnsproxy,3c.tmall.com,236.912018035428,130.65945084317258
smartdnsproxy,3dmgame.com,406.4728556269849,185.43219252455015
smartdnsproxy,4chan.org,159.46620843935293,143.79000327612326
smartdnsproxy,4pda.ru,230.4401310895561,162.3622298992555
smartdnsproxy,4shared.com,203.03186541850414,142.25871507249295
smartdnsproxy,51cto.com,227.7036635290592,139.8433582737632
smartdnsproxy,51sole.com,244.3996366818209,143.9524416283176
smartdnsproxy,58.com,219.42737872857566,142.59701820278386
smartdnsproxy,5ch.net,169.3354643744613,138.22437590415325
smartdnsproxy,6.cn,336.79701333199074,147.12215608002944
smartdnsproxy,9gag.com,180.87481157007542,141.73303624107078
smartdnsproxy,abola.pt,393.71669702573655,142.91095473897568
smartdnsproxy,abril.com.br,311.4771616021427,165.07118412319127
smartdnsproxy,abs-cbn.com,192.15636586283776,137.4117834241809
smartdnsproxy,academia.edu,170.5925287935165,140.59012846320596
smartdnsproxy,accuweather.com,181.88729022036898,140.55641848932612
smartdnsproxy,addthis.com,162.85011411533443,137.9678814475416
smartdnsproxy,admaimai.com,282.84499076528283,155.73770710087697
smartdnsproxy,adobe.com,173.9285433547454,159.18889220569048
smartdnsproxy,adp.com,236.34106113829395,140.7460188662464
smartdnsproxy,agoda.com,181.18301133086922,143.34615615598108
smartdnsproxy,airbnb.com,177.7630908632869,140.82354005124117
smartdnsproxy,aksam.com.tr,238.2411131584043,137.54766960756496
smartdnsproxy,albawabhnews.com,184.36163326894695,141.45394555208358
smartdnsproxy,alibaba.com,179.3618230065247,141.91939686802593
smartdnsproxy,alicdn.com,190.72903627786067,151.7043295871774
smartdnsproxy,aliexpress.com,199.8178742087639,143.2272256226153
smartdnsproxy,alipay.com,234.52402409669514,141.8643688934075
smartdnsproxy,aliyun.com,201.16053924367233,147.87165765222665
smartdnsproxy,allegro.pl,281.37844505610764,140.29342338845535
smartdnsproxy,alnaharegypt.com,179.21963927054077,141.69381581110144
smartdnsproxy,alodokter.com,190.25324794267294,139.42246757652782
smartdnsproxy,amazon.ca,157.0941465778635,140.95250313776893
smartdnsproxy,amazon.cn,216.54349872590723,141.85789210705067
smartdnsproxy,amazon.co.jp,175.073600475761,140.98686333745718
smartdnsproxy,amazon.co.uk,181.04100812998442,140.91952306193275
smartdnsproxy,amazon.com,137.58202467400292,132.93493878669463
smartdnsproxy,amazon.de,154.80290345417765,132.48880395952327
smartdnsproxy,amazon.es,194.85024747293477,142.55933918127226
smartdnsproxy,amazon.fr,161.59138447596683,140.62592873836425
smartdnsproxy,amazon.in,210.08164590006476,144.07117149649974
smartdnsproxy,amazon.it,223.52754504226888,142.65210809068637
smartdnsproxy,amazonaws.com,164.78882288677735,140.22732480756335
smartdnsproxy,ameblo.jp,222.7089858639079,137.46502688406287
smartdnsproxy,americanas.com.br,243.90914265510685,139.37063291327124
smartdnsproxy,americanexpress.com,191.12168506465173,145.95727277072993
smartdnsproxy,android.com,160.6217802502215,132.65115663941418
smartdnsproxy,animeflv.net,171.61126920116058,137.9125133806139
smartdnsproxy,animeyt.tv,178.410250411712,138.28859859342245
smartdnsproxy,aol.com,159.9051648465631,149.8933686362999
smartdnsproxy,aparat.com,198.6220925542954,160.76002736483608
smartdnsproxy,apkpure.com,175.82636781105208,138.65716555454864
smartdnsproxy,apple.com,139.80067549860692,138.92479269421315
smartdnsproxy,appledaily.com,208.51278959542785,144.55308214923656
smartdnsproxy,archive.org,268.13924107868394,149.1556670852341
smartdnsproxy,archiveofourown.org,227.5805767078739,147.28043110477267
smartdnsproxy,artstation.com,191.28015633103485,140.54930535405444
smartdnsproxy,arxiv.org,238.37462597078195,142.08955585059743
smartdnsproxy,as.com,175.80775849931285,139.1659360037211
smartdnsproxy,asana.com,183.77146647747503,140.65011025090283
smartdnsproxy,ask.com,175.66349300312567,138.73883821741418
smartdnsproxy,asos.com,193.6469729989767,144.15939054028553
smartdnsproxy,asus.com,181.54652690121887,141.73199962653698
smartdnsproxy,atlassian.com,180.33106496916452,139.05647668748276
smartdnsproxy,atlassian.net,218.4483456679366,160.61257352544504
smartdnsproxy,att.com,194.53479428220234,142.80042187268032
smartdnsproxy,autodesk.com,173.18794789185765,140.52958733513267
smartdnsproxy,avast.com,183.96195323998947,148.60138575280692
smartdnsproxy,avgle.com,179.38453025210686,140.0380187850689
smartdnsproxy,avito.ru,184.67131287536836,139.46760010651565
smartdnsproxy,babytree.com,225.2080701627173,144.60835080627385
smartdnsproxy,badoo.com,224.35534118850657,149.28637766000313
smartdnsproxy,baidu.com,221.76950867917085,147.45415309192362
smartdnsproxy,baike.com,300.22546863770697,144.58198182553323
smartdnsproxy,bancodevenezuela.com,303.81384258243173,144.50263655321163
smartdnsproxy,bandcamp.com,170.98519626423854,140.6574496196224
smartdnsproxy,banggood.com,198.4088125920624,146.19353268329704
smartdnsproxy,bankmellat.ir,503.79154682159424,173.34727152649845
smartdnsproxy,bankofamerica.com,190.15483241024856,146.71772909728256
smartdnsproxy,battle.net,196.05833273380995,139.16275484318083
smartdnsproxy,bbc.co.uk,165.79851432201954,135.0917963597637
smartdnsproxy,bbc.com,162.6052834953253,132.55468460802848
smartdnsproxy,beeg.com,228.23258746754038,151.26054508780894
smartdnsproxy,behance.net,195.47350592911243,141.4806720208038
smartdnsproxy,bestbuy.com,210.82553775930725,144.80919798685088
smartdnsproxy,bet365.com,181.7151773553174,140.78411725056066
smartdnsproxy,bet9ja.com,209.09838442195644,148.37426109961024
smartdnsproxy,beytoote.com,224.9860160851053,144.29800864309072
smartdnsproxy,bild.de,204.27336311395015,145.90739532279858
smartdnsproxy,bilibili.com,223.67833687311355,146.80486447639294
smartdnsproxy,billdesk.com,304.00698635483457,140.1476077213187
smartdnsproxy,binance.com,179.68619194462758,138.60074256401543
smartdnsproxy,bing.com,146.9158827755097,137.81809974629599
smartdnsproxy,biobiochile.cl,310.5995887545524,145.6620559717218
smartdnsproxy,bitbucket.org,165.46630868516817,140.3043065620072
smartdnsproxy,bitly.com,182.61155096644706,142.82431766729465
smartdnsproxy,bitmedianetwork.com,197.97166332870992,139.04645065735053
smartdnsproxy,bkn.go.id,417.2041868572837,169.43587377868792
smartdnsproxy,blackboard.com,206.1294140713709,145.39359394158865
smartdnsproxy,blastingnews.com,195.6489722013747,142.93246873474996
smartdnsproxy,bldaily.com,210.40486275914918,151.39198316031676
smartdnsproxy,bleacherreport.com,149.76906798636682,132.81695377798033
smartdnsproxy,bles.com,189.95152397533764,153.29968947706755
smartdnsproxy,blibli.com,179.0137489522816,140.67580742300103
smartdnsproxy,blizzard.com,189.77814907669475,140.3284946439463
smartdnsproxy,blog.jp,237.48839516705328,138.8975872803445
smartdnsproxy,blog.me,221.30323792679593,157.607852985416
smartdnsproxy,blogger.com,171.40314769973088,144.05183792785482
smartdnsproxy,blogspot.com,164.64931212432748,139.4252248846733
smartdnsproxy,bloomberg.com,141.93535772367167,133.32067294619404
smartdnsproxy,bol.uol.com.br,326.774963613497,146.09180797540813
smartdnsproxy,bolasport.com,187.65172857893717,141.62948664380323
smartdnsproxy,bongacams.com,201.62091251496258,145.34794510686183
smartdnsproxy,booking.com,156.26454111692067,141.2525943539164
smartdnsproxy,box.com,170.78483205856077,132.61344346729732
smartdnsproxy,breitbart.com,183.54062044674214,151.91239689116006
smartdnsproxy,brilio.net,189.1632320000491,157.54480663379397
smartdnsproxy,browsergames2018.com,163.30359649251807,142.73040899160233
smartdnsproxy,bukalapak.com,173.2867197586899,137.1302032859716
smartdnsproxy,businessinsider.com,177.2188465069006,142.3680004705717
smartdnsproxy,buzzfeed.com,180.6372037778298,142.4726041889674
smartdnsproxy,ca.gov,235.27296150632952,140.6477980930871
smartdnsproxy,caijing.com.cn,513.4212547862852,150.50987358968538
smartdnsproxy,caixa.gov.br,276.9363985027907,156.98076389237957
smartdnsproxy,caliente.mx,252.08860700693697,148.96796344685444
smartdnsproxy,cam4.com,159.87591486458385,137.84192622118042
smartdnsproxy,cambridge.org,178.65583635866642,140.46856359663335
smartdnsproxy,canalrcn.com,180.39654704545615,140.8101289507446
smartdnsproxy,canva.com,196.76800391024295,145.9213322582277
smartdnsproxy,capitalone.com,195.33991749313745,143.5073279183019
smartdnsproxy,cbsnews.com,187.46889010071754,141.9087157097705
smartdnsproxy,cbssports.com,213.52334615181792,148.12317261980337
smartdnsproxy,ccm.net,198.60354501651514,141.02443111120562
smartdnsproxy,cdiscount.com,178.68040314098016,141.6465044534261
smartdnsproxy,cdstm.cn,326.6650213436647,161.4913086322221
smartdnsproxy,chase.com,172.3249321048324,139.9154959095491
smartdnsproxy,chaturbate.com,184.88867249373996,139.00636724375804
smartdnsproxy,chegg.com,188.86502324180168,144.38308165832
smartdnsproxy,chess.com,182.37402836937423,140.02419251162524
smartdnsproxy,china.com.cn,318.30123798535755,164.1239819561576
smartdnsproxy,chinadaily.com.cn,286.3683150911873,141.69146330519155
smartdnsproxy,chinaz.com,234.88504537804562,149.1533178666776
smartdnsproxy,chip.de,190.08870644990458,139.50274331033776
smartdnsproxy,chouftv.ma,235.64694729556732,139.38291722891526
smartdnsproxy,chron.com,208.8161739050795,141.5136696070159
smartdnsproxy,ci123.com,454.947669025477,137.5788017637558
smartdnsproxy,cimaclub.com,173.47077575913812,137.1581652158991
smartdnsproxy,cinecalidad.to,244.57712249334799,141.04971568177052
smartdnsproxy,cisco.com,209.5046573309997,144.81113671641285
smartdnsproxy,citi.com,176.4822575443108,143.36355989200806
smartdnsproxy,cnbc.com,148.72382662187403,134.3228807959419
smartdnsproxy,cnblogs.com,261.511624731996,150.02947820870727
smartdnsproxy,cnet.com,190.46747719717993,145.29218949243293
smartdnsproxy,cnn.com,188.82122607314372,157.69081967169637
smartdnsproxy,cnnindonesia.com,236.53989592823413,144.17344039528197
smartdnsproxy,cnzz.com,195.97918577834005,145.43070721038436
smartdnsproxy,cobalten.com,173.84603993782588,141.92368377100777
smartdnsproxy,codepen.io,216.95364199988887,147.3471188251305
smartdnsproxy,coinmarketcap.com,171.84480916370046,141.48704594170505
smartdnsproxy,concursolutions.com,180.48441529684112,142.5615052154305
smartdnsproxy,constintptr.com,181.45579132123277,141.3414311176593
smartdnsproxy,convert2mp3.net,176.657290411515,142.92810125908719
smartdnsproxy,corriere.it,316.1200293236309,142.41654587978567
smartdnsproxy,costco.com,218.88303674896744,138.06187834973647
smartdnsproxy,coursehero.com,198.1185917616406,143.1935651694835
smartdnsproxy,coursera.org,180.11213237539346,146.82723913307584
smartdnsproxy,cqnews.net,375.1599635552922,153.39604601127292
smartdnsproxy,craigslist.org,198.73929394593648,137.0161439015253
smartdnsproxy,creditonebank.com,171.29894135810366,141.22496371012215
smartdnsproxy,cricbuzz.com,177.92297525469354,142.37851880628756
smartdnsproxy,crptentry.com,201.66837192055854,137.89166384799915
smartdnsproxy,crtatix.com,213.45215077178742,138.85902772324349
smartdnsproxy,crunchyroll.com,192.65758208588724,167.25646793295485
smartdnsproxy,cryptobrowser.site,227.3498605594996,145.97231120623033
smartdnsproxy,csdn.net,265.7340232719172,146.04174795451465
smartdnsproxy,dafont.com,246.98537034452508,142.29801833766317
smartdnsproxy,dailycaller.com,178.83201533022824,137.91500942764478
smartdnsproxy,dailyfeed.co.uk,199.52590804581249,143.25755923439604
smartdnsproxy,dailymail.co.uk,172.6223517142169,140.44001832738653
smartdnsproxy,dailymotion.com,177.86155696454887,136.25872950698877
smartdnsproxy,daum.net,242.56138114241864,144.14488306050902
smartdnsproxy,dcard.tw,307.41642044068067,148.19734063139052
smartdnsproxy,dcinside.com,378.0494542961771,141.36048187925059
smartdnsproxy,debate.com.mx,255.13480650932024,172.46280379743672
smartdnsproxy,dell.com,210.73180985721677,145.89270055294037
smartdnsproxy,delta.com,176.0993151489748,141.49236661988658
smartdnsproxy,detail.tmall.com,249.89736133867558,143.65326190316998
smartdnsproxy,detik.com,284.92654964059324,160.98387445415463
smartdnsproxy,deviantart.com,198.2560822622733,140.7738108993382
smartdnsproxy,dianping.com,211.68302462666955,141.5499997658467
smartdnsproxy,dictionary.com,195.77398633098704,165.8068628431989
smartdnsproxy,digikala.com,244.24118884243407,143.13423326490698
smartdnsproxy,digitaldsp.com,185.19901559440368,142.00100077128192
smartdnsproxy,diply.com,178.37888930362087,141.68484686865463
smartdnsproxy,discogs.com,175.55875090712848,142.6516631618142
smartdnsproxy,discordapp.com,149.59753989367871,135.76192798109744
smartdnsproxy,discover.com,169.65833407134636,145.67803673514533
smartdnsproxy,discuss.com.hk,333.4992704314923,138.43114703141768
smartdnsproxy,divar.ir,333.5279343141751,159.1778454455462
smartdnsproxy,dkn.tv,277.6495512090834,175.29033278614955
smartdnsproxy,dmm.co.jp,307.2619611566717,163.66347150707784
smartdnsproxy,dmm.com,229.2510402995512,149.02056874963668
smartdnsproxy,dnckawxatc.com,239.32772124739918,149.70860363462486
smartdnsproxy,dnevnik.ru,281.68304688339936,139.18168880387182
smartdnsproxy,docin.com,203.15362639520146,140.1684221153686
smartdnsproxy,doodle.com,173.1378816347301,141.53636296303884
smartdnsproxy,douban.com,254.79890993452287,147.4658470466599
smartdnsproxy,doubleclick.net,135.66552079128508,122.5599596856643
smartdnsproxy,doublepimp.com,179.72086644308132,142.55103594200176
smartdnsproxy,doublepimpssl.com,184.4534368846904,140.4494913633574
smartdnsproxy,douyin.com,288.1931817039437,148.9011563463222
smartdnsproxy,douyu.com,318.56626152582123,148.1383678870737
smartdnsproxy,dribbble.com,164.68555991187554,137.55302734399606
smartdnsproxy,drive2.ru,212.88205204753703,140.7175134833253
smartdnsproxy,drom.ru,256.8920918824998,147.71256341852927
smartdnsproxy,dropbox.com,156.2194445480903,138.55029761724109
smartdnsproxy,drudgereport.com,189.16559514108593,140.36037992931657
smartdnsproxy,duckduckgo.com,197.27433366862715,138.24632154759678
smartdnsproxy,duolingo.com,179.2313265144278,140.281275598281
smartdnsproxy,e-hentai.org,156.39789997835027,137.61282203910508
smartdnsproxy,ea.com,155.57257796919674,141.59742231831092
smartdnsproxy,easports.com,159.7575970472546,140.24413773499498
smartdnsproxy,eastday.com,336.09290776757507,143.6557117010559
smartdnsproxy,ebates.com,204.04722097269988,145.63408275263026
smartdnsproxy,ebay.co.uk,167.59793451978817,146.2736936571362
smartdnsproxy,ebay.com,145.36448635228044,139.33484749616804
smartdnsproxy,ebay.com.au,247.03708624636587,158.72399974614382
smartdnsproxy,ebay.de,193.27461852079574,149.21361296899147
smartdnsproxy,ebay.fr,199.84904886864194,163.70517458048982
smartdnsproxy,ebay.it,258.3864159543406,144.28997287018734
smartdnsproxy,ebc.net.tw,344.7685682958411,147.25646512337434
smartdnsproxy,echo.msk.ru,475.66505668496865,159.12603728746603
smartdnsproxy,ecollege.com,222.03204890183355,138.36701877346826
smartdnsproxy,ecosia.org,186.31764140677643,143.1296368192629
smartdnsproxy,egy.best,270.2828475020149,153.3209444446997
smartdnsproxy,eksisozluk.com,210.07576885573363,142.14376192710816
smartdnsproxy,el-nacional.com,193.2279970667778,138.0558719328784
smartdnsproxy,elbalad.news,201.1492024389429,137.19141310713158
smartdnsproxy,elfagr.com,196.9180657443675,156.80651803585616
smartdnsproxy,elmundo.es,226.34599332210666,140.60979820104367
smartdnsproxy,elpais.com,183.70837594636464,146.60556375641715
smartdnsproxy,elsevier.com,207.04039421609858,141.29033620384607
smartdnsproxy,elwatannews.com,173.4237186098044,137.29263254261892
smartdnsproxy,emol.com,255.77436888759786,148.0991456996311
smartdnsproxy,engadget.com,193.38008578559126,142.73267890403577
smartdnsproxy,ensonhaber.com,175.819715637375,139.71490932797846
smartdnsproxy,entrepreneur.com,205.0260428441774,143.22572483450446
smartdnsproxy,epfindia.gov.in,314.79456658483645,142.60542155200733
smartdnsproxy,epicgames.com,166.13350818873545,140.05571473902518
smartdnsproxy,eskimi.com,179.15543307199937,138.1418902700374
smartdnsproxy,espn.com,174.69971870977275,121.71771488165561
smartdnsproxy,espncricinfo.com,190.8399972494121,159.3520532588701
smartdnsproxy,ethfw0370q.com,274.14726927406616,165.01338724550362
smartdnsproxy,etsy.com,167.8810542164085,143.40740542959523
smartdnsproxy,ettoday.net,267.41033933452655,145.22219831879073
smartdnsproxy,europa.eu,229.69017762246483,145.38005474578895
smartdnsproxy,eventbrite.com,174.13975757292727,143.1150550700047
smartdnsproxy,evernote.com,184.70404432578522,142.4982541156086
smartdnsproxy,exoclick.com,162.55929376929998,139.64563625102693
smartdnsproxy,expedia.com,180.37020221967762,143.21261437592702
smartdnsproxy,express.co.uk,298.3481503726875,161.9182345699462
smartdnsproxy,eyny.com,197.79254675526684,138.92189001476547
smartdnsproxy,f5v1x3kgv5.com,230.72960331767527,142.30827956989006
smartdnsproxy,facebook.com,150.0261172945245,129.97773036444454
smartdnsproxy,factaholics.com,214.482026191753,141.5555139302934
smartdnsproxy,farfetch.com,179.27039493251286,142.87648652466612
smartdnsproxy,fb.ru,296.0643514375621,147.7320278148859
smartdnsproxy,fbcdn.net,157.79148674830122,139.15857645842405
smartdnsproxy,fc2.com,235.82667843862012,167.01670106161725
smartdnsproxy,fedex.com,206.05226397853005,142.58581794459712
smartdnsproxy,feedly.com,174.73321095314049,156.30657888880563
smartdnsproxy,fidelity.com,214.26983618544875,148.31771537524844
smartdnsproxy,filehippo.com,189.64000036000112,140.88622959108525
smartdnsproxy,files.wordpress.com,209.98016057366675,158.7398997592655
smartdnsproxy,firefox.com,156.1385073758867,140.99893549781876
smartdnsproxy,fishki.net,182.56663571103155,140.59377632269235
smartdnsproxy,fiverr.com,192.85992388333327,139.8108025004068
smartdnsproxy,flickr.com,168.08748807419428,143.24655439704657
smartdnsproxy,flipkart.com,183.03651642893348,139.49794599131957
smartdnsproxy,flvto.biz,229.4745324948512,155.97149543464184
smartdnsproxy,food.tmall.com,229.95743432029366,135.43478615874807
smartdnsproxy,forbes.com,202.73242942854628,149.9009007873299
smartdnsproxy,force.com,160.2251441931134,139.48254998739776
smartdnsproxy,foxnews.com,211.63081931504044,164.4881988565127
smartdnsproxy,free.fr,212.0991059324958,140.5085998671976
smartdnsproxy,freejobalert.com,210.70901289103776,139.6293677047852
smartdnsproxy,freepik.com,176.2169427110241,142.3081104224975
smartdnsproxy,friv.com,205.37577302904302,146.371109992129
smartdnsproxy,fromdoctopdf.com,205.91695316204238,154.66027440281087
smartdnsproxy,gamepedia.com,171.32187301824132,134.7270997308464
smartdnsproxy,gamer.com.tw,295.10802889956693,143.16040614582275
smartdnsproxy,gamersky.com,340.93068382882194,151.6679448648057
smartdnsproxy,gamespot.com,197.73820086636326,140.55563734674993
smartdnsproxy,gap.tmall.com,260.2471608429327,141.46531209212924
smartdnsproxy,gazeta.ru,280.5627767645985,160.7024123328268
smartdnsproxy,gazetaexpress.com,193.17629043047035,162.4467901270324
smartdnsproxy,gdz.ru,194.63712183775706,138.3703578468583
smartdnsproxy,gearbest.com,194.91250437122207,140.63445002109083
smartdnsproxy,geeksforgeeks.org,207.81233002516356,141.20556300675327
smartdnsproxy,genius.com,184.43848983985737,138.0139897967167
smartdnsproxy,getpocket.com,160.88860741722473,138.07905468782153
smartdnsproxy,gfycat.com,189.53877570615575,157.62536320835352
smartdnsproxy,giphy.com,174.39155822450465,141.45029945807022
smartdnsproxy,gismeteo.ru,246.09755922246862,147.62356920926658
smartdnsproxy,github.com,172.29042669983724,140.98225537303315
smartdnsproxy,givemesport.com,196.09610174158846,149.2052385839847
smartdnsproxy,gizmodo.com,190.00998534125472,142.40060551861012
smartdnsproxy,glassdoor.com,188.16388371048,137.57394313138758
smartdnsproxy,globo.com,238.14530885434365,141.28428784845113
smartdnsproxy,gmanetwork.com,306.47743401040725,140.41366060734342
smartdnsproxy,gmarket.co.kr,265.86210406428086,141.9309817869729
smartdnsproxy,gmw.cn,377.4515273603233,155.8012879780821
smartdnsproxy,gmx.net,220.32830732112583,143.62228135155004
smartdnsproxy,go.com,209.5594962889498,144.24454537643626
smartdnsproxy,goal.com,207.78408274054527,138.43749455013955
smartdnsproxy,godaddy.com,178.52678696985717,140.45934181089874
smartdnsproxy,gome.com.cn,252.16957300224087,151.8979994749481
smartdnsproxy,goo.ne.jp,245.2648790045218,143.07197244329888
smartdnsproxy,goodreads.com,167.7174383636426,141.76634247242302
smartdnsproxy,google.ae,184.35197602118458,140.69249546407042
smartdnsproxy,google.at,185.06047435037726,139.51398126848107
smartdnsproxy,google.az,186.1576845457081,133.16244243836132
smartdnsproxy,google.be,200.80199559126888,140.35490057892628
smartdnsproxy,google.bg,209.06443197957495,147.01149086044592
smartdnsproxy,google.by,231.09551256509135,130.85549646358697
smartdnsproxy,google.ca,215.24822171609682,151.16777427091793
smartdnsproxy,google.ch,203.96512370925765,142.44114422986098
smartdnsproxy,google.cl,254.25502179643595,139.26001758994283
smartdnsproxy,google.cn,212.25054659419231,143.80150399095305
smartdnsproxy,google.co.ao,325.7866313865593,142.97100920062346
smartdnsproxy,google.co.id,270.02840628427964,162.56586522669406
smartdnsproxy,google.co.il,195.76369964324678,142.71432409683862
smartdnsproxy,google.co.in,176.45568789931033,137.77354941913137
smartdnsproxy,google.co.jp,169.8125506004503,140.45088293517497
smartdnsproxy,google.co.kr,202.13022578071366,141.57813461916942
smartdnsproxy,google.co.nz,194.87958011979407,141.2150627848777
smartdnsproxy,google.co.th,252.02276618094055,157.70016290113196
smartdnsproxy,google.co.uk,185.61828864721562,141.03647801387416
smartdnsproxy,google.co.ve,344.0374924323043,170.3027664507563
smartdnsproxy,google.co.za,212.91373858043738,140.6847747495851
smartdnsproxy,google.com,139.20416230601924,137.02576126452988
smartdnsproxy,google.com.ar,226.48080837753443,140.33862122812786
smartdnsproxy,google.com.au,252.9454541703065,157.32249594083777
smartdnsproxy,google.com.br,200.94392020758744,144.26707196141686
smartdnsproxy,google.com.co,196.24063443090463,155.16908087574686
smartdnsproxy,google.com.do,247.28483002667033,142.80474363663876
smartdnsproxy,google.com.ec,221.3443903030332,141.4334311944629
smartdnsproxy,google.com.eg,220.5906313348998,150.6065486653431
smartdnsproxy,google.com.gt,240.56509031205005,150.57021116308118
smartdnsproxy,google.com.hk,215.85413578662786,148.6217385107601
smartdnsproxy,google.com.kw,240.57239690287545,160.24309164759788
smartdnsproxy,google.com.ly,227.61861123828166,142.9323761493241
smartdnsproxy,google.com.mx,173.21332762235994,141.98832405177322
smartdnsproxy,google.com.my,214.1678995803135,141.3217158731791
smartdnsproxy,google.com.ng,219.05267240295,138.43351329030753
smartdnsproxy,google.com.pe,245.30640080034198,148.56356795172434
smartdnsproxy,google.com.ph,209.4907272976261,162.70322617781056
smartdnsproxy,google.com.pk,196.0562787245254,141.40853997286376
smartdnsproxy,google.com.sa,282.96348163941957,142.959053552634
smartdnsproxy,google.com.sg,200.4850482115069,159.51720764440995
smartdnsproxy,google.com.tr,185.49634554834515,140.88977437030087
smartdnsproxy,google.com.tw,239.93523996155542,140.22722558395282
smartdnsproxy,google.com.ua,199.816150322288,140.15398124182545
smartdnsproxy,google.com.vn,273.758953118378,140.5102518966069
smartdnsproxy,google.cz,213.83290388831148,140.90073843662805
smartdnsproxy,google.de,166.95705925424895,141.7135944975926
smartdnsproxy,google.dk,183.2860210233114,141.05997300622138
smartdnsproxy,google.dz,251.13595042142782,146.33893748527174
smartdnsproxy,google.es,199.37078356071635,140.9089467278472
smartdnsproxy,google.fi,199.926661293615,140.96352756023407
smartdnsproxy,google.fr,181.7068304396696,139.93509931003186
smartdnsproxy,google.gr,206.4544328295433,138.34927919077444
smartdnsproxy,google.hr,246.85581788899154,147.12964155531805
smartdnsproxy,google.hu,188.99002107368273,147.52402678132057
smartdnsproxy,google.ie,173.5660973766988,139.71829890188843
smartdnsproxy,google.iq,247.26226534523548,141.52622012711993
smartdnsproxy,google.it,198.40233892135257,151.4281977706396
smartdnsproxy,google.kz,214.7865891042683,137.24431870160282
smartdnsproxy,google.lk,227.112027274614,141.45515474744818
smartdnsproxy,google.lt,286.4866368472576,156.07198150059497
smartdnsproxy,google.nl,181.62330585691305,140.72921578478707
smartdnsproxy,google.no,195.83741700784725,164.79470049115744
smartdnsproxy,google.pl,195.73544509507516,146.88517148228917
smartdnsproxy,google.pt,228.7053401070135,142.06799102930333
smartdnsproxy,google.ro,182.87128216779982,143.0438563294776
smartdnsproxy,google.rs,211.762155790668,140.26862406812677
smartdnsproxy,google.ru,177.65013457418564,140.701116926901
smartdnsproxy,google.se,213.7856327903432,164.11335976072797
smartdnsproxy,google.sk,268.1919694285501,144.5969815619967
smartdnsproxy,google.tn,231.7011958552063,143.35106391835652
smartdnsproxy,googlevideo.com,164.74001661229593,138.71371619976483
smartdnsproxy,gosuslugi.ru,264.3661776726896,145.9986464543776
smartdnsproxy,grammarly.com,190.00893528149888,177.19839228825134
smartdnsproxy,greview.pro,277.3417962832203,150.80951881916172
smartdnsproxy,grid.id,240.6290317800912,143.0349637330933
smartdnsproxy,groupon.com,181.6326080898353,142.07849531955674
smartdnsproxy,gsmarena.com,227.28110954097104,157.19936577893725
smartdnsproxy,gstatic.com,161.10327621746777,135.9166923719339
smartdnsproxy,gyazo.com,178.7378219460402,139.91022880676144
smartdnsproxy,haber7.com,256.6583141206055,142.525990963529
smartdnsproxy,hamariweb.com,170.91460809658426,138.18361440998154
smartdnsproxy,hao123.com,341.4203185286071,154.93822576025048
smartdnsproxy,harvard.edu,205.90548041285177,142.55884335880432
smartdnsproxy,hatena.ne.jp,220.56990000632925,158.5811833517814
smartdnsproxy,hatenablog.com,181.92138809949978,142.4707701651875
smartdnsproxy,hclips.com,165.24173064721288,137.3331742617515
smartdnsproxy,hdfcbank.com,169.13785973302274,152.10729779243297
smartdnsproxy,hdzog.com,181.45063294915954,138.8686636863189
smartdnsproxy,healthline.com,200.23518749936062,142.52974612807688
smartdnsproxy,heavy.com,175.11235054479826,138.9158523274124
smartdnsproxy,hellomagazine.com,215.61502150513908,146.01533668623728
smartdnsproxy,hepsiburada.com,187.63428154068257,142.21485323110306
smartdnsproxy,heraldweekly.com,201.00134317207775,140.91053162487822
smartdnsproxy,hespress.com,172.51598252274027,138.32059596588306
smartdnsproxy,hh.ru,267.45181653751143,142.2261833085106
smartdnsproxy,hitomi.la,246.80340416524388,152.4635684770455
smartdnsproxy,hm.com,194.88529385913404,140.40781656673195
smartdnsproxy,hola.com,205.50038900461283,152.29535059214714
smartdnsproxy,homedepot.com,186.98555161668494,142.55824492058971
smartdnsproxy,hotels.com,181.00298828351387,146.74874285765742
smartdnsproxy,hotmovs.com,182.67647242518487,168.75386229474788
smartdnsproxy,hotnewhiphop.com,215.99175557152395,146.6824946361124
smartdnsproxy,hotstar.com,230.5900814296963,163.55069347464288
smartdnsproxy,hp.com,181.17333059241105,142.19809855493875
smartdnsproxy,huaban.com,280.22605649062564,160.32494269311428
smartdnsproxy,huanqiu.com,261.7013686344967,145.0927031503336
smartdnsproxy,huawei.com,234.0616430369539,147.59811938424176
smartdnsproxy,hubspot.com,180.78173404781646,138.32471548759062
smartdnsproxy,huffingtonpost.com,180.0702907279268,140.73878345457283
smartdnsproxy,hulu.com,148.4932402633481,128.25006253573588
smartdnsproxy,hupu.com,278.55762032740705,141.02452325233077
smartdnsproxy,hurriyet.com.tr,249.67325427526725,147.5130462625978
smartdnsproxy,ibm.com,191.94087842393907,140.00185285139523
smartdnsproxy,icicibank.com,236.67918179522863,139.1366817226464
smartdnsproxy,icloud.com,145.26454762581292,139.32049482924128
smartdnsproxy,idntimes.com,195.33770345151424,138.8650090010329
smartdnsproxy,ieee.org,211.97841853040075,143.15085275389185
smartdnsproxy,ifeng.com,272.05552406270397,145.01992702822795
smartdnsproxy,ign.com,178.68487037379631,139.2655905505473
smartdnsproxy,ikco.ir,348.41656315733087,147.27935472672635
smartdnsproxy,ikea.com,180.21739913603744,142.82224295442705
smartdnsproxy,ilovepdf.com,191.96463279764762,142.44756363332272
smartdnsproxy,imdb.com,210.1788175804121,200.33935009426364
smartdnsproxy,imgur.com,172.64084932436276,136.57533322033044
smartdnsproxy,impress.co.jp,199.36856822273052,146.32925739802351
smartdnsproxy,indeed.com,164.9643061598679,140.8116933260415
smartdnsproxy,independent.co.uk,211.8514808356215,149.80229314997655
smartdnsproxy,indiamart.com,170.5997827710635,141.4663667594074
smartdnsproxy,indianexpress.com,174.95912838077874,146.2677887410199
smartdnsproxy,indiatimes.com,198.77189172952026,141.51565822864976
smartdnsproxy,indoxx1.com,191.87474008136934,138.12662408165977
smartdnsproxy,infobae.com,171.9548380010963,139.47731855621538
smartdnsproxy,infourok.ru,347.6187365976247,152.08393567326394
smartdnsproxy,inquirer.net,190.57537080429563,157.05217414219445
smartdnsproxy,instagram.com,170.07518161022873,139.79372869065978
smartdnsproxy,instructure.com,170.8789518321151,139.89380181574072
smartdnsproxy,intel.com,202.08119242153035,141.49062412389372
smartdnsproxy,interia.pl,254.75997279543395,144.3560914469695
smartdnsproxy,intoday.in,199.6146209640514,142.16724772929052
smartdnsproxy,intuit.com,159.05829874846415,134.045320443618
smartdnsproxy,inven.co.kr,314.0666333086994,143.2521375186673
smartdnsproxy,investing.com,187.6205155964602,142.82909094948658
smartdnsproxy,investopedia.com,157.53747394667306,139.62939520016175
smartdnsproxy,iqiyi.com,262.3438388109207,142.3302883836063
smartdnsproxy,irctc.co.in,769.8336630895898,149.03642808261154
smartdnsproxy,issuu.com,186.1787014085492,144.19550450364932
smartdnsproxy,istockphoto.com,185.23129393611478,139.7816330331181
smartdnsproxy,jamnews.com,205.63919298829288,142.22996377753554
smartdnsproxy,jd.com,291.40643486837007,163.15759434826202
smartdnsproxy,jf71qh5v14.com,226.12796848018965,147.4468740089251
smartdnsproxy,jiameng.com,270.93053161414394,150.81838610658951
smartdnsproxy,jianshu.com,278.0959338352487,148.26005341501926
smartdnsproxy,jqw.com,278.62150727882295,143.55055996379173
smartdnsproxy,jrj.com.cn,325.3706319088286,143.17221851511437
smartdnsproxy,jstor.org,200.83027192895565,140.72994464034332
smartdnsproxy,justdial.com,184.63863628924986,137.77652302534753
smartdnsproxy,jw.org,169.66034219079063,140.56800895396177
smartdnsproxy,k618.cn,313.64936142339616,151.64779803348245
smartdnsproxy,kakaku.com,472.945000372223,140.70907184803806
smartdnsproxy,kapanlagi.com,180.90109418738973,142.28433687239885
smartdnsproxy,kaskus.co.id,389.2159094864672,138.7216455726461
smartdnsproxy,kayak.com,168.0917546939139,144.21518307623512
smartdnsproxy,khanacademy.org,187.5619732012803,141.26123692840338
smartdnsproxy,kickstarter.com,192.25896882969852,141.04799097489325
smartdnsproxy,kijiji.ca,209.6685732655022,167.59699060145869
smartdnsproxy,kinopoisk.ru,288.8475738804448,139.56730016930538
smartdnsproxy,kissanime.ru,168.67366001348606,138.0158907141198
smartdnsproxy,kizlarsoruyor.com,182.3305940477673,137.6716415611429
smartdnsproxy,knowyourmeme.com,165.04431179288878,139.83920158459506
smartdnsproxy,kompas.com,265.5050855349092,140.42411254529645
smartdnsproxy,kooora.com,230.20356476984242,143.50987208837813
smartdnsproxy,kp.ru,255.44842052350353,145.60094513340826
smartdnsproxy,kumparan.com,182.33414895155215,139.0959543768655
smartdnsproxy,labanquepostale.fr,243.6563701736271,162.987696143602
smartdnsproxy,ladbible.com,185.52780727524373,137.6606546247662
smartdnsproxy,lapatilla.com,190.66945061839502,140.46314671430565
smartdnsproxy,leagueoflegends.com,174.28910920227116,139.64412720365956
smartdnsproxy,leboncoin.fr,521.6595802318167,141.45979612927744
smartdnsproxy,lefigaro.fr,219.43732330558495,138.66325635292114
smartdnsproxy,lemonde.fr,173.69139163729247,141.55708267054425
smartdnsproxy,lenovo.com,191.54122242823655,159.9981558227211
smartdnsproxy,lenta.ru,273.30069426785815,150.8349724452604
smartdnsproxy,lentainform.com,182.51020131513064,138.5168073476728
smartdnsproxy,libero.it,231.74738782373342,149.3353998965838
smartdnsproxy,lifedaily.com,196.91185824371675,143.27485944975066
smartdnsproxy,lifehacker.com,188.45652976850852,140.51926522216664
smartdnsproxy,lifewire.com,182.08494878143344,143.26232095855636
smartdnsproxy,lifo.gr,377.4949780532292,161.54942854884123
smartdnsproxy,line.me,225.61697678657268,141.2816666200891
smartdnsproxy,linkedin.com,147.37367564560594,141.2506669692628
smartdnsproxy,linkshrink.net,160.8141527912759,138.9160553215567
smartdnsproxy,liputan6.com,211.31035185477756,153.84697242900057
smartdnsproxy,list-manage.com,174.84684865921736,141.05680913410404
smartdnsproxy,list.tmall.com,296.1124856662643,145.50043216293994
smartdnsproxy,live.com,150.62672691839236,140.08437828706192
smartdnsproxy,livedoor.com,243.3116893199357,160.40722710842437
smartdnsproxy,livedoor.jp,267.3382755030285,143.79050039093602
smartdnsproxy,livejasmin.com,201.51513225927548,139.33544092484422
smartdnsproxy,livejournal.com,182.54978607433873,139.86425232645627
smartdnsproxy,livescore.com,212.32553793286735,147.99575489014387
smartdnsproxy,livetv.sx,201.78974005524245,138.20413094466537
smartdnsproxy,localgirldating.com,210.29630052182105,140.12006441250855
smartdnsproxy,login.tmall.com,237.96484965508378,132.66379199922085
smartdnsproxy,ltn.com.tw,332.20111578702927,142.82676518835999
smartdnsproxy,lun.com,273.4683732237291,145.60322964205108
smartdnsproxy,macys.com,176.55864200734217,139.48667907250038
smartdnsproxy,mail.ru,209.68700301002812,147.9988286087105
smartdnsproxy,mailchimp.com,180.79629124284867,145.9782975851684
smartdnsproxy,mama.cn,333.3976756747779,158.7831626167974
smartdnsproxy,manoramaonline.com,208.83470878207305,162.52936562733953
smartdnsproxy,marca.com,207.1514610878446,142.86595455963501
smartdnsproxy,marketwatch.com,200.2327611003447,147.92690848196867
smartdnsproxy,marriott.com,174.12575826458976,142.6086975005242
smartdnsproxy,mathrubhumi.com,205.10939732535715,140.40566868054756
smartdnsproxy,mathworks.com,229.90789080751105,144.93070541095622
smartdnsproxy,mawdoo3.com,195.01836799563617,160.32791670856125
smartdnsproxy,mayoclinic.org,279.8492818934108,140.95200967351232
smartdnsproxy,media.tumblr.com,178.82011072077884,143.29931168996413
smartdnsproxy,mediafire.com,191.34218517590213,150.86172949019317
smartdnsproxy,medium.com,177.1897059101779,144.07885566286677
smartdnsproxy,meetup.com,182.04226262799097,140.35540349234682
smartdnsproxy,mega.nz,313.32380660213863,156.5949013876217
smartdnsproxy,memurlar.net,266.38810440070097,143.38639842484287
smartdnsproxy,mercadolibre.com.ar,231.344787190195,141.41611455649624
smartdnsproxy,mercadolibre.com.mx,228.2246003751872,135.75013105559054
smartdnsproxy,mercadolibre.com.ve,358.93971688293533,165.1328986493546
smartdnsproxy,mercadolivre.com.br,245.29922273524892,139.27199194828668
smartdnsproxy,mercari.com,196.91246197721279,143.39366006673475
smartdnsproxy,merdeka.com,204.83281933241062,142.29718904505978
smartdnsproxy,merriam-webster.com,202.2433468394659,140.30355467376384
smartdnsproxy,messenger.com,159.29714674213986,136.55410852988024
smartdnsproxy,metropoles.com,195.34910125059818,142.53582557612057
smartdnsproxy,mgid.com,171.40832811662364,144.44107394836365
smartdnsproxy,mheducation.com,226.1251343431276,138.55182646064586
smartdnsproxy,mi.com,202.26210301572624,143.77705444666472
smartdnsproxy,miao.tmall.com,234.80647887502397,144.72931398420917
smartdnsproxy,microsoft.com,161.4055284173102,140.03154049786897
smartdnsproxy,microsoftonline.com,193.9638550183526,141.86999102769136
smartdnsproxy,mileroticos.com,230.4956399656217,140.6718719613935
smartdnsproxy,milliyet.com.tr,226.81656696859304,138.96925697837946
smartdnsproxy,mit.edu,182.97396988015282,141.57509949396956
smartdnsproxy,mlb.com,158.59208336243265,134.4830225365093
smartdnsproxy,mmofreegames.online,255.7039548539453,144.12139780405494
smartdnsproxy,mobile.de,246.94359063281925,146.2051564776296
smartdnsproxy,mobile01.com,191.07880337385959,139.15376153287536
smartdnsproxy,momoshop.com.tw,365.61810346068563,139.00955885581607
smartdnsproxy,moneycontrol.com,232.9259384936149,143.02778960026185
smartdnsproxy,monografias.com,194.6959235799422,142.7555873716643
smartdnsproxy,motorsport.com,175.43463513186765,142.07222056361513
smartdnsproxy,movierulz.vc,241.54736619408524,143.48105467650868
smartdnsproxy,mozilla.org,172.93654889002576,142.0961804520171
smartdnsproxy,msi.com,235.19444086272782,138.88319246812696
smartdnsproxy,msn.com,167.99668534784703,151.22640589336018
smartdnsproxy,myanimelist.net,206.44792724708353,145.11777086337224
smartdnsproxy,myfreecams.com,205.63299178120192,139.70622958598332
smartdnsproxy,mynet.com,208.19000927133297,142.54352272650516
smartdnsproxy,myshopify.com,184.52377503251168,141.29193717831964
smartdnsproxy,myway.com,205.98329491242094,138.06710813429441
smartdnsproxy,n11.com,230.9214920830836,141.90855941846283
smartdnsproxy,naija.ng,260.18883409311195,151.61409827747516
smartdnsproxy,namasha.com,223.3782682499481,143.32088036889877
smartdnsproxy,namnak.com,250.57889344660862,153.34235506720447
smartdnsproxy,namu.wiki,244.83442877765833,146.19181479522308
smartdnsproxy,nature.com,160.95412051719097,141.4868335791484
smartdnsproxy,naukri.com,190.94115579415353,141.37204555333207
smartdnsproxy,naver.com,191.78086529309684,142.62592849564982
smartdnsproxy,naver.jp,208.3967436070836,144.07863389324703
smartdnsproxy,nbcnews.com,372.35636809208523,147.3363115700013
smartdnsproxy,ndtv.com,182.65212686224416,140.74961783533746
smartdnsproxy,netflix.com,186.91841915746352,136.5804764926327
smartdnsproxy,newegg.com,185.84324785192078,141.08134018376882
smartdnsproxy,news.com.au,186.759788372101,141.90821165065154
smartdnsproxy,newsprofin.com,194.950179792605,138.1674865680235
smartdnsproxy,newsupdateset.info,202.59631353370642,157.0293311747389
smartdnsproxy,newsupdatesky.info,213.83786261887164,140.00451366777892
smartdnsproxy,nextoptim.com,175.69548598079533,138.0173963670795
smartdnsproxy,nexusmods.com,192.24491756443584,150.6759531351678
smartdnsproxy,nfl.com,184.3459522859617,146.48581819439477
smartdnsproxy,nga.cn,346.60344851126365,159.76935813049658
smartdnsproxy,nhentai.net,166.25738918572387,138.27566332488416
smartdnsproxy,nianhuo.tmall.com,230.65833284386568,131.42213214721
smartdnsproxy,nicovideo.jp,259.0460355754371,146.81763005619115
smartdnsproxy,nih.gov,318.55209691970197,150.6373333065091
smartdnsproxy,nike.com,203.9241697639227,141.31502691995013
smartdnsproxy,nikkei.com,253.17651115426233,146.26935830151817
smartdnsproxy,ninisite.com,189.8799969754908,152.87798174887624
smartdnsproxy,nordstrom.com,198.00959342936858,143.77141270547287
smartdnsproxy,nownews.com,195.41385585257598,139.74136902808067
smartdnsproxy,npr.org,209.56867572706227,163.28353253663133
smartdnsproxy,nsportal.ru,368.66261202979973,140.79959295621072
smartdnsproxy,nur.kz,261.7496455596252,148.0512091720646
smartdnsproxy,nvzhuang.tmall.com,222.05565951146414,137.6552277256828
smartdnsproxy,nyaa.si,223.41901363215894,141.58620553202607
smartdnsproxy,nypost.com,185.47411712416266,141.01135751249595
smartdnsproxy,nytimes.com,171.33011375260247,141.76860295638843
smartdnsproxy,oath.com,171.5463692153042,141.1268458447673
smartdnsproxy,oeeee.com,304.49864865691814,147.45476613710593
smartdnsproxy,office.com,160.47363949788584,141.2089635190126
smartdnsproxy,office365.com,160.81702789744816,141.43012648632936
smartdnsproxy,ok.ru,229.9098006307005,151.54074795275656
smartdnsproxy,okdiario.com,179.50253690349626,139.81764798832907
smartdnsproxy,okezone.com,243.48033438308522,147.40379862145548
smartdnsproxy,okta.com,185.1689394732768,142.89378215643492
smartdnsproxy,oload.cloud,230.96250865060932,139.6714553763011
smartdnsproxy,olx.com.br,256.88488665715005,148.56520858457657
smartdnsproxy,olx.pl,234.05063900757918,152.196027118374
smartdnsproxy,olx.ua,220.67547941749746,142.53587201237679
smartdnsproxy,onet.pl,280.20572642033756,142.55691822618246
smartdnsproxy,onlinesbi.com,341.84566844959517,146.42210819901112
smartdnsproxy,op.gg,228.89561383260622,153.05862688355975
smartdnsproxy,openload.co,216.44882850964134,149.20087051022492
smartdnsproxy,oracle.com,164.67387130198716,139.7435403689071
smartdnsproxy,orange.fr,251.3644973168502,161.04410905894395
smartdnsproxy,oschina.net,431.48836179063954,153.72054147269202
smartdnsproxy,otto.de,212.71196315321353,141.43305495723123
smartdnsproxy,otvfoco.com.br,226.06060606939297,141.27019770980417
smartdnsproxy,ouedkniss.com,216.60868491638792,142.31056457554752
smartdnsproxy,ouo.io,194.33177420022812,140.18844631923872
smartdnsproxy,outbrain.com,161.62682024275395,141.4210448494634
smartdnsproxy,padlet.com,190.07673745103384,138.34315601633776
smartdnsproxy,pages.tmall.com,267.47913699858304,138.6120004710016
smartdnsproxy,panda.tv,238.3164982269476,146.57896366138178
smartdnsproxy,pandora.com,191.5788569855034,143.1915507985091
smartdnsproxy,pantip.com,253.75042686408216,147.5830908695405
smartdnsproxy,patch.com,179.10215471955863,141.0957178778269
smartdnsproxy,patreon.com,158.14200668511066,137.99208180809563
smartdnsproxy,patria.org.ve,375.6069631739096,146.95359981534156
smartdnsproxy,paypal.com,175.67716871161718,143.46098146392956
smartdnsproxy,paytm.com,190.2159373832947,140.11079406267717
smartdnsproxy,paytmmall.com,229.0814016526992,144.07145006394168
smartdnsproxy,pchome.com.tw,323.3590470541508,140.8198997891004
smartdnsproxy,pearsoncmg.com,233.90942328361743,148.27097232940548
smartdnsproxy,people.com.cn,808.3027097824457,162.3940368325592
smartdnsproxy,perfecttoolmedia.com,190.4461932872687,138.4131100814824
smartdnsproxy,pexels.com,185.4473401655467,152.52627425368135
smartdnsproxy,pikabu.ru,236.85660961676726,141.73295465721324
smartdnsproxy,pinimg.com,190.99655842239207,139.82369063252753
smartdnsproxy,pinterest.com,162.7767900894354,139.96181071542944
smartdnsproxy,pixabay.com,214.25384382971308,145.96481782130218
smartdnsproxy,pixiv.net,241.96506454186007,155.12792711908165
smartdnsproxy,pixnet.net,319.93031667714774,143.76890012486416
smartdnsproxy,playstation.com,211.51513619856402,155.50925426862455
smartdnsproxy,pole-emploi.fr,225.05355274321838,157.2125966088214
smartdnsproxy,politico.com,173.10599803309375,140.3407888367362
smartdnsproxy,popads.net,159.36007528557434,141.44316260275002
smartdnsproxy,popcash.net,182.22324670377103,138.5528358884833
smartdnsproxy,porn555.com,184.37100220642506,139.43771609540926
smartdnsproxy,pornhub.com,230.95342832374143,139.96860371516632
smartdnsproxy,pornpics.com,205.58803665255186,143.54824825027669
smartdnsproxy,pornq.com,174.11008337512612,138.34886140776453
smartdnsproxy,prezi.com,189.05777965975207,140.72854079781695
smartdnsproxy,primevideo.com,170.04483212871762,142.97970991026506
smartdnsproxy,prom.ua,351.5834244333695,150.39329867914458
smartdnsproxy,prothomalo.com,213.72636291549432,155.97011185433695
smartdnsproxy,provincial.com,219.3569383421622,140.69337585787162
smartdnsproxy,ptt.cc,210.3996677751388,154.31035836355403
smartdnsproxy,pulzo.com,235.1099905481032,150.13188935406163
smartdnsproxy,punchng.com,180.44575013288664,138.10999093389293
smartdnsproxy,python.org,163.4665448389469,140.90799145537233
smartdnsproxy,qq.com,227.1652433786306,144.01857675732793
smartdnsproxy,qualtrics.com,162.78716827819653,139.01334845486585
smartdnsproxy,queuecosm.bid,257.0928644288231,174.57458625237146
smartdnsproxy,quizlet.com,160.07212025893702,137.6811077835055
smartdnsproxy,quora.com,174.6038539478412,156.20791848024092
smartdnsproxy,rajasthan.gov.in,263.2367313591712,160.12413746788414
smartdnsproxy,rakuten.co.jp,279.1838545251537,145.70117073955836
smartdnsproxy,rambler.ru,243.93607159187127,145.31590160284495
smartdnsproxy,rapidgator.net,214.45891486668805,143.31943167527334
smartdnsproxy,rarbg.to,189.22402636910027,141.31683617491615
smartdnsproxy,rarbgprx.org,161.98622597671977,140.15718311959995
smartdnsproxy,rbc.ru,256.070204284213,142.979193068699
smartdnsproxy,readms.net,183.15295188115277,139.13325671482525
smartdnsproxy,realtor.com,216.6400742845251,142.76158741307916
smartdnsproxy,reclameaqui.com.br,224.87631142822974,144.1001467099157
smartdnsproxy,redd.it,187.9396245789689,153.27091921154442
smartdnsproxy,reddit.com,179.58152287446703,138.9615404847506
smartdnsproxy,redfin.com,183.9096428604301,138.54764198559684
smartdnsproxy,rediff.com,187.4863241545179,141.85287232764742
smartdnsproxy,rednet.cn,380.5957032485051,175.07936966580314
smartdnsproxy,redtube.com,189.86403579647475,143.78025191458497
smartdnsproxy,repubblica.it,253.67675775831395,166.2095461718061
smartdnsproxy,researchgate.net,189.09538788972674,148.74090126774334
smartdnsproxy,reuters.com,246.82187142038563,140.78912824187256
smartdnsproxy,reverso.net,258.0695380033417,142.0742919160561
smartdnsproxy,ria.ru,255.85221793841234,148.29868157817558
smartdnsproxy,roblox.com,170.341816722407,137.46907253254642
smartdnsproxy,rottentomatoes.com,171.20993083032468,141.75175055861473
smartdnsproxy,rotumal.com,183.2073331217874,139.78879966519094
smartdnsproxy,rt.com,278.34284715018833,138.78575667134814
smartdnsproxy,ruliweb.com,258.516578875277,149.2666608457445
smartdnsproxy,runoob.com,253.29097292018594,143.22707352630044
smartdnsproxy,rus.ec,239.35526879418882,141.6315774373505
smartdnsproxy,ruten.com.tw,282.7575073124618,141.9464496024158
smartdnsproxy,rutor.info,203.62495439588477,140.5029270216959
smartdnsproxy,rutracker.org,178.5694493510581,140.066266042787
smartdnsproxy,rutube.ru,255.40668831779323,136.91996325046642
smartdnsproxy,s9kkremkr0.com,237.21635714173317,146.8230001292787
smartdnsproxy,sabq.org,173.52949126877567,139.47961738502437
smartdnsproxy,sahibinden.com,244.3097149696919,140.90679792704387
smartdnsproxy,salesforce.com,163.7368228387188,142.3305677468175
smartdnsproxy,samsung.com,236.97095276279885,145.12706385417417
smartdnsproxy,sapo.pt,289.10464776355195,147.6342843657513
smartdnsproxy,sarkariresult.com,189.55205699747745,137.7254591432509
smartdnsproxy,savefrom.net,190.83101481937612,139.45609007265654
smartdnsproxy,sberbank.ru,250.02698126164353,146.94704567505553
smartdnsproxy,schoology.com,175.6745505770412,140.49436705648353
smartdnsproxy,sci-hub.tw,487.60720739761985,155.83852449698108
smartdnsproxy,sciencedirect.com,198.73519407937656,141.9651713557877
smartdnsproxy,scol.com.cn,347.39544686921147,142.44763298524083
smartdnsproxy,scribd.com,161.96231260425873,138.14055855880986
smartdnsproxy,scribol.com,197.77786902604848,140.25945048950135
smartdnsproxy,seasonvar.ru,246.63989425382832,138.94657365639102
smartdnsproxy,secureserver.net,173.44067881413554,141.69736661085295
smartdnsproxy,segmentfault.com,273.8152926941531,158.02213655562574
smartdnsproxy,setn.com,210.50093448846727,141.37709070299124
smartdnsproxy,sex.com,226.26621390248206,145.14869367619892
smartdnsproxy,seznam.cz,295.24470751751585,145.42402561342413
smartdnsproxy,shaparak.ir,355.4043389961753,163.6538881493706
smartdnsproxy,shein.com,169.06531515676494,142.07545008271114
smartdnsproxy,shopify.com,224.9312857400228,147.32801272246823
smartdnsproxy,shutterstock.com,182.6213497060294,141.71529778716516
smartdnsproxy,sifyitest.com,271.4787973176449,139.8252112568792
smartdnsproxy,sina.com.cn,259.7281023322999,143.8824502029666
smartdnsproxy,sindonews.com,182.6359219345692,140.78205372500526
smartdnsproxy,siteadvisor.com,182.9842287073801,142.39162124424902
smartdnsproxy,skype.com,164.02086923745546,145.7304362207651
smartdnsproxy,skysports.com,190.15142516395366,144.0289449630254
smartdnsproxy,slack.com,167.4586251915038,138.28600003375664
smartdnsproxy,slickdeals.net,205.14203894206068,146.27541857348248
smartdnsproxy,slideshare.net,188.66301757526827,141.25118825819578
smartdnsproxy,smallpdf.com,210.60570265081796,146.48148249834776
smartdnsproxy,smzdm.com,275.62355345815695,150.7024495358314
smartdnsproxy,so.com,251.93505429408768,143.916627172042
smartdnsproxy,socialblade.com,182.31961199449836,137.88273402515355
smartdnsproxy,softonic.com,199.427402284634,142.98551343381405
smartdnsproxy,sogou.com,261.74352324760713,161.7474408803491
smartdnsproxy,sohu.com,267.4242857474465,141.60012574614706
smartdnsproxy,sonyliv.com,151.8828298824911,133.28298482900627
smartdnsproxy,soso.com,407.0850299285339,142.2185405149116
smartdnsproxy,soundcloud.com,164.65034715092932,140.69521623487407
smartdnsproxy,souq.com,166.78430054576023,138.80531175420919
smartdnsproxy,sourceforge.net,188.03385485979643,141.28104563463816
smartdnsproxy,southwest.com,218.9499358518408,143.7561378703205
smartdnsproxy,spankbang.com,175.84755295597085,137.94032123725896
smartdnsproxy,speedtest.net,193.43455619103202,149.40781124473153
smartdnsproxy,spiegel.de,180.72841778736225,140.15762697566637
smartdnsproxy,sportbible.com,196.79958776970764,139.02236540031538
smartdnsproxy,spotify.com,163.22730995110564,138.85449559369064
smartdnsproxy,spotscenered.info,181.9115737453103,138.28333962861208
smartdnsproxy,springer.com,168.40502708603483,142.54380796754032
smartdnsproxy,sputniknews.com,227.27231137932986,141.55058733640462
smartdnsproxy,squarespace.com,162.8438002096677,139.12968821140058
smartdnsproxy,ssc.nic.in,272.56546470276805,137.3860737599364
smartdnsproxy,stackexchange.com,188.34564653602806,140.7723239211886
smartdnsproxy,stackoverflow.com,188.66024656338735,142.38824341278357
smartdnsproxy,standardmedia.co.ke,306.32975800048325,146.1836419179352
smartdnsproxy,stanford.edu,226.472406178166,142.23892709940944
smartdnsproxy,state.gov,209.20780477105478,143.62655077642256
smartdnsproxy,steamcommunity.com,170.87254612832456,140.56191073210388
smartdnsproxy,steampowered.com,154.9339783419897,138.65241510709663
smartdnsproxy,studfiles.net,229.8884711681156,146.51329333492373
smartdnsproxy,study.com,178.99957242840475,141.059119510678
smartdnsproxy,suara.com,191.5848505674699,140.6120002064683
smartdnsproxy,subito.it,290.2759541372914,142.26047681012287
smartdnsproxy,subject.tmall.com,241.66164236194496,145.9927246692257
smartdnsproxy,subscene.com,164.67267045870835,138.23594470773267
smartdnsproxy,superuser.com,203.3059382042207,143.39171621709244
smartdnsproxy,surveymonkey.com,167.27388006719676,139.65560946274888
smartdnsproxy,t-online.de,232.62256606046213,142.93690869977715
smartdnsproxy,t.co,154.90099104197577,142.3608124996835
smartdnsproxy,tabelog.com,300.7750518688368,143.21049559143705
smartdnsproxy,taboola.com,160.58821827173233,140.2589828961275
smartdnsproxy,taleo.net,184.79042110795325,144.3704910407012
smartdnsproxy,tandfonline.com,257.316340119877,203.24707369602055
smartdnsproxy,taobao.com,195.37967812639098,145.33452307050294
smartdnsproxy,tarafdari.com,262.5469152416502,154.62042854300566
smartdnsproxy,target.com,193.93983159891584,145.0832372192632
smartdnsproxy,taringa.net,186.51521239182793,140.3609540914682
smartdnsproxy,td.com,196.89860871625604,161.86779863927342
smartdnsproxy,techcrunch.com,160.6385561406886,138.3193761041952
smartdnsproxy,techradar.com,239.81975213786876,143.9466238910452
smartdnsproxy,telegram.org,189.5266299278618,138.17417126585235
smartdnsproxy,telegraph.co.uk,228.7391643595258,152.41966061635847
smartdnsproxy,telewebion.com,203.93298295114124,143.23506182419104
smartdnsproxy,tempo.co,196.32933958681352,139.924559451708
smartdnsproxy,tencent.com,248.03529977114923,140.86823860918162
smartdnsproxy,tenki.jp,252.87365544279783,143.14039451403355
smartdnsproxy,tgju.org,239.11174361340022,141.78525439717555
smartdnsproxy,theatlantic.com,162.70955715225924,140.1568260556514
smartdnsproxy,theguardian.com,178.81290701864003,140.5061074608081
smartdnsproxy,thehill.com,221.163965112299,166.1965504732974
smartdnsproxy,themeforest.net,180.35100830549544,146.020545928993
smartdnsproxy,thepiratebay.org,187.10866533555426,137.64082021205812
smartdnsproxy,thepiratebay3.org,273.87852642104167,138.93401832960615
smartdnsproxy,thesaurus.com,161.50973945603533,137.9694684045547
smartdnsproxy,thestartmagazine.com,195.93067494470898,131.83695103639994
smartdnsproxy,theverge.com,163.9972791725069,139.70907352044495
smartdnsproxy,tianya.cn,528.6114558846027,172.14473961172877
smartdnsproxy,ticketmaster.com,181.96894479659173,142.05693521904288
smartdnsproxy,timeanddate.com,184.30750422316407,141.10355928471876
smartdnsproxy,tistory.com,271.7601260220682,145.96272045159125
smartdnsproxy,tmall.com,187.0036812515946,139.39044104368836
smartdnsproxy,tnt-online.ru,237.74768846160774,143.27646785099572
smartdnsproxy,tokopedia.com,202.94906588288043,142.50797226286684
smartdnsproxy,tomsguide.com,177.4887702162933,145.27748602040862
smartdnsproxy,torrent9.ph,211.65935382452034,141.39747657223577
smartdnsproxy,torrenthaja.com,196.23696951007625,145.56529273817299
smartdnsproxy,torrentz2.eu,172.95264252760543,140.08102723217885
smartdnsproxy,toutiao.com,278.14096793395663,149.8867061775212
smartdnsproxy,tradingview.com,168.83921715507813,140.69087102735807
smartdnsproxy,trello.com,191.35216764501624,144.97527149547864
smartdnsproxy,tribunnews.com,254.47681015944696,148.9022886800068
smartdnsproxy,tripadvisor.com,168.71934184418606,142.33887356680793
smartdnsproxy,trustpilot.com,201.11514170587594,140.6242230108806
smartdnsproxy,tube8.com,195.99666330245657,141.79056886275973
smartdnsproxy,tumblr.com,170.17182249676537,139.7781713219645
smartdnsproxy,turkiye.gov.tr,319.39634342712384,184.48958461414333
smartdnsproxy,tutorialspoint.com,197.44316827167162,140.52000929686156
smartdnsproxy,tvbs.com.tw,279.19449593435536,142.402099009167
smartdnsproxy,twimg.com,169.2481975463268,141.3921841518267
smartdnsproxy,twitch.tv,183.38541424757727,141.62876586186457
smartdnsproxy,twitter.com,133.62397242715394,130.6967390326246
smartdnsproxy,txxx.com,187.61318923751696,137.55600063830886
smartdnsproxy,udemy.com,186.5639361936999,150.1964126729359
smartdnsproxy,udn.com,193.65323252907586,142.4566423776773
smartdnsproxy,uidai.gov.in,547.4867326292124,168.57927317985082
smartdnsproxy,ukr.net,202.75277182183885,142.00285175401302
smartdnsproxy,ultimate-guitar.com,186.89818008708843,139.52189878722942
smartdnsproxy,umblr.com,164.311294572069,142.49745899931008
smartdnsproxy,uniqlo.tmall.com,349.74734122873446,158.97105482124954
smartdnsproxy,unsplash.com,158.37751448564575,138.4682843820491
smartdnsproxy,uod2quk646.com,189.13682003360276,141.36450395945016
smartdnsproxy,uol.com.br,318.7276276986341,192.98715177957
smartdnsproxy,up.nic.in,250.2710548562741,159.21980708222324
smartdnsproxy,uploaded.net,171.69136383117885,143.8654671944336
smartdnsproxy,upornia.com,177.0987668749663,141.7936421759905
smartdnsproxy,ups.com,252.68827239470977,145.66275761001282
smartdnsproxy,uptobox.com,177.39564009489268,137.90666035145793
smartdnsproxy,uptodown.com,204.81485976752907,146.0712726481936
smartdnsproxy,upwork.com,162.46639383448797,137.74666400118306
smartdnsproxy,urbandictionary.com,177.93147977102885,141.27809940413997
smartdnsproxy,urdupoint.com,184.01012862213923,141.7916045666428
smartdnsproxy,usatoday.com,205.37757788869467,145.19706334580073
smartdnsproxy,userapi.com,307.98242848228523,161.80301728416924
smartdnsproxy,usnews.com,184.6705563366413,147.48932135829685
smartdnsproxy,usps.com,226.25002895926568,137.59524262770339
smartdnsproxy,utorrent.com,192.01292323136548,142.013266443386
smartdnsproxy,uzone.id,262.9329322606598,150.29806404485615
smartdnsproxy,v2ex.com,173.7765678366937,140.26988113145217
smartdnsproxy,vacaneedasap.com,187.5630517744205,139.08476321534675
smartdnsproxy,variance.tv,264.06584085401045,149.77792670967384
smartdnsproxy,varzesh3.com,206.69665831971813,140.43963970700364
smartdnsproxy,velocecdn.com,174.16803340188707,143.00071742782848
smartdnsproxy,verizonwireless.com,196.7724761626589,139.83362455160244
smartdnsproxy,vesti.ru,250.68330826289065,151.2760454361592
smartdnsproxy,vice.com,283.49514335796636,163.5114953828019
smartdnsproxy,vidio.com,197.59042998519513,141.34199033841628
smartdnsproxy,vimeo.com,161.2746275223053,140.17964832417601
smartdnsproxy,visualstudio.com,232.23946045298095,179.451367672567
smartdnsproxy,viva.co.id,215.1130003461597,142.6741285847688
smartdnsproxy,vk.com,271.7310221103782,139.57978617470485
smartdnsproxy,vkuseraudio.net,255.76718664223995,144.28406386473858
smartdnsproxy,vnexpress.net,268.368802076086,145.21306440439247
smartdnsproxy,voot.com,176.15766978416096,137.76884508252883
smartdnsproxy,vporn.com,189.2286671900025,137.85539241942845
smartdnsproxy,vtv.vn,534.6901980698655,142.0178995766771
smartdnsproxy,w3school.com.cn,326.73781861861545,147.92398107694646
smartdnsproxy,w3schools.com,217.9072881369172,140.21792794737192
smartdnsproxy,walmart.com,189.10585961363338,140.31829723568111
smartdnsproxy,washingtonpost.com,193.54234107643225,152.09788661187804
smartdnsproxy,wattpad.com,172.07292708303405,138.48550417759552
smartdnsproxy,wayfair.com,168.01998456683728,144.51355962168185
smartdnsproxy,weather.com,182.51311092696213,140.22433296315842
smartdnsproxy,web.de,251.34355981552275,143.07116553050662
smartdnsproxy,webex.com,176.9185528979389,143.39927507034685
smartdnsproxy,weblio.jp,224.33343922550029,141.27469113604587
smartdnsproxy,webmd.com,168.51501475003633,142.38619091497225
smartdnsproxy,weebly.com,211.78883012082125,138.95162137913275
smartdnsproxy,weibo.cn,284.98208925825116,153.25692868982142
smartdnsproxy,weibo.com,253.44909834969152,147.22007216029874
smartdnsproxy,wellsfargo.com,213.42441724572436,141.02169903444835
smartdnsproxy,westernjournal.com,177.04303919790536,142.14388040159272
smartdnsproxy,wetransfer.com,168.12497969750348,138.3713786700019
smartdnsproxy,whatsapp.com,178.61608853109362,142.64208231711896
smartdnsproxy,wikia.com,161.9631324366138,141.81728008295502
smartdnsproxy,wikihow.com,210.31217772077332,139.92416264640318
smartdnsproxy,wikimedia.org,183.7713811546564,138.05379258754016
smartdnsproxy,wikipedia.org,195.232621285024,160.1796931343841
smartdnsproxy,wiktionary.org,196.66268505494702,143.4556995941834
smartdnsproxy,wildberries.ru,241.77170572204327,142.03554128698255
smartdnsproxy,wiley.com,199.29917850954968,142.54851852628317
smartdnsproxy,wish.com,169.90421204404396,139.95192723179406
smartdnsproxy,wix.com,162.1919461441311,144.759200157767
smartdnsproxy,wondershare.com,227.34391080950377,151.243220416641
smartdnsproxy,wordpress.com,180.4343061941164,138.26272970585674
smartdnsproxy,wordpress.org,187.15705747970128,137.51055474647066
smartdnsproxy,wordreference.com,196.58579002763773,142.5605318131479
smartdnsproxy,worldofwarcraft.com,180.0104558399511,139.5261471219566
smartdnsproxy,wowhead.com,201.73598792065272,142.5683815540238
smartdnsproxy,wp.com,157.62908281672986,137.24924738459086
smartdnsproxy,wp.pl,258.65978659553963,143.86487317017531
smartdnsproxy,wsj.com,178.06779366325247,144.9933820996772
smartdnsproxy,wtoip.com,246.96048940403745,148.13878857146162
smartdnsproxy,wunderground.com,170.12545493764614,142.24985325623544
smartdnsproxy,www.gov.uk,348.9083557025246,143.2879473204198
smartdnsproxy,xda-developers.com,158.2272738347136,138.3257234732081
smartdnsproxy,xe.com,179.34097189011925,141.3952299658585
smartdnsproxy,xfinity.com,207.95793810572764,139.1637115022884
smartdnsproxy,xhamster.com,196.075951479174,140.81846843767272
smartdnsproxy,xhamsterlive.com,188.63298628410254,158.52398225278765
smartdnsproxy,xiami.com,179.96230198565974,141.05064174109097
smartdnsproxy,xiaomi.com,200.1398724221855,141.56880786796228
smartdnsproxy,xinhuanet.com,471.49629579348994,153.68430893868208
smartdnsproxy,xnxx.com,196.67769005303984,139.44948578740028
smartdnsproxy,xtube.com,167.91088610819173,140.95347750624384
smartdnsproxy,xvideos.com,203.2001075913777,137.9423245854743
smartdnsproxy,yadi.sk,296.08370184346484,172.43617572994143
smartdnsproxy,yahoo.co.jp,231.01049312600145,148.3276936452131
smartdnsproxy,yahoo.com,171.76841692747297,157.89066666217
smartdnsproxy,yallakora.com,306.06256363292533,151.1975174114384
smartdnsproxy,yandex.by,309.12172124473324,139.53906424138523
smartdnsproxy,yandex.com.tr,262.52919425248007,149.91929376959254
smartdnsproxy,yandex.kz,281.82224044149075,141.29244064519165
smartdnsproxy,yandex.ru,241.15794883655,145.38037845747428
smartdnsproxy,yao.tmall.com,243.36409735329013,135.20702432621928
smartdnsproxy,yaplakal.com,210.27129502334728,138.3669264614582
smartdnsproxy,yelp.com,163.37309059527544,142.22743273251228
smartdnsproxy,yenisafak.com,190.28379862119846,140.00115661514462
smartdnsproxy,yespornplease.com,186.02834236329406,137.4304760595627
smartdnsproxy,youdao.com,283.7763362908148,146.92779264605795
smartdnsproxy,youjizz.com,185.67019841129627,140.8271740165052
smartdnsproxy,youku.com,239.13921080871458,140.4250460685393
smartdnsproxy,youm7.com,163.6509673149736,139.99382847802596
smartdnsproxy,youporn.com,209.88487828184256,140.18829100849953
smartdnsproxy,yourporn.sexy,247.78441553848367,140.8907286822796
smartdnsproxy,youth.cn,337.98448573630134,140.24341460485178
smartdnsproxy,youtube.com,138.50651153850117,126.9297554496337
smartdnsproxy,yts.am,198.62457071137322,139.30678382717272
smartdnsproxy,yy.com,296.3012433401099,163.5163683142211
smartdnsproxy,zara.com,181.8307614415337,139.76617447963548
smartdnsproxy,zendesk.com,199.74930747216487,139.42305798477986
smartdnsproxy,zhanqi.tv,246.96727969624973,148.83941438820986
smartdnsproxy,zhihu.com,236.9844776385271,147.099459023626
smartdnsproxy,zillow.com,179.74752847205949,138.74719852397033
smartdnsproxy,zing.vn,437.88741686201973,156.67134863452628
smartdnsproxy,zippyshare.com,210.75025089085102,144.355736639012
smartdnsproxy,znanija.com,187.12351780737026,139.92522043685688
smartdnsproxy,zoho.com,169.67412319269266,138.4551899658667
smartdnsproxy,zol.com.cn,422.3826751112938,159.12500848234802
smartdnsproxy,zomato.com,184.78387450679725,141.78539436618124
smartdnsproxy,zoom.us,180.516427131118,140.31580184494052
smartdnsproxy,zougla.gr,273.82099621613094,142.51906417925423
trickbyte,104.com.tw,229.70706661199702,122.22651661983852
trickbyte,1337x.to,178.84240158159156,124.67831000685692
trickbyte,163.com,175.91832385494791,123.19682647698913
trickbyte,1688.com,180.66914777817396,120.85313857372465
trickbyte,17ok.com,327.71536964794683,193.626898629912
trickbyte,17track.net,204.08385028613023,135.68276006343035
trickbyte,1bcde.com,150.10790770937658,125.07551670845213
trickbyte,360.cn,221.2396569806954,122.5833452210344
trickbyte,360doc.com,182.88308150809388,125.33051565546413
trickbyte,3c.tmall.com,139.89700700925744,116.06537931315276
trickbyte,3dmgame.com,278.68417033861425,122.63786330305297
trickbyte,4chan.org,131.27761995741005,122.06255207801688
trickbyte,4pda.ru,167.9726184570584,151.6708964160804
trickbyte,4shared.com,222.91946051449614,159.78561984053974
trickbyte,51cto.com,206.46758377552032,125.77062055211644
trickbyte,51sole.com,205.48523936806055,134.23855236635126
trickbyte,58.com,156.34572454567615,123.10689617076824
trickbyte,5ch.net,133.74868851026582,123.20237837988755
trickbyte,6.cn,236.13493041745548,124.48586298730866
trickbyte,9gag.com,161.9418280134941,122.1223103589025
trickbyte,abola.pt,193.8613460495554,123.35482715018864
trickbyte,abril.com.br,210.11511441962472,122.6734474686713
trickbyte,abs-cbn.com,163.5757366773383,121.68431018703971
trickbyte,academia.edu,163.85333278569684,125.67913699252853
trickbyte,accuweather.com,155.20716368638236,125.76696385854278
trickbyte,addthis.com,124.79342494545313,121.63934490547099
trickbyte,admaimai.com,256.7583443275813,124.91793095551688
trickbyte,adobe.com,140.8142981858089,124.1026899681009
trickbyte,adp.com,184.5711276320548,120.98392979081335
trickbyte,agoda.com,138.08182652654318,122.62006881165094
trickbyte,airbnb.com,126.06596593456021,123.46100036440225
trickbyte,aksam.com.tr,165.5960346347299,134.6158958843042
trickbyte,albawabhnews.com,160.79911570353755,122.5244477391243
trickbyte,alibaba.com,155.41771285492797,121.1503444175268
trickbyte,alicdn.com,142.3353796889042,122.66955203537283
trickbyte,aliexpress.com,143.52211523158797,121.9263453165005
trickbyte,alipay.com,172.71303462571112,122.5887235125591
trickbyte,aliyun.com,166.88366619677382,128.7093450283182
trickbyte,allegro.pl,177.8729072418706,120.9679310820226
trickbyte,alnaharegypt.com,161.4162894286986,125.54465593962833
trickbyte,alodokter.com,134.2410108652608,122.78462098590259
trickbyte,amazon.ca,125.75485184788704,123.73658577943671
trickbyte,amazon.cn,155.4482515002119,123.83017188002324
trickbyte,amazon.co.jp,135.39269052702804,123.68451701156025
trickbyte,amazon.co.uk,125.60010328888893,124.0742757659534
trickbyte,amazon.com,124.1086555709099,123.43755178153515
trickbyte,amazon.de,126.62529861875649,123.27175895715582
trickbyte,amazon.es,127.47343674559016,123.9661027773701
trickbyte,amazon.fr,126.6911862225368,124.78734430824888
trickbyte,amazon.in,129.1300344826846,124.39589594201796
trickbyte,amazon.it,127.03997686762233,124.30879280998788
trickbyte,amazonaws.com,126.6953232216424,122.07586221910756
trickbyte,ameblo.jp,140.97018360063947,123.5313793194705
trickbyte,americanas.com.br,155.6509412054358,123.16948233236528
trickbyte,americanexpress.com,153.60444758472772,122.80262036827104
trickbyte,android.com,183.05102104739268,164.8907954139369
trickbyte,animeflv.net,133.0504142518701,123.2598968620958
trickbyte,animeyt.tv,195.20322914267408,123.41610361532919
trickbyte,aol.com,123.95333299606011,122.59541387701857
trickbyte,aparat.com,131.46213814616203,122.73830952572412
trickbyte,apkpure.com,129.85740396483192,122.62372332143373
trickbyte,apple.com,123.3327809464315,123.01306927512431
trickbyte,appledaily.com,148.17578345537186,124.1594140642676
trickbyte,archive.org,189.89645779646676,121.84972483022459
trickbyte,archiveofourown.org,151.90895364202302,121.8612056610913
trickbyte,artstation.com,138.13517261938802,122.97624105523371
trickbyte,arxiv.org,178.08146004019113,123.32034483551979
trickbyte,as.com,141.1394589933856,123.74386204213931
trickbyte,asana.com,159.9982980767201,127.0232074733438
trickbyte,ask.com,124.48121889911849,122.00672417108355
trickbyte,asos.com,137.26677167518386,125.02851568419356
trickbyte,asus.com,147.65519501063332,122.5339998972827
trickbyte,atlassian.com,163.03851686674972,127.88196717356814
trickbyte,atlassian.net,140.2174586365963,123.5208271135544
trickbyte,att.com,173.00651980371313,126.74244795123052
trickbyte,autodesk.com,126.06301210049925,122.20810328064294
trickbyte,avast.com,147.62509858299947,140.84679280118695
trickbyte,avgle.com,128.13138011200675,121.20948198797373
trickbyte,avito.ru,154.46440162586757,120.15148175173793
trickbyte,babytree.com,165.2567583168375,122.92448328486805
trickbyte,badoo.com,159.05284640137796,125.53738968239891
trickbyte,baidu.com,183.64915065467358,120.62034499028633
trickbyte,baike.com,215.34431109140658,122.64462008044639
trickbyte,bancodevenezuela.com,202.0883464387485,124.43446414545178
trickbyte,bandcamp.com,132.40281608084155,123.8571370084738
trickbyte,banggood.com,162.61541496576933,127.4356899204953
trickbyte,bankmellat.ir,140.30753963050387,114.62161938349406
trickbyte,bankofamerica.com,164.54859803719768,120.83358812178004
trickbyte,battle.net,157.70552891852526,121.42565506028718
trickbyte,bbc.co.uk,135.3740457060008,123.61848277264629
trickbyte,bbc.com,132.6340453635002,123.61096603603198
trickbyte,beeg.com,176.66832152111778,121.1457943608021
trickbyte,behance.net,132.60994324910232,123.47231130918553
trickbyte,bestbuy.com,157.6970904294787,125.06206783241238
trickbyte,bet365.com,128.19283840985136,123.3181375367888
trickbyte,bet9ja.com,160.82423128958408,124.42931051141228
trickbyte,beytoote.com,257.4430959748811,122.08544822602437
trickbyte,bild.de,149.14910366822934,123.2822419240557
trickbyte,bilibili.com,183.728551042491,140.19262109851016
trickbyte,billdesk.com,237.08957497929705,122.51068985667722
trickbyte,binance.com,138.6148738193101,123.71389689887393
trickbyte,bing.com,121.85193129397672,121.29237875342369
trickbyte,biobiochile.cl,234.7470000386238,122.11889638726053
trickbyte,bitbucket.org,137.28826480178995,124.33220632374287
trickbyte,bitly.com,134.08634593260697,123.41727643948177
trickbyte,bitmedianetwork.com,134.47649442944035,123.45941358342252
trickbyte,bkn.go.id,259.17756249164717,137.26203284900765
trickbyte,blackboard.com,155.64427563342556,122.2984470298578
trickbyte,blastingnews.com,146.7014948098824,124.43882811429171
trickbyte,bldaily.com,130.97988486546893,121.55017243890927
trickbyte,bleacherreport.com,134.523781466073,122.44589678172407
trickbyte,bles.com,186.3604468004457,129.43565614264588
trickbyte,blibli.com,163.35816283164354,124.66493216824942
trickbyte,blizzard.com,157.82255049923373,123.4842066107125
trickbyte,blog.jp,189.5155749958137,122.58179325225024
trickbyte,blog.me,145.76064435572462,122.89089703097424
trickbyte,blogger.com,153.59291896737855,122.05430980900238
trickbyte,blogspot.com,131.67951859790702,121.80813729506114
trickbyte,bloomberg.com,130.52554068894224,123.36224201938202
trickbyte,bol.uol.com.br,287.10110280020484,122.11334300709181
trickbyte,bolasport.com,142.77979346184893,124.73693059693122
trickbyte,bongacams.com,157.0175033191155,123.42934567352822
trickbyte,booking.com,153.39574750898214,121.96127543675489
trickbyte,box.com,128.3291207674222,120.65382120318901
trickbyte,breitbart.com,128.997264494156,121.08365484866603
trickbyte,brilio.net,141.6367689340279,122.91093035761652
trickbyte,browsergames2018.com,158.203550132698,125.28327640531393
trickbyte,bukalapak.com,140.65428836078482,122.41720620157389
trickbyte,businessinsider.com,129.55389743478136,124.08686230151818
trickbyte,buzzfeed.com,166.94866647494248,125.66717322273502
trickbyte,ca.gov,172.8521952855176,121.76075879612873
trickbyte,caijing.com.cn,465.9837751552977,171.11420682792004
trickbyte,caixa.gov.br,216.91303391908778,122.84975813637519
trickbyte,caliente.mx,137.1749304877273,124.30248338857601
trickbyte,cam4.com,131.06350613565283,123.60534444451332
trickbyte,cambridge.org,134.96010371580206,121.12720741023278
trickbyte,canalrcn.com,167.86304283244857,131.16637906380768
trickbyte,canva.com,177.0793690892129,194.68892815298048
trickbyte,capitalone.com,142.8784841735815,122.20396377660077
trickbyte,cbsnews.com,136.6573446269693,123.01262050610164
trickbyte,cbssports.com,141.3932517170906,121.483378947295
trickbyte,ccm.net,179.13051848781518,128.75462034396057
trickbyte,cdiscount.com,142.6134731235175,124.17127609509846
trickbyte,cdstm.cn,212.2217008265956,120.63024083858933
trickbyte,chase.com,143.0849669308498,123.93013734755846
trickbyte,chaturbate.com,124.13210274073585,121.41296620769747
trickbyte,chegg.com,138.20575922727585,123.14168896911474
trickbyte,chess.com,139.33736689645667,124.1092409553199
trickbyte,china.com.cn,248.02815008523135,125.37427574139218
trickbyte,chinadaily.com.cn,196.91131174050528,133.5337564092258
trickbyte,chinaz.com,159.06159849516277,123.09337818417056
trickbyte,chip.de,167.92174749847118,126.68168955835804
trickbyte,chouftv.ma,165.08470122413388,123.1533112325545
trickbyte,chron.com,163.71780235705705,123.19341449645059
trickbyte,ci123.com,290.75326776966966,120.53327609238954
trickbyte,cimaclub.com,130.36548288474822,122.22513659247036
trickbyte,cinecalidad.to,184.8895064201848,131.6217939401495
trickbyte,cisco.com,154.12923012828006,122.74096514387377
trickbyte,citi.com,133.64414967082698,122.09279334236837
trickbyte,cnbc.com,151.2030934722259,122.99662147616517
trickbyte,cnblogs.com,197.8603214796247,122.95906836616582
trickbyte,cnet.com,161.79686270911117,122.03758588895717
trickbyte,cnn.com,141.2256778828029,125.65896570168691
trickbyte,cnnindonesia.com,224.12428613109836,194.47379103251572
trickbyte,cnzz.com,153.0470097887105,123.33696605316524
trickbyte,cobalten.com,137.12442537833905,123.36106990175001
trickbyte,codepen.io,130.5638742472591,122.28675861040065
trickbyte,coinmarketcap.com,129.5297934577383,122.201483182866
trickbyte,concursolutions.com,144.89551787746362,123.94458530791874
trickbyte,constintptr.com,138.44339087091643,123.21513833413863
trickbyte,convert2mp3.net,141.43081658102315,122.63338010886619
trickbyte,corriere.it,211.9628075381805,124.62275822100969
trickbyte,costco.com,149.0993002622292,122.67306890210202
trickbyte,coursehero.com,154.16349419232074,124.43072425908055
trickbyte,coursera.org,148.26430958406678,123.74572340270569
trickbyte,cqnews.net,339.21006064990473,129.47586082435888
trickbyte,craigslist.org,156.84957532533284,120.51803355330024
trickbyte,creditonebank.com,176.90714808373613,195.11165534114016
trickbyte,cricbuzz.com,148.09230092013703,121.21461942021189
trickbyte,crptentry.com,153.38331094846643,123.24524201966565
trickbyte,crtatix.com,136.68808007034764,122.9075164502037
trickbyte,crunchyroll.com,155.70378329219488,126.9284138006383
trickbyte,cryptobrowser.site,133.64789557868036,122.98117295421403
trickbyte,csdn.net,218.46308019654504,123.0294141147671
trickbyte,dafont.com,151.53510206989174,122.97020544265878
trickbyte,dailycaller.com,130.73741381281408,121.70568834347971
trickbyte,dailyfeed.co.uk,142.62655203969317,122.07382666910517
trickbyte,dailymail.co.uk,137.13105922115258,124.98644867847705
trickbyte,dailymotion.com,128.60526446381522,120.546482439185
trickbyte,daum.net,260.45555133244085,193.80841237203828
trickbyte,dcard.tw,181.69640261551427,123.62917217201199
trickbyte,dcinside.com,251.82877121300535,121.86258626652175
trickbyte,debate.com.mx,136.45100002658776,122.0533790002609
trickbyte,dell.com,181.4614014121993,122.9118605882957
trickbyte,delta.com,157.51406916513525,127.65196505291709
trickbyte,detail.tmall.com,170.85957450085672,123.35055218688373
trickbyte,detik.com,181.96958740209712,124.14251698245263
trickbyte,deviantart.com,142.71334404575416,122.81186294195982
trickbyte,dianping.com,158.88674775588103,124.3434486075722
trickbyte,dictionary.com,132.34655167265186,123.84793053156342
trickbyte,digikala.com,182.20143790902762,121.38434480233438
trickbyte,digitaldsp.com,142.4610347583376,125.51386269002124
trickbyte,diply.com,140.25599894852476,122.85589645134992
trickbyte,discogs.com,139.61665614925582,122.29679332211099
trickbyte,discordapp.com,149.75293121975045,124.71610384768452
trickbyte,discover.com,135.4345630468993,124.59475874643901
trickbyte,discuss.com.hk,177.05509111542125,131.29803564014105
trickbyte,divar.ir,219.29882807207517,122.72565420074709
trickbyte,dkn.tv,130.97143565015546,121.35562037342582
trickbyte,dmm.co.jp,172.80202384652762,122.54851850970037
trickbyte,dmm.com,179.61598752901472,125.3721722369564
trickbyte,dnckawxatc.com,212.03370443705853,123.51137939198263
trickbyte,dnevnik.ru,191.011230493414,124.37361986215772
trickbyte,docin.com,154.19172277224473,123.15848302738421
trickbyte,doodle.com,155.01770120242549,122.4537913783871
trickbyte,douban.com,214.3579327083867,138.1852066080118
trickbyte,doubleclick.net,171.3549452928864,163.57308132003763
trickbyte,doublepimp.com,126.37655199344816,121.96717314935964
trickbyte,doublepimpssl.com,149.4218607529484,121.46451722445158
trickbyte,douyin.com,239.6910796905386,142.19882743882724
trickbyte,douyu.com,296.91495450920075,124.26399959829347
trickbyte,dribbble.com,135.16580377673282,123.66155162453651
trickbyte,drive2.ru,152.21149371615772,124.11893088499019
trickbyte,drom.ru,178.2579879308569,120.72558681769617
trickbyte,dropbox.com,152.60909292204627,123.70130952833028
trickbyte,drudgereport.com,125.67032250607835,121.71031059376125
trickbyte,duckduckgo.com,118.60969896755509,112.80995934597544
trickbyte,duolingo.com,142.9145057396642,123.92420674963243
trickbyte,e-hentai.org,187.56010685244513,195.6126183785241
trickbyte,ea.com,136.93520696512584,123.59203423919348
trickbyte,easports.com,136.9790806081788,125.28465444157862
trickbyte,eastday.com,265.2357246341376,122.30592940388055
trickbyte,ebates.com,166.47267797640686,127.35037961653595
trickbyte,ebay.co.uk,127.56305778848714,123.71161984729356
trickbyte,ebay.com,173.16419785392694,123.15913951345559
trickbyte,ebay.com.au,161.20243958871941,124.3486208520059
trickbyte,ebay.de,132.45356288449517,123.06796483181674
trickbyte,ebay.fr,133.75745996319014,125.23558613812102
trickbyte,ebay.it,183.89273486260709,123.93472433604043
trickbyte,ebc.net.tw,208.3076334975917,123.9201727098432
trickbyte,echo.msk.ru,320.09767689581577,123.4678281792279
trickbyte,ecollege.com,197.70826309405524,123.49862040116868
trickbyte,ecosia.org,114.35465402198287,110.31133938088732
trickbyte,egy.best,141.4386450216688,121.66055002859954
trickbyte,eksisozluk.com,152.94785193842034,123.84744894144865
trickbyte,el-nacional.com,137.9706776090737,124.34182701439693
trickbyte,elbalad.news,153.13063105889435,121.44672440300727
trickbyte,elfagr.com,130.6059310405419,122.94717255080569
trickbyte,elmundo.es,141.55303275790706,123.45665571247709
trickbyte,elpais.com,131.24010287995998,122.98289647903935
trickbyte,elsevier.com,171.61207941585573,121.00668925920436
trickbyte,elwatannews.com,130.15539032118073,121.58362047168715
trickbyte,emol.com,258.736495185515,122.78237964572577
trickbyte,engadget.com,156.23503460966307,124.88513844537324
trickbyte,ensonhaber.com,157.53509078560205,122.42793131234316
trickbyte,entrepreneur.com,175.7601156573871,123.20972401006468
trickbyte,epfindia.gov.in,190.8178519586037,123.4436191875359
trickbyte,epicgames.com,130.6268747510581,123.60655195240317
trickbyte,eskimi.com,128.4855749329616,123.15327475040124
trickbyte,espn.com,140.04473997787994,101.46709091284058
trickbyte,espncricinfo.com,133.01663197063166,122.30958718934963
trickbyte,ethfw0370q.com,173.60112700482892,124.65782746158797
trickbyte,etsy.com,130.22296490340395,122.96068906013308
trickbyte,ettoday.net,210.0874716737147,121.34344862966702
trickbyte,europa.eu,150.500126183033,124.10513851149328
trickbyte,eventbrite.com,132.40936661845652,124.81893130160611
trickbyte,evernote.com,125.05373583528504,122.96675942067442
trickbyte,exoclick.com,129.33906835728678,123.66437956947705
trickbyte,expedia.com,128.40759837678794,125.11237999745484
trickbyte,express.co.uk,160.49469891807126,124.70662054316752
trickbyte,eyny.com,158.67823227469262,132.92300071695757
trickbyte,f5v1x3kgv5.com,181.15006823991908,124.31720708464753
trickbyte,facebook.com,146.49511488347216,123.18820718290476
trickbyte,factaholics.com,170.59996531441294,123.39758705990069
trickbyte,farfetch.com,132.00048248058764,122.62813746929169
trickbyte,fb.ru,184.06849271007653,123.01293047594613
trickbyte,fbcdn.net,122.07350655105607,121.50368961537707
trickbyte,fc2.com,137.83657409507651,122.61375849103105
trickbyte,fedex.com,163.1421499468129,124.65458607365346
trickbyte,feedly.com,175.50427492322592,195.29306785813694
trickbyte,fidelity.com,167.10087477133192,127.19762113330694
trickbyte,filehippo.com,141.1241963505745,124.09496660633333
trickbyte,files.wordpress.com,134.5218856144568,121.54831069296803
trickbyte,firefox.com,134.5733345068734,123.4591038704946
trickbyte,fishki.net,134.39498848185457,122.60434429707198
trickbyte,fiverr.com,149.48878154672425,124.47996694466164
trickbyte,flickr.com,126.91842604043154,122.724619854627
trickbyte,flipkart.com,156.46464287720877,123.9270344376564
trickbyte,flvto.biz,143.55980924197607,118.11203536178384
trickbyte,food.tmall.com,134.80342217549986,108.75091926023669
trickbyte,forbes.com,156.47559690064398,125.28120642849083
trickbyte,force.com,177.36668846216693,128.1366208889361
trickbyte,foxnews.com,138.74382731215707,126.60065396078701
trickbyte,free.fr,142.7497116142306,121.03724139260835
trickbyte,freejobalert.com,144.4426429425848,123.12434491669309
trickbyte,freepik.com,153.75120809365964,128.52844814288207
trickbyte,friv.com,176.59807025358595,122.50148427897487
trickbyte,fromdoctopdf.com,152.4989877281518,122.5855511709534
trickbyte,gamepedia.com,152.57917190420218,123.64386156972112
trickbyte,gamer.com.tw,176.008608449122,122.48334532667852
trickbyte,gamersky.com,269.9153243467726,198.3571402600099
trickbyte,gamespot.com,181.12658400987758,122.39379371548522
trickbyte,gap.tmall.com,189.187571663281,122.48013740212753
trickbyte,gazeta.ru,206.3646095580068,123.80451792529945
trickbyte,gazetaexpress.com,159.4865381203849,123.03996548570436
trickbyte,gdz.ru,150.4136210885541,123.62982795156282
trickbyte,gearbest.com,222.55747045936255,196.12010138045096
trickbyte,geeksforgeeks.org,160.44959824146895,123.88979290323012
trickbyte,genius.com,150.43004557233434,123.8672425006998
trickbyte,getpocket.com,155.17427361217037,128.12144855230017
trickbyte,gfycat.com,133.00863255200716,121.83334382957425
trickbyte,giphy.com,129.01820711277682,123.20541410610595
trickbyte,gismeteo.ru,179.52787516445952,121.54562096914341
trickbyte,github.com,137.43750558745478,130.39398301512963
trickbyte,givemesport.com,154.6920562355683,123.17817215004871
trickbyte,gizmodo.com,165.11133582941417,124.51958566390235
trickbyte,glassdoor.com,203.01602170642082,123.10675872040206
trickbyte,globo.com,181.9306324910501,121.25572343838625
trickbyte,gmanetwork.com,234.24236887487874,121.94920716614558
trickbyte,gmarket.co.kr,196.67358593694095,123.51748250938695
trickbyte,gmw.cn,247.35435740701084,121.28717182525273
trickbyte,gmx.net,144.54696616479035,122.15607009571174
trickbyte,go.com,146.4737467467785,122.42575837620373
trickbyte,goal.com,153.4500795191732,122.43675742426822
trickbyte,godaddy.com,135.22250526424114,123.77996652804572
trickbyte,gome.com.cn,192.37489497353292,123.71244904553068
trickbyte,goo.ne.jp,192.71926402017988,123.03027613409634
trickbyte,goodreads.com,150.2403874464076,124.66320652386239
trickbyte,google.ae,152.3032981003153,121.61096506591501
trickbyte,google.at,154.30648265213804,121.20986241718819
trickbyte,google.az,173.37058636606955,163.3366741316051
trickbyte,google.be,130.60301144061418,122.52486163172229
trickbyte,google.bg,153.1413910460883,123.76568967412257
trickbyte,google.by,191.4123334750837,165.00579436518709
trickbyte,google.ca,128.96220610830292,121.55072442416487
trickbyte,google.ch,131.16889768119518,121.24686200043251
trickbyte,google.cl,173.14356167254778,159.76158664401237
trickbyte,google.cn,128.9561149375192,121.194068213989
trickbyte,google.co.ao,245.0066195993588,122.60775814025567
trickbyte,google.co.id,161.86181854071287,122.6894489393152
trickbyte,google.co.il,159.42494211525755,122.04437869889982
trickbyte,google.co.in,131.31834502364026,121.21393107648554
trickbyte,google.co.jp,156.178943299014,126.05279388612713
trickbyte,google.co.kr,138.42008095876923,121.55155169552769
trickbyte,google.co.nz,138.24866609326725,122.66175904921417
trickbyte,google.co.th,147.5319885488214,122.06648380078119
trickbyte,google.co.uk,126.71497688981995,122.05434455696879
trickbyte,google.co.ve,336.5762747567275,165.787895756035
trickbyte,google.co.za,142.96395383004483,123.24762093866694
trickbyte,google.com,174.17961447923022,157.34613678333434
trickbyte,google.com.ar,157.04690844848238,122.64920771121979
trickbyte,google.com.au,154.34882892616864,129.30820657518402
trickbyte,google.com.br,164.6186568099877,138.23710234257683
trickbyte,google.com.co,161.66150621299084,126.7069659741788
trickbyte,google.com.do,169.57342611818476,122.4155862141272
trickbyte,google.com.ec,160.1188724924778,123.80620625255438
trickbyte,google.com.eg,176.47045902137097,123.29655269096637
trickbyte,google.com.gt,144.39690742513227,123.60410366592737
trickbyte,google.com.hk,136.6843793155818,123.0482072408857
trickbyte,google.com.kw,140.90433292861644,121.0767238818366
trickbyte,google.com.ly,160.11911502172208,122.21889852963645
trickbyte,google.com.mx,133.6680219091218,122.21510432146746
trickbyte,google.com.my,159.25329756633988,123.30382760485699
trickbyte,google.com.ng,178.18445982090358,156.55903550314494
trickbyte,google.com.pe,152.0981150197572,121.38179285002165
trickbyte,google.com.ph,138.37467840519443,121.51134463733639
trickbyte,google.com.pk,157.78824288783403,125.23313656706233
trickbyte,google.com.sa,177.8949433616523,127.93058664377394
trickbyte,google.com.sg,126.93160836552752,121.276895419277
trickbyte,google.com.tr,154.22060880167732,121.97734621064417
trickbyte,google.com.tw,158.22798771591025,122.1531720767761
trickbyte,google.com.ua,135.8079076584043,121.5555864418375
trickbyte,google.com.vn,159.73397729725676,121.92600130521018
trickbyte,google.cz,139.44935850028332,121.89096507841144
trickbyte,google.de,129.01006857382842,121.328827057933
trickbyte,google.dk,128.26374648460026,121.5173445385078
trickbyte,google.dz,205.9828736658754,137.125379759176
trickbyte,google.es,132.07171253603082,122.06317265999728
trickbyte,google.fi,156.56739126505522,124.48955153853728
trickbyte,google.fr,128.58157399399528,121.80462126331084
trickbyte,google.gr,138.2119543850422,122.41810348270269
trickbyte,google.hr,148.1786090238341,121.24706913941894
trickbyte,google.hu,133.47482784041043,121.53141239079936
trickbyte,google.ie,128.29070088678392,121.94848266141169
trickbyte,google.iq,194.9913446502439,123.21296629720722
trickbyte,google.it,133.42588613259383,122.18151729682396
trickbyte,google.kz,213.80250307978415,164.4893463092799
trickbyte,google.lk,185.6326225759654,123.50358640582397
trickbyte,google.lt,171.6039423541776,123.35017124383614
trickbyte,google.nl,153.61478410918136,121.28475867211819
trickbyte,google.no,129.29535503017493,121.28444748191998
trickbyte,google.pl,131.34302288807672,122.55617192593114
trickbyte,google.pt,131.40929772936065,121.27155206840614
trickbyte,google.ro,143.42535531212545,122.03234453396551
trickbyte,google.rs,178.25795517399393,128.37306769757433
trickbyte,google.ru,127.17054026394054,121.60344775123842
trickbyte,google.se,153.71516257010657,124.09496538597962
trickbyte,google.sk,140.9776777285954,121.36824127158215
trickbyte,google.tn,190.4120937246701,122.42031033182967
trickbyte,googlevideo.com,174.74038929355387,164.40671594927505
trickbyte,gosuslugi.ru,182.7611612348721,121.19631115989439
trickbyte,grammarly.com,132.58321698883486,122.61096458753636
trickbyte,greview.pro,142.86001415790193,118.51665184700063
trickbyte,grid.id,173.80378241169043,122.55489543594163
trickbyte,groupon.com,138.69552879497923,123.93686072579746
trickbyte,gsmarena.com,204.3107100601854,194.19155475394479
trickbyte,gstatic.com,143.94425250815624,135.47503067688507
trickbyte,gyazo.com,128.56351706231462,123.06458560814119
trickbyte,haber7.com,148.39775911692914,121.41331015475865
trickbyte,hamariweb.com,130.07873495848017,122.99517323744708
trickbyte,hao123.com,274.16404490840847,123.15486178829751
trickbyte,harvard.edu,159.50636809756017,122.36924206131492
trickbyte,hatena.ne.jp,133.02377007644753,124.05482743834627
trickbyte,hatenablog.com,186.74126485812255,195.68827729029903
trickbyte,hclips.com,137.83197721530652,120.76651690335109
trickbyte,hdfcbank.com,149.9005277994378,122.27075893817278
trickbyte,hdzog.com,128.11773527285146,120.63817268815534
trickbyte,healthline.com,140.5689095885589,125.08172439090137
trickbyte,heavy.com,128.69257595518542,123.22913771816368
trickbyte,hellomagazine.com,139.88801194676037,121.901482921736
trickbyte,hepsiburada.com,140.57496485525164,123.99058641287787
trickbyte,heraldweekly.com,182.0519107939868,136.97851873163518
trickbyte,hespress.com,157.99828715108592,122.16630931301363
trickbyte,hh.ru,182.63066714179925,124.11206922140614
trickbyte,hitomi.la,155.89646018784623,122.11637892599764
trickbyte,hm.com,135.24803455019818,123.28375888795688
trickbyte,hola.com,141.54674729396558,124.08634410079183
trickbyte,homedepot.com,130.98836767262426,122.48799969153158
trickbyte,hotels.com,135.85807909739427,125.02289595532007
trickbyte,hotmovs.com,135.20094302707705,121.73982908756568
trickbyte,hotnewhiphop.com,262.18226063868093,270.94282736552174
trickbyte,hotstar.com,170.25584059542624,124.81393003515129
trickbyte,hp.com,138.23097687343073,122.4510000440581
trickbyte,huaban.com,242.19017321693488,122.17482706082278
trickbyte,huanqiu.com,180.22349348355985,123.0274138907934
trickbyte,huawei.com,228.60539961477804,196.0764174060575
trickbyte,hubspot.com,124.97254056406432,122.57051776195395
trickbyte,huffingtonpost.com,151.15424277710505,124.06113711667471
trickbyte,hulu.com,154.7255165361125,124.2434816627667
trickbyte,hupu.com,254.76970240987578,136.0993093714632
trickbyte,hurriyet.com.tr,224.02472639905997,121.5535515983557
trickbyte,ibm.com,128.4859316616223,124.59334442070846
trickbyte,icicibank.com,172.35754051342093,120.97492993905625
trickbyte,icloud.com,123.58224263478971,122.27641450690813
trickbyte,idntimes.com,151.92957633528218,124.76544859337396
trickbyte,ieee.org,174.34012478795543,122.28572394313483
trickbyte,ifeng.com,199.9382065801785,123.9334827224756
trickbyte,ign.com,136.4955968897918,123.21634539242449
trickbyte,ikco.ir,262.16644613907255,124.63389574710665
trickbyte,ikea.com,135.72517230079092,123.04493020577677
trickbyte,ilovepdf.com,131.19463160120208,121.65831035838046
trickbyte,imdb.com,178.9322660529408,125.65320698094779
trickbyte,imgur.com,123.07206830330963,121.72810302983069
trickbyte,impress.co.jp,137.3206210033647,123.6655527790045
trickbyte,indeed.com,126.67645989307042,122.33051837518296
trickbyte,independent.co.uk,198.46109429310107,123.20900021185136
trickbyte,indiamart.com,138.76558609049897,124.32244728351462
trickbyte,indianexpress.com,135.66186201983484,124.65320700972245
trickbyte,indiatimes.com,137.3035752310835,124.33872346220346
trickbyte,indoxx1.com,183.67886119361583,135.2950685882363
trickbyte,infobae.com,184.63021837945644,129.85872329565987
trickbyte,infourok.ru,233.53542387485504,122.62403406202793
trickbyte,inquirer.net,136.4926565438509,122.46110271020181
trickbyte,instagram.com,125.70245968627519,124.08462051173737
trickbyte,instructure.com,151.37074573029733,128.3442397955163
trickbyte,intel.com,149.34442397849313,121.804585423449
trickbyte,interia.pl,167.52691823860692,122.52779304981232
trickbyte,intoday.in,142.39819476316714,124.21262110101766
trickbyte,intuit.com,150.0469119340744,119.1106416144461
trickbyte,inven.co.kr,246.90872430801392,122.23465515878694
trickbyte,investing.com,132.26209163408856,121.94603463185244
trickbyte,investopedia.com,164.28756289954845,129.98458531139227
trickbyte,iqiyi.com,205.42929963818912,122.90472428089585
trickbyte,irctc.co.in,571.8138083687116,121.56148299831769
trickbyte,issuu.com,137.27280420475992,123.82458561453326
trickbyte,istockphoto.com,146.8668856240552,123.77069094057741
trickbyte,jamnews.com,163.15433215992203,123.19127418871584
trickbyte,jd.com,197.19519440470071,122.90820601428378
trickbyte,jf71qh5v14.com,175.7856687081271,133.32575848647232
trickbyte,jiameng.com,201.20109129568624,127.98537898423342
trickbyte,jianshu.com,205.0728720837626,123.13524062006638
trickbyte,jqw.com,201.51400103651244,124.40341344938197
trickbyte,jrj.com.cn,283.5442634492085,193.78931383634435
trickbyte,jstor.org,158.11564465021266,123.9777939586804
trickbyte,justdial.com,137.08675806892327,125.26806938494073
trickbyte,jw.org,145.88474572218698,123.89289658388188
trickbyte,k618.cn,236.6242079899229,123.80479404638552
trickbyte,kakaku.com,206.70769980241514,122.1078277790341
trickbyte,kapanlagi.com,135.50788588051137,123.6091373038703
trickbyte,kaskus.co.id,266.6826422015826,150.10544430050584
trickbyte,kayak.com,188.43956432979684,197.34517060990993
trickbyte,khanacademy.org,183.45759744788037,121.96827493607998
trickbyte,kickstarter.com,160.92659815632064,126.05841284425095
trickbyte,kijiji.ca,129.28445971217647,122.56324182039704
trickbyte,kinopoisk.ru,210.1003653530417,121.7944482020263
trickbyte,kissanime.ru,182.66018390141684,121.32793093292878
trickbyte,kizlarsoruyor.com,154.59673614080612,123.1336902570108
trickbyte,knowyourmeme.com,156.51907155226016,134.12693284195046
trickbyte,kompas.com,223.76975930970292,135.2681714142191
trickbyte,kooora.com,158.50661996880484,121.84896448562884
trickbyte,kp.ru,247.75242831172613,140.13148452444324
trickbyte,kumparan.com,141.59951628795986,122.58996641070678
trickbyte,labanquepostale.fr,158.33948347075233,121.94806902573028
trickbyte,ladbible.com,127.96358783440343,121.21534585182009
trickbyte,lapatilla.com,158.45139048479754,129.83517226730956
trickbyte,leagueoflegends.com,160.0101737883584,122.54238019472565
trickbyte,leboncoin.fr,366.3210331879813,121.14596482494781
trickbyte,lefigaro.fr,159.88739245924458,122.92937940821567
trickbyte,lemonde.fr,133.51514896955982,124.26641487098973
trickbyte,lenovo.com,159.91587371661745,127.8412750568883
trickbyte,lenta.ru,168.31579290587325,122.03055234818623
trickbyte,lentainform.com,151.72487567981767,125.0940347411509
trickbyte,libero.it,134.59481684298353,121.31258575566883
trickbyte,lifedaily.com,133.55405853483185,122.227828114711
trickbyte,lifehacker.com,157.249483119311,123.61541428956492
trickbyte,lifewire.com,127.49487347900867,124.26886277209067
trickbyte,lifo.gr,320.72339939146207,124.02596581598809
trickbyte,line.me,138.43751859305235,121.11331002208694
trickbyte,linkedin.com,124.35501222980433,124.0366552153538
trickbyte,linkshrink.net,132.06819592621818,122.99420594655234
trickbyte,liputan6.com,171.7084466383375,122.5465166799981
trickbyte,list-manage.com,127.11060920666003,123.00844869480052
trickbyte,list.tmall.com,247.94613981041417,194.67965789653104
trickbyte,live.com,124.47406781901574,121.88637975988718
trickbyte,livedoor.com,186.14991831368414,120.92824216032851
trickbyte,livedoor.jp,180.5004945089077,120.7373449900027
trickbyte,livejasmin.com,136.79695392734018,121.22451783768062
trickbyte,livejournal.com,263.1478710421201,196.6895868937517
trickbyte,livescore.com,134.6403568469245,122.122413382448
trickbyte,livetv.sx,189.4619171989375,194.07861968823548
trickbyte,localgirldating.com,154.47995297867675,123.24489672379248
trickbyte,login.tmall.com,145.22620527953893,115.6662418455868
trickbyte,ltn.com.tw,193.92457655791577,122.77358590528884
trickbyte,lun.com,213.39079223830123,124.05489539277964
trickbyte,macys.com,161.32604664769664,125.28213839335689
trickbyte,mail.ru,148.91518421214204,121.39358615566945
trickbyte,mailchimp.com,136.00563103782721,122.93196533774507
trickbyte,mama.cn,220.83304565528346,123.47824177865324
trickbyte,manoramaonline.com,144.69599955040832,123.7635172518163
trickbyte,marca.com,137.3301249896658,122.25893184799573
trickbyte,marketwatch.com,157.71127530726895,127.04599969859781
trickbyte,marriott.com,136.8501154256278,123.85337915399978
trickbyte,mathrubhumi.com,139.10237930972,123.82869043483815
trickbyte,mathworks.com,215.66725393821454,125.14676012355704
trickbyte,mawdoo3.com,157.74880490940194,123.87586269399216
trickbyte,mayoclinic.org,235.81907099911146,125.74885672490512
trickbyte,media.tumblr.com,125.37905850030226,123.23355115950108
trickbyte,mediafire.com,129.9037355929613,120.65989736082224
trickbyte,medium.com,148.85410518738732,124.53968867916485
trickbyte,meetup.com,135.63486278570932,124.66155159576185
trickbyte,mega.nz,187.64316136467048,122.12858631693084
trickbyte,memurlar.net,264.3490685471173,125.84127620633306
trickbyte,mercadolibre.com.ar,168.45127696107173,123.25389586902898
trickbyte,mercadolibre.com.mx,164.60583924219526,128.0305169779679
trickbyte,mercadolibre.com.ve,269.55586466295966,123.06220694605646
trickbyte,mercadolivre.com.br,159.33650462278004,122.85131145397136
trickbyte,mercari.com,144.63966686663957,125.68844803448381
trickbyte,merdeka.com,136.41643614090722,122.52220774775948
trickbyte,merriam-webster.com,186.46918346398863,136.2805519381474
trickbyte,messenger.com,125.06206911699525,120.8269660971288
trickbyte,metropoles.com,140.37959791462998,124.09848186733393
trickbyte,mgid.com,148.6540219007895,121.83758475143334
trickbyte,mheducation.com,138.5512501001358,125.46567864982144
trickbyte,mi.com,162.7055632657018,123.84906982810332
trickbyte,miao.tmall.com,147.20160747859993,120.16399018466473
trickbyte,microsoft.com,150.7667983616037,123.54621377640537
trickbyte,microsoftonline.com,130.7199192715102,123.05413835264486
trickbyte,mileroticos.com,164.12372424684722,122.67303466796875
trickbyte,milliyet.com.tr,181.51925375749326,122.60651716898226
trickbyte,mit.edu,136.57205744550146,123.07330959572873
trickbyte,mlb.com,134.89850494882154,122.86558573872878
trickbyte,mmofreegames.online,132.47513777480043,121.12120763751967
trickbyte,mobile.de,189.28423947815236,121.86193087234578
trickbyte,mobile01.com,167.03608092562905,124.40444895162663
trickbyte,momoshop.com.tw,243.48605629698983,122.32096621702456
trickbyte,moneycontrol.com,179.39703397709746,123.55579223869177
trickbyte,monografias.com,190.26051795688167,196.99948570080872
trickbyte,motorsport.com,163.3929548592403,131.41913885443373
trickbyte,movierulz.vc,138.579941579494,123.18851715274926
trickbyte,mozilla.org,135.35643664413485,122.57027664575084
trickbyte,msi.com,199.83895225771542,123.09661950787594
trickbyte,msn.com,126.30760683012859,123.49207113896098
trickbyte,myanimelist.net,162.80769184231758,123.10703374959272
trickbyte,myfreecams.com,173.0817355986299,122.72872506030674
trickbyte,mynet.com,141.45547151565552,123.64041400623732
trickbyte,myshopify.com,130.82393130351758,124.73965551832626
trickbyte,myway.com,157.45483968278455,121.35393063312974
trickbyte,n11.com,173.42554090608812,121.80099963884929
trickbyte,naija.ng,182.94101259831723,122.71013746744599
trickbyte,namasha.com,178.28405854003182,123.67382761219451
trickbyte,namnak.com,134.78708048832826,122.32069028862591
trickbyte,namu.wiki,139.1942766334476,122.57717280038472
trickbyte,nature.com,132.87437861335687,125.15993133701129
trickbyte,naukri.com,184.95167753305927,125.96024213166073
trickbyte,naver.com,175.74421560456014,154.3388633892454
trickbyte,naver.jp,161.6684140573288,122.87924040494295
trickbyte,nbcnews.com,419.2088302867166,161.54834351919848
trickbyte,ndtv.com,139.89728637810413,122.34037947551958
trickbyte,netflix.com,168.49633235612822,125.2462763724656
trickbyte,newegg.com,136.4141390498342,123.15344958212869
trickbyte,news.com.au,166.7236773104503,129.12613840709471
trickbyte,newsprofin.com,155.01673635223818,125.30282730686254
trickbyte,newsupdateset.info,128.91309278021598,123.24951711142886
trickbyte,newsupdatesky.info,152.90896581678552,122.22358565135248
trickbyte,nextoptim.com,131.85426297372786,121.00930961555447
trickbyte,nexusmods.com,152.50911415907845,129.59003531984214
trickbyte,nfl.com,130.81721794502488,123.82979292807909
trickbyte,nga.cn,305.29577105209745,196.75689717305116
trickbyte,nhentai.net,151.96792986886254,123.132999472577
trickbyte,nianhuo.tmall.com,133.72504557530903,106.85147552453365
trickbyte,nicovideo.jp,163.0159774474029,126.59013688821216
trickbyte,nih.gov,203.65034493392912,131.92755183012324
trickbyte,nike.com,149.85519544831638,122.15417154647153
trickbyte,nikkei.com,191.30260934089793,123.77903392088824
trickbyte,ninisite.com,131.58752929804655,123.7051734251195
trickbyte,nordstrom.com,133.66249524827663,124.64865573264402
trickbyte,nownews.com,158.12111241293363,120.6665507292953
trickbyte,npr.org,155.398424843262,123.88624116007624
trickbyte,nsportal.ru,262.58013264409135,123.09282206531081
trickbyte,nur.kz,170.495862333939,123.45282759132056
trickbyte,nvzhuang.tmall.com,138.0275677746305,116.74577882513404
trickbyte,nyaa.si,140.59630986945382,122.16137998319905
trickbyte,nypost.com,134.40876942256403,123.09779239625766
trickbyte,nytimes.com,125.78414920075187,123.2400345134324
trickbyte,oath.com,130.1450801949049,122.18596490806546
trickbyte,oeeee.com,208.6551960172324,120.9622749994541
trickbyte,office.com,127.46044813558974,124.3680698861336
trickbyte,office365.com,130.39765519828634,123.67048416415165
trickbyte,ok.ru,188.9463565472899,121.7678280483032
trickbyte,okdiario.com,135.0851934403181,122.70203412606797
trickbyte,okezone.com,217.4476562389012,122.69613782650437
trickbyte,okta.com,155.8719191314845,125.4343104645096
trickbyte,oload.cloud,145.0716785058893,123.1732761551594
trickbyte,olx.com.br,178.52203393804618,125.16196618049308
trickbyte,olx.pl,168.19241296114592,132.196964824508
trickbyte,olx.ua,170.7598021061256,134.0524129697989
trickbyte,onet.pl,177.22420677028853,122.63141244906804
trickbyte,onlinesbi.com,869.277881651089,121.73944936487182
trickbyte,op.gg,169.79136883184827,122.62768857181072
trickbyte,openload.co,125.53930937730031,121.9974142210237
trickbyte,oracle.com,125.99898836222187,122.32141382992268
trickbyte,orange.fr,155.89626300437698,122.35141301463389
trickbyte,oschina.net,348.9223985836424,122.81468966654663
trickbyte,otto.de,155.36122987496444,130.3637584607149
trickbyte,otvfoco.com.br,166.16241524702517,122.63344806329958
trickbyte,ouedkniss.com,169.33366759070034,121.95727627339033
trickbyte,ouo.io,125.95931113023181,121.6339298106473
trickbyte,outbrain.com,147.74206768849803,123.37031080548105
trickbyte,padlet.com,214.99354353752628,195.91434621091548
trickbyte,pages.tmall.com,221.59835061088936,131.59560503774
trickbyte,panda.tv,166.416195317589,122.7995859266355
trickbyte,pandora.com,179.45163247400316,126.18520753136997
trickbyte,pantip.com,179.96187392493772,120.77958599246782
trickbyte,patch.com,137.38148299784498,123.39741473310981
trickbyte,patreon.com,126.96559849227296,122.14865541920581
trickbyte,patria.org.ve,294.6968877623821,121.60765533817225
trickbyte,paypal.com,127.12006714066554,121.45641356192786
trickbyte,paytm.com,130.7916719880369,118.94468500934265
trickbyte,paytmmall.com,135.05834353895025,123.73548360734151
trickbyte,pchome.com.tw,232.85512626171112,122.92413888820286
trickbyte,pearsoncmg.com,183.42217276322432,123.60258593127647
trickbyte,people.com.cn,548.1537806576696,124.17396633275624
trickbyte,perfecttoolmedia.com,135.07320693340793,122.75458525480894
trickbyte,pexels.com,129.30738970894237,120.90117195299987
trickbyte,pikabu.ru,190.44911591657277,135.53999878209214
trickbyte,pinimg.com,123.43104697507003,122.79458555938868
trickbyte,pinterest.com,122.98088495073648,122.82734486306536
trickbyte,pixabay.com,128.8586454787131,122.23158577649758
trickbyte,pixiv.net,231.69273472037807,136.6687917375359
trickbyte,pixnet.net,257.00135631807916,122.50127636923871
trickbyte,playstation.com,186.33119594948045,124.23327488118206
trickbyte,pole-emploi.fr,184.73240296388494,122.9714154554852
trickbyte,politico.com,156.86912603419404,124.0789315438476
trickbyte,popads.net,133.66513917672225,124.43648278713226
trickbyte,popcash.net,151.0681963429369,121.63034402604761
trickbyte,porn555.com,137.99249329443637,121.73806965864938
trickbyte,pornhub.com,150.4992995539616,120.27196496211249
trickbyte,pornpics.com,160.8737357731523,124.09192959553208
trickbyte,pornq.com,131.47711426276584,122.40744870284507
trickbyte,prezi.com,136.4221260722341,123.54724154133221
trickbyte,primevideo.com,140.97316113525423,123.41103433021183
trickbyte,prom.ua,237.92935508702482,147.73217868059874
trickbyte,prothomalo.com,143.4425394339808,123.9283456756123
trickbyte,provincial.com,181.49540239366993,121.85751704563356
trickbyte,ptt.cc,133.5301708815427,123.72844813969628
trickbyte,pulzo.com,144.98567825247503,122.75441331339293
trickbyte,punchng.com,149.22036763666006,122.48810277930622
trickbyte,python.org,124.61659890310519,121.97538022080371
trickbyte,qq.com,165.46490814151434,120.94162166889372
trickbyte,qualtrics.com,173.7519898933583,122.66293090992961
trickbyte,queuecosm.bid,183.30032095826905,126.78024076439185
trickbyte,quizlet.com,128.90351878414893,121.8994483993999
trickbyte,quora.com,132.78915951478072,122.96075778531618
trickbyte,rajasthan.gov.in,185.29456288650118,122.44703440830627
trickbyte,rakuten.co.jp,202.16266862277325,122.80975905214918
trickbyte,rambler.ru,215.29102582356023,122.21855143534727
trickbyte,rapidgator.net,168.94349455833435,130.63624083738904
trickbyte,rarbg.to,148.87358646454481,121.59413683774142
trickbyte,rarbgprx.org,128.16480540766798,121.6067925480933
trickbyte,rbc.ru,214.11994073925348,137.9738285623748
trickbyte,readms.net,156.2696904072474,122.62037916687028
trickbyte,realtor.com,191.68335713189225,121.87662161886692
trickbyte,reclameaqui.com.br,185.53278119913463,139.04620617114264
trickbyte,redd.it,134.51121811722888,123.31193223081786
trickbyte,reddit.com,127.68065550460896,122.91948336722521
trickbyte,redfin.com,130.5561150456297,123.39282723079467
trickbyte,rediff.com,145.59843366344768,126.85863388081393
trickbyte,rednet.cn,256.06073644654504,123.44265536501489
trickbyte,redtube.com,152.25802207815238,120.51600025131783
trickbyte,repubblica.it,140.89901013107138,122.73279172850066
trickbyte,researchgate.net,137.12357459910984,122.6197253784229
trickbyte,reuters.com,168.60887344027387,122.89613877134077
trickbyte,reverso.net,169.1277110628013,122.10000023759645
trickbyte,ria.ru,181.23362059223243,121.13889621506476
trickbyte,roblox.com,121.35263314021044,120.87520706499446
trickbyte,rottentomatoes.com,131.35436781007667,121.89093129388218
trickbyte,rotumal.com,133.1637822862329,122.24034483319726
trickbyte,rt.com,189.03232186005033,122.57261978911943
trickbyte,ruliweb.com,202.36746067630835,122.14455079158833
trickbyte,runoob.com,160.55259840755625,125.42934555174975
trickbyte,rus.ec,178.86201099588953,124.96193247879374
trickbyte,ruten.com.tw,179.73268879898663,124.4897931043444
trickbyte,rutor.info,153.28637812415076,122.59775913994888
trickbyte,rutracker.org,135.79325313711988,120.18755200351107
trickbyte,rutube.ru,171.96835500412973,120.77789605948432
trickbyte,s9kkremkr0.com,177.61922075316824,123.06468991626954
trickbyte,sabq.org,125.98758589090971,121.20886159868076
trickbyte,sahibinden.com,239.38202369829702,131.57134426051172
trickbyte,salesforce.com,125.18783941351133,123.48586263070845
trickbyte,samsung.com,186.2349409995408,121.97275851564162
trickbyte,sapo.pt,228.04397832730723,196.53920887102342
trickbyte,sarkariresult.com,208.03323779897443,194.23423938710113
trickbyte,savefrom.net,135.27511471304402,122.43710329820371
trickbyte,sberbank.ru,179.20198985214893,121.40517168003937
trickbyte,schoology.com,166.55616179622453,123.41344844678352
trickbyte,sci-hub.tw,316.22054693954334,178.12610643782787
trickbyte,sciencedirect.com,135.8718273454699,123.17610352203765
trickbyte,scol.com.cn,318.9286322429262,123.33793122449825
trickbyte,scribd.com,127.02133467998996,122.93899939234915
trickbyte,scribol.com,139.8858167231083,123.15200076534829
trickbyte,seasonvar.ru,170.93088631999902,121.13848283629993
trickbyte,secureserver.net,133.1342759317365,126.17672421038151
trickbyte,segmentfault.com,226.8646809047666,124.98034472609389
trickbyte,setn.com,145.93287313292765,121.56724037024482
trickbyte,sex.com,208.89847276025804,120.70503419843213
trickbyte,seznam.cz,204.87174777121382,122.46496500126247
trickbyte,shaparak.ir,223.97342785483315,113.43685785929362
trickbyte,shein.com,127.60837877105021,122.8735857354156
trickbyte,shopify.com,176.88182690020267,123.84434468273459
trickbyte,shutterstock.com,131.41365612632242,121.57503290679948
trickbyte,sifyitest.com,185.82414989841394,122.36765630800149
trickbyte,sina.com.cn,234.31089417687778,121.9782068811614
trickbyte,sindonews.com,136.6010333315052,121.40720671620862
trickbyte,siteadvisor.com,149.88129868589598,123.85324099711303
trickbyte,skype.com,153.02188188901968,127.6045009892966
trickbyte,skysports.com,132.38973588008304,124.22393121082207
trickbyte,slack.com,130.9008855244209,123.25106760294273
trickbyte,slickdeals.net,154.12535486293248,123.66744850216242
trickbyte,slideshare.net,129.61270133483,124.14951693138173
trickbyte,smallpdf.com,138.50828594174877,123.09182820648982
trickbyte,smzdm.com,220.31704541938058,124.19103490638322
trickbyte,so.com,186.2288958810527,122.07272507507226
trickbyte,socialblade.com,134.14491963540686,123.43444765127938
trickbyte,softonic.com,171.17501281458755,151.61272292507104
trickbyte,sogou.com,202.74798751905047,121.93320813620913
trickbyte,sohu.com,196.64385144052835,123.12855256785608
trickbyte,sonyliv.com,138.51267857284384,123.81913769861748
trickbyte,soso.com,334.6021396332773,121.2260683291945
trickbyte,soundcloud.com,127.40246078063703,124.2516550781398
trickbyte,souq.com,156.28785139013982,125.90320806564955
trickbyte,sourceforge.net,130.46019550027518,122.12051740237351
trickbyte,southwest.com,194.6054382313942,122.33337946236134
trickbyte,spankbang.com,128.50073487337295,121.6437585394958
trickbyte,speedtest.net,124.83976896980712,122.22524186403587
trickbyte,spiegel.de,158.4848028061719,121.32344773874202
trickbyte,sportbible.com,128.27469061674742,122.49479327222397
trickbyte,spotify.com,147.38555053441686,123.01758593269463
trickbyte,spotscenered.info,151.11269037528285,122.17803511383204
trickbyte,springer.com,129.88422920220884,123.4132766338258
trickbyte,sputniknews.com,167.24143536954088,124.18737924047585
trickbyte,squarespace.com,124.99111524686732,124.20951690653274
trickbyte,ssc.nic.in,183.71880465540394,121.77882754597171
trickbyte,stackexchange.com,130.8016557374905,123.16720656536776
trickbyte,stackoverflow.com,130.3724368456109,123.12206895700817
trickbyte,standardmedia.co.ke,190.22739948383693,123.45151673873951
trickbyte,stanford.edu,167.3433673407497,124.35431052641623
trickbyte,state.gov,135.40882694310156,123.3443801516089
trickbyte,steamcommunity.com,156.26832277610384,124.6145173008072
trickbyte,steampowered.com,133.71479357111045,122.19513830696714
trickbyte,studfiles.net,168.45724256388073,133.02872586866903
trickbyte,study.com,165.70028688373236,131.36538002511548
trickbyte,suara.com,156.69282801963132,124.28751735594766
trickbyte,subito.it,166.46066693396406,132.6845526566793
trickbyte,subject.tmall.com,219.27293338652316,123.24048129135166
trickbyte,subscene.com,134.65164152198824,121.31327493437405
trickbyte,superuser.com,134.65767829068776,122.4171036276324
trickbyte,surveymonkey.com,134.84055176377296,123.57265560020662
trickbyte,t-online.de,218.64249223265156,196.87689885754008
trickbyte,t.co,124.15704599999148,123.93596505039726
trickbyte,tabelog.com,189.7861024942891,123.7300683198304
trickbyte,taboola.com,124.48796636328616,123.21424227336357
trickbyte,taleo.net,133.74483893657552,123.01320711086535
trickbyte,tandfonline.com,189.68867883086205,184.91834299317722
trickbyte,taobao.com,162.0782061383642,121.85534449486897
trickbyte,tarafdari.com,177.5334590957278,115.27233393419355
trickbyte,target.com,182.63119459152222,123.3778274778662
trickbyte,taringa.net,133.2617249853652,123.70237894356251
trickbyte,td.com,144.25157473005098,125.20710430268583
trickbyte,techcrunch.com,126.99867964818559,122.46682738949514
trickbyte,techradar.com,169.5578727742721,123.07875879622739
trickbyte,telegram.org,129.22372412064982,121.65520783385327
trickbyte,telegraph.co.uk,136.64969018307224,123.92775842855715
trickbyte,telewebion.com,171.89111547737284,122.92910322290042
trickbyte,tempo.co,138.6277350629198,124.41586221343483
trickbyte,tencent.com,186.055242886831,124.7087242402907
trickbyte,tenki.jp,187.09044929208426,122.78972360594518
trickbyte,tgju.org,127.37418300118938,122.45293244205672
trickbyte,theatlantic.com,155.97122002007632,128.95575795194196
trickbyte,theguardian.com,157.2333808731416,123.96582684897143
trickbyte,thehill.com,171.2545982465662,124.12065440981553
trickbyte,themeforest.net,132.856125847019,121.70110450222573
trickbyte,thepiratebay.org,124.03988555587571,120.7617578449948
trickbyte,thepiratebay3.org,203.61313789055265,122.63472371831021
trickbyte,thesaurus.com,156.36119747470164,124.03217240654189
trickbyte,thestartmagazine.com,181.89748171074638,144.79903581327406
trickbyte,theverge.com,130.95751725907985,125.37537817040395
trickbyte,tianya.cn,364.7296983620216,121.61548313652646
trickbyte,ticketmaster.com,139.77888406350695,125.02817327863183
trickbyte,timeanddate.com,130.31077031688443,125.01448187334785
trickbyte,tistory.com,196.56144878987607,121.0933107368905
trickbyte,tmall.com,170.81249338285676,129.62227655125074
trickbyte,tnt-online.ru,189.90211522784725,124.67248320322612
trickbyte,tokopedia.com,135.93552993803186,121.59010388984761
trickbyte,tomsguide.com,165.74853106305517,123.97599965333939
trickbyte,torrent9.ph,159.80103689021078,127.15862042688089
trickbyte,torrenthaja.com,130.93255190499897,122.34858462008937
trickbyte,torrentz2.eu,134.04368994564848,122.25975866975455
trickbyte,toutiao.com,216.99896480502753,123.64258630008533
trickbyte,tradingview.com,134.0100564833345,123.08048244951101
trickbyte,trello.com,137.16319640134944,123.22455143620229
trickbyte,tribunnews.com,206.6791269542842,121.42741397537034
trickbyte,tripadvisor.com,177.0552405766372,125.19262172281742
trickbyte,trustpilot.com,157.2270561651937,127.53320665195069
trickbyte,tube8.com,178.63426498811822,122.68279345128043
trickbyte,tumblr.com,125.05401080024653,122.73827567696571
trickbyte,turkiye.gov.tr,182.61063265903243,121.38934414191492
trickbyte,tutorialspoint.com,139.53737933830968,121.48162035335756
trickbyte,tvbs.com.tw,182.75240012283984,122.60975817154193
trickbyte,twitch.tv,150.7471603309286,122.4791031844657
trickbyte,twitter.com,123.91801211133338,123.56561324314067
trickbyte,txxx.com,130.8966314355875,121.38796700485821
trickbyte,udemy.com,152.1460807015156,122.36865603461347
trickbyte,udn.com,164.47498816354522,127.68931038163858
trickbyte,uidai.gov.in,291.6497588157654,122.88806915026287
trickbyte,ukr.net,199.81640114866454,123.22665384874263
trickbyte,ultimate-guitar.com,156.56096295549952,125.17417254376001
trickbyte,umblr.com,152.86108022876854,125.3549306942471
trickbyte,uniqlo.tmall.com,259.11878280598546,123.00503433778367
trickbyte,unsplash.com,125.90629960699329,123.00655162283059
trickbyte,uod2quk646.com,143.1996333573399,122.54517364861636
trickbyte,uol.com.br,196.3595403679486,121.02455298962263
trickbyte,up.nic.in,216.76614803486856,122.50631084216052
trickbyte,uploaded.net,152.36409136961245,125.74251715479227
trickbyte,upornia.com,126.9612752928816,121.63731121811374
trickbyte,ups.com,192.01253932611695,124.13717215431147
trickbyte,uptobox.com,131.64020721511594,123.92824021135938
trickbyte,uptodown.com,140.44240155610547,121.81893151638837
trickbyte,upwork.com,149.6522170973235,121.13462067369757
trickbyte,urbandictionary.com,131.49729968401894,122.32906827381973
trickbyte,urdupoint.com,131.56798796664023,122.65275842670736
trickbyte,usatoday.com,187.792069310772,130.11148250822362
trickbyte,userapi.com,166.67594323898183,121.24631007940604
trickbyte,usnews.com,145.81790926127596,125.27503490704913
trickbyte,usps.com,190.3764733980442,121.19417239365907
trickbyte,utorrent.com,263.76679038693163,122.48927701649995
trickbyte,uzone.id,224.13086069041285,122.96220615249256
trickbyte,v2ex.com,142.2910347323993,124.7633100840552
trickbyte,vacaneedasap.com,156.06829960798396,122.03575863406577
trickbyte,variance.tv,245.0343188026856,196.30924342521305
trickbyte,varzesh3.com,183.60940289908442,122.11486260438788
trickbyte,velocecdn.com,152.80218293954587,122.08513735697188
trickbyte,verizonwireless.com,154.6023212501715,122.69196633634897
trickbyte,vesti.ru,235.09979710496705,125.39358655440397
trickbyte,vice.com,162.1398626473443,124.8242071476476
trickbyte,vidio.com,137.35988427852763,124.05710371917691
trickbyte,vimeo.com,124.81727508892274,122.13179237883666
trickbyte,visualstudio.com,157.94563145730004,128.05261925376695
trickbyte,viva.co.id,172.5324128979239,161.3342783831317
trickbyte,vk.com,175.53358525037766,135.3233455969342
trickbyte,vkuseraudio.net,189.373471613588,123.97713779375472
trickbyte,vnexpress.net,293.3364610733657,122.1993790361388
trickbyte,voot.com,139.8000119832055,124.1621386645169
trickbyte,vporn.com,154.1370132231507,126.14599955749922
trickbyte,vtv.vn,320.56450586894465,121.9986898118052
trickbyte,w3school.com.cn,273.29919333087986,196.62244829895167
trickbyte,w3schools.com,162.04225246248575,121.02741292067643
trickbyte,walmart.com,129.0641276743905,123.6547920210608
trickbyte,washingtonpost.com,145.9671204377498,133.21743005265793
trickbyte,wattpad.com,127.86931146321626,123.82579421431853
trickbyte,wayfair.com,131.5554948202495,125.23265452734356
trickbyte,weather.com,135.9841729803332,123.89434520797484
trickbyte,web.de,177.9223789685759,122.75713829901711
trickbyte,webex.com,154.3159885653134,125.18589667462068
trickbyte,weblio.jp,141.48401109309034,121.78527634462407
trickbyte,webmd.com,127.10582837462425,122.18231033405354
trickbyte,weebly.com,127.29504511787972,122.72417307670774
trickbyte,weibo.cn,217.87766032681174,135.8745710506123
trickbyte,weibo.com,231.13662055854138,122.81382867488368
trickbyte,wellsfargo.com,192.52349648239283,194.39176123203902
trickbyte,westernjournal.com,161.18483688553857,129.95824185681752
trickbyte,wetransfer.com,180.11215945770002,125.25734427417146
trickbyte,whatsapp.com,123.8801031020181,121.46334484990301
trickbyte,wikia.com,129.18232182233496,122.0654824684406
trickbyte,wikihow.com,128.11253836442685,121.79589637651524
trickbyte,wikimedia.org,140.44157389936777,121.88106961548328
trickbyte,wikipedia.org,143.31759820724355,121.20858605565695
trickbyte,wiktionary.org,150.74013880100742,120.85434447588591
trickbyte,wildberries.ru,281.9726356658442,271.1487262156503
trickbyte,wiley.com,164.39187321169624,121.84765543146379
trickbyte,wish.com,156.3679417916413,123.02317290470519
trickbyte,wix.com,124.24622900013266,121.48286209538064
trickbyte,wondershare.com,182.84391843039413,125.06217143402019
trickbyte,wordpress.com,123.57510427205727,121.3910699789894
trickbyte,wordpress.org,147.79360855704752,123.66082782632317
trickbyte,wordreference.com,184.87231137937513,129.6192768575816
trickbyte,worldofwarcraft.com,166.45596510377422,131.44624098364648
trickbyte,wowhead.com,152.1369762847136,124.95989525883363
trickbyte,wp.com,149.7358725374115,123.69668965452705
trickbyte,wp.pl,178.88256342246615,122.51806875755048
trickbyte,wsj.com,157.3496439076703,126.23851849087353
trickbyte,wtoip.com,182.30055336808337,126.01741448301692
trickbyte,wunderground.com,145.8251132019635,124.4684134706341
trickbyte,www.gov.uk,197.00205889416904,153.38148694576287
trickbyte,xda-developers.com,129.32124168708407,122.10410358063106
trickbyte,xe.com,132.82729813764834,122.97124165142405
trickbyte,xfinity.com,153.7746551350273,122.83161892716227
trickbyte,xhamster.com,174.96632257926055,127.60141376277495
trickbyte,xhamsterlive.com,152.82666644659534,124.70765540312075
trickbyte,xiami.com,145.16791983925063,122.58351658438814
trickbyte,xiaomi.com,174.63411300860602,135.1532081206297
trickbyte,xinhuanet.com,283.6913820998422,122.83579234419199
trickbyte,xnxx.com,152.59906880814452,121.71134442604821
trickbyte,xtube.com,134.36791840298423,125.56158725557657
trickbyte,xvideos.com,175.0943429511169,127.27155183152905
trickbyte,yadi.sk,169.62901104626985,122.65427590444169
trickbyte,yahoo.co.jp,171.85635710584708,122.66089696565578
trickbyte,yahoo.com,146.9179430398448,122.55372408905933
trickbyte,yallakora.com,275.06457346266717,123.77344849037713
trickbyte,yandex.by,184.31328853656507,123.09565600650065
trickbyte,yandex.com.tr,163.34652797929172,122.58051592728188
trickbyte,yandex.kz,244.13249436123618,166.0787594857915
trickbyte,yandex.ru,141.57136677411094,121.53324137987761
trickbyte,yao.tmall.com,148.3590461570641,109.29637909706297
trickbyte,yaplakal.com,161.7884930094768,122.00837922764235
trickbyte,yelp.com,138.12400047378293,123.07093144747718
trickbyte,yenisafak.com,167.49847217880446,122.8065158015695
trickbyte,yespornplease.com,131.0639534274052,123.01989612651282
trickbyte,youdao.com,233.32857700257463,121.64586294313958
trickbyte,youjizz.com,167.19581623529567,121.6030680927737
trickbyte,youku.com,167.48201179093329,122.98179372888187
trickbyte,youm7.com,130.68370007235427,122.22913864614634
trickbyte,youporn.com,151.85596549819255,120.19393079239747
trickbyte,yourporn.sexy,134.80990836075668,122.10500111867643
trickbyte,youth.cn,252.824942099637,121.94199962862606
trickbyte,youtube.com,148.8366048586996,145.69865823968462
trickbyte,yts.am,151.18395556406728,123.95568911371561
trickbyte,yy.com,287.8493643526373,164.58868877641086
trickbyte,zara.com,134.9594022693305,124.36931053626127
trickbyte,zendesk.com,131.37234503339076,124.58058555835281
trickbyte,zhanqi.tv,173.21710185758,123.25093092332625
trickbyte,zhihu.com,159.9336658315412,122.73693168214683
trickbyte,zillow.com,138.65298854893652,123.18548322494688
trickbyte,zing.vn,272.8588041560403,181.41472538740473
trickbyte,zippyshare.com,143.40595483522992,122.40455286770032
trickbyte,znanija.com,156.65421602797917,121.72427471598675
trickbyte,zoho.com,131.93182878453155,123.30279287336202
trickbyte,zol.com.cn,298.4286901252023,121.9432406641286
trickbyte,zomato.com,128.22487256650265,123.5638258272204
trickbyte,zoom.us,132.49618373811245,123.00403345504711
trickbyte,zougla.gr,262.44012703155653,213.8814148332538
unlocator,104.com.tw,286.6930030286312,75.82700066268444
unlocator,1337x.to,89.26424942910671,74.83137398958206
unlocator,163.com,160.56358441710472,77.78412476181984
unlocator,1688.com,84.04374960809946,75.66249929368496
unlocator,17ok.com,342.70545467734337,74.6076237410307
unlocator,17track.net,145.57316713035107,79.28525097668171
unlocator,1bcde.com,91.19983672819755,77.8132784007876
unlocator,360.cn,117.2779593616724,75.93749929219484
unlocator,360doc.com,298.21187630295753,78.14874965697527
unlocator,3c.tmall.com,118.42533325155576,77.27150060236454
unlocator,3dmgame.com,215.1188300922513,75.46537462621927
unlocator,4chan.org,162.23699692636728,74.3973758071661
unlocator,4pda.ru,79.54816799610853,75.32475143671036
unlocator,4shared.com,106.34570848196745,75.70674922317266
unlocator,51cto.com,109.91816781461239,78.56537494808435
unlocator,51sole.com,125.66383183002472,78.57450004667044
unlocator,58.com,99.74833391606808,77.60637439787388
unlocator,5ch.net,75.99091622978449,75.89612435549498
unlocator,6.cn,151.20116621255875,74.37249924987555
unlocator,9gag.com,76.8917091190815,76.2711251154542
unlocator,abola.pt,197.72092159837484,74.91250056773424
unlocator,abril.com.br,154.59333546459675,77.23499927669764
unlocator,abs-cbn.com,75.03633387386799,74.56525042653084
unlocator,academia.edu,76.35537628084421,75.58837439864874
unlocator,accuweather.com,83.01049936562777,75.73249936103821
unlocator,addthis.com,75.21791756153107,75.04499983042479
unlocator,admaimai.com,221.52087837457657,77.47574988752604
unlocator,adobe.com,83.29987525939941,77.96062435954809
unlocator,adp.com,97.26083278656006,75.90137422084808
unlocator,agoda.com,76.39770768582821,76.23275090008974
unlocator,airbnb.com,77.72774994373322,77.3268761113286
unlocator,aksam.com.tr,112.45770752429962,75.64287353307009
unlocator,albawabhnews.com,76.32712554186583,75.49624983221292
unlocator,alibaba.com,82.94591680169106,75.41337516158819
unlocator,alicdn.com,82.63837359845638,74.9348746612668
unlocator,aliexpress.com,90.702542103827,75.0713748857379
unlocator,alipay.com,115.96045829355717,76.68525073677301
unlocator,aliyun.com,88.88483326882124,75.91262459754944
unlocator,allegro.pl,164.25833385437727,79.1718764230609
unlocator,alnaharegypt.com,75.9117491543293,75.29362384229898
unlocator,alodokter.com,76.44120883196592,74.970374815166
unlocator,amazon.ca,77.85433437675238,77.3331243544817
unlocator,amazon.cn,87.48570922762156,76.52550004422665
unlocator,amazon.co.jp,78.50566692650318,79.03837505728006
unlocator,amazon.co.uk,78.31666618585587,78.01812607795
unlocator,amazon.com,75.82700066268444,75.62262564897537
unlocator,amazon.de,72.63333350419998,72.51037564128637
unlocator,amazon.es,82.61724840849638,77.63700094074011
unlocator,amazon.fr,78.08362506330013,78.01137398928404
unlocator,amazon.in,78.49899958819151,77.7427488937974
unlocator,amazon.it,77.85199955105782,77.86012627184391
unlocator,amazonaws.com,77.05312501639128,76.38875115662813
unlocator,ameblo.jp,99.97091721743345,77.62575056403875
unlocator,americanas.com.br,103.32937352359295,75.24937484413385
unlocator,americanexpress.com,84.90949962288141,76.2477507814765
unlocator,android.com,81.11666701734066,77.10549980401993
unlocator,animeflv.net,75.45062527060509,75.02537593245506
unlocator,animeyt.tv,170.64950056374073,76.88012439757586
unlocator,aol.com,76.75525080412626,76.7197497189045
unlocator,aparat.com,78.23375053703785,76.94074977189302
unlocator,apkpure.com,81.37604128569365,75.32474957406521
unlocator,apple.com,77.33883336186409,77.21837423741817
unlocator,appledaily.com,76.97795704007149,76.0337496176362
unlocator,archive.org,95.52070777863264,76.84449944645166
unlocator,archiveofourown.org,94.81991548091173,74.79275111109018
unlocator,artstation.com,77.11887545883656,75.60675032436848
unlocator,arxiv.org,90.91970697045326,75.67812502384186
unlocator,as.com,76.61583367735147,76.79837569594383
unlocator,asana.com,77.46674865484238,76.21212489902973
unlocator,ask.com,76.492415741086,75.96025057137012
unlocator,asos.com,79.42970935255289,78.06837372481823
unlocator,asus.com,75.42895898222923,75.30162390321493
unlocator,atlassian.com,77.26191636174917,76.80087443441153
unlocator,atlassian.net,78.70450057089329,76.10025070607662
unlocator,att.com,95.69366741925478,76.63212344050407
unlocator,autodesk.com,76.26345846801996,74.75650031119585
unlocator,avast.com,83.09187460690737,75.2964997664094
unlocator,avgle.com,76.1357918381691,75.2404984086752
unlocator,avito.ru,85.11979226022959,75.32099913805723
unlocator,babytree.com,100.33845901489258,78.64600047469139
unlocator,badoo.com,97.03475050628185,75.36550052464008
unlocator,baidu.com,125.27378927916288,95.61025071889162
unlocator,baike.com,185.06754003465176,77.82587595283985
unlocator,bancodevenezuela.com,207.53566827625036,78.0787505209446
unlocator,bandcamp.com,77.22912449389696,76.5755008906126
unlocator,banggood.com,85.9924154356122,75.59099979698658
unlocator,bankmellat.ir,158.8713750243187,75.34412574023008
unlocator,bankofamerica.com,80.55766671895981,76.28262415528297
unlocator,battle.net,90.43954219669104,75.50925016403198
unlocator,bbc.co.uk,76.89558435231447,76.97525061666965
unlocator,bbc.com,76.39000006020069,75.64775086939335
unlocator,beeg.com,75.82966610789299,75.0963743776083
unlocator,behance.net,165.11491779237986,76.07100065797567
unlocator,bestbuy.com,78.30283232033253,76.21812541037798
unlocator,bet365.com,76.53704099357128,76.02049876004457
unlocator,bet9ja.com,79.29300051182508,75.20924974232912
unlocator,beytoote.com,97.01650030910969,76.00874826312065
unlocator,bild.de,190.69112185388803,77.20699906349182
unlocator,bilibili.com,121.18749972432852,78.10412533581257
unlocator,billdesk.com,181.17891903966665,74.93750005960464
unlocator,binance.com,77.10116542875767,75.65912511199713
unlocator,bing.com,74.60870780050755,74.30324982851744
unlocator,biobiochile.cl,130.10820839554071,74.98700078576803
unlocator,bitbucket.org,76.79612562060356,76.71275082975626
unlocator,bitly.com,178.5009205341339,77.65112444758415
unlocator,bitmedianetwork.com,78.80045846104622,75.72837453335524
unlocator,bkn.go.id,239.0408730134368,77.97487452626228
unlocator,blackboard.com,95.4923341050744,74.98350087553263
unlocator,blastingnews.com,77.23566796630621,76.42849907279015
unlocator,bldaily.com,76.01587474346161,75.79812407493591
unlocator,bleacherreport.com,89.33116588741541,76.35037507861853
unlocator,bles.com,76.01116690784693,74.41187463700771
unlocator,blibli.com,78.83558329194784,77.78862584382296
unlocator,blizzard.com,90.63904173672199,74.94749967008829
unlocator,blog.jp,137.96374667435884,73.37125018239021
unlocator,blog.me,89.57550022751093,74.62587580084801
unlocator,blogger.com,167.517501860857,79.32362612336874
unlocator,blogspot.com,80.81137482076883,76.73624996095896
unlocator,bloomberg.com,77.70870812237263,77.61787343770266
unlocator,bol.uol.com.br,200.28724893927574,75.53750090301037
unlocator,bolasport.com,76.53095852583647,76.37799996882677
unlocator,bongacams.com,90.14566615223885,76.22874900698662
unlocator,booking.com,75.05295798182487,74.65675100684166
unlocator,box.com,76.71672105789185,76.95200045903523
unlocator,breitbart.com,74.6577912941575,73.98312631994486
unlocator,brilio.net,86.93433366715908,78.11299990862608
unlocator,browsergames2018.com,75.50570834428072,75.18862560391426
unlocator,bukalapak.com,79.10225167870522,75.62362495809793
unlocator,businessinsider.com,165.10546021163464,77.23262440413237
unlocator,buzzfeed.com,77.41254102438688,76.72999985516071
unlocator,ca.gov,100.51224939525127,75.26625040918589
unlocator,caijing.com.cn,461.62784192711115,106.17775097489357
unlocator,caixa.gov.br,144.95333191007376,76.63112506270409
unlocator,caliente.mx,89.63829092681408,77.4973751977086
unlocator,cam4.com,76.2684578076005,76.14624965935946
unlocator,cambridge.org,77.21887622028589,75.49237553030252
unlocator,canalrcn.com,74.93733242154121,74.43937379866838
unlocator,canva.com,75.77329128980637,75.41200052946806
unlocator,capitalone.com,95.69779224693775,78.00224889069796
unlocator,cbsnews.com,85.81366762518883,76.77262462675571
unlocator,cbssports.com,80.62858413904905,76.34600065648556
unlocator,ccm.net,81.75429236143827,78.07150017470121
unlocator,cdiscount.com,78.02849914878607,77.7228744700551
unlocator,cdstm.cn,152.7858730405569,74.09687526524067
unlocator,chase.com,165.19962530583143,77.71012559533119
unlocator,chaturbate.com,74.84199944883585,74.79937467724085
unlocator,chegg.com,76.84804126620293,76.04362536221743
unlocator,chess.com,77.54450011998415,75.45487489551306
unlocator,china.com.cn,175.40979105979204,75.16987528651953
unlocator,chinadaily.com.cn,126.28341745585203,76.22737623751163
unlocator,chinaz.com,97.51345962285995,78.04737519472837
unlocator,chip.de,78.96550092846155,76.33987534791231
unlocator,chouftv.ma,103.75712439417839,75.93762595206499
unlocator,chron.com,120.32512668520212,76.29199977964163
unlocator,ci123.com,247.36191239207983,75.10100118815899
unlocator,cimaclub.com,75.4947504028678,75.10250061750412
unlocator,cinecalidad.to,89.00933340191841,75.1173747703433
unlocator,cisco.com,95.2277909964323,75.96199959516525
unlocator,citi.com,75.80337580293417,75.15750080347061
unlocator,cnbc.com,84.9160822108388,74.97987430542707
unlocator,cnblogs.com,131.41554221510887,77.88662519305944
unlocator,cnet.com,75.90379100292921,74.70237463712692
unlocator,cnn.com,76.93150080740452,75.49000065773726
unlocator,cnnindonesia.com,131.80441409349442,75.334626249969
unlocator,cnzz.com,90.81970807164907,75.15225000679493
unlocator,cobalten.com,77.7727086097002,76.74612570554018
unlocator,codepen.io,76.46645698696375,74.95887391269207
unlocator,coinmarketcap.com,75.61662513762712,74.99450072646141
unlocator,concursolutions.com,77.14787498116493,76.1703746393323
unlocator,constintptr.com,76.73962507396936,75.87762549519539
unlocator,convert2mp3.net,76.27791725099087,75.25775115936995
unlocator,corriere.it,133.154665119946,74.01274889707565
unlocator,costco.com,91.38137474656105,75.18912479281425
unlocator,coursehero.com,75.02404041588306,74.64849948883057
unlocator,coursera.org,76.8997073173523,76.36262476444244
unlocator,cqnews.net,255.44716604053974,75.55574830621481
unlocator,craigslist.org,92.04058349132538,75.78324992209673
unlocator,creditonebank.com,74.83616657555103,74.87812358886003
unlocator,cricbuzz.com,75.57008415460587,75.055499561131
unlocator,crptentry.com,77.50470750033855,75.14850050210953
unlocator,crtatix.com,76.1836664751172,75.80312341451645
unlocator,crunchyroll.com,74.49791580438614,73.87562561780214
unlocator,cryptobrowser.site,83.6236672475934,75.23175049573183
unlocator,csdn.net,117.94870626181364,78.56687437742949
unlocator,dafont.com,90.25133308023214,77.14362535625696
unlocator,dailycaller.com,75.03620814532042,74.90062341094017
unlocator,dailyfeed.co.uk,80.82429133355618,74.39462374895811
unlocator,dailymail.co.uk,86.34437434375286,76.88712514936924
unlocator,dailymotion.com,73.52087367326021,72.72262405604124
unlocator,daum.net,143.85366812348366,75.6226247176528
unlocator,dcard.tw,189.09445777535439,75.14749933034182
unlocator,dcinside.com,169.6311654523015,74.16300009936094
unlocator,debate.com.mx,105.24712596088648,75.28587523847818
unlocator,dell.com,94.07433401793242,76.43024995923042
unlocator,delta.com,76.26291643828154,75.33974945545197
unlocator,detail.tmall.com,120.46929076313972,76.45099982619286
unlocator,detik.com,138.68612423539162,75.49900002777576
unlocator,deviantart.com,78.02716735750437,76.1308753862977
unlocator,dianping.com,103.60416769981384,78.77412624657154
unlocator,dictionary.com,76.37962605804205,75.78487321734428
unlocator,digikala.com,118.53533610701561,74.08812455832958
unlocator,digitaldsp.com,76.38083305209875,76.29862427711487
unlocator,diply.com,77.25720852613449,77.17612385749817
unlocator,discogs.com,75.94616711139679,75.61387680470943
unlocator,discordapp.com,74.72383417189121,74.12787526845932
unlocator,discover.com,77.56258361041546,76.42487529665232
unlocator,discuss.com.hk,145.7042070105672,74.84162412583828
unlocator,divar.ir,122.46591784060001,75.1296253874898
unlocator,dkn.tv,78.20458244532347,75.7177509367466
unlocator,dmm.co.jp,131.53033144772053,75.47487411648035
unlocator,dmm.com,137.78220769017935,79.53737396746874
unlocator,dnckawxatc.com,92.70099923014641,76.56324841082096
unlocator,dnevnik.ru,120.67358382046223,76.3327507302165
unlocator,docin.com,91.04837477207184,79.07524984329939
unlocator,doodle.com,75.25304146111012,74.73274879157543
unlocator,douban.com,129.73112147301435,78.47162522375584
unlocator,doubleclick.net,80.77007589431909,77.41084752174524
unlocator,doublepimp.com,75.62133483588696,75.3405001014471
unlocator,doublepimpssl.com,75.26016607880592,74.82474949210882
unlocator,douyin.com,196.21116295456886,78.51387467235327
unlocator,douyu.com,178.26058343052864,78.4313753247261
unlocator,dribbble.com,76.69866736978292,74.90049954503775
unlocator,drive2.ru,85.27358341962099,74.84200038015842
unlocator,drom.ru,122.93441593647003,74.39287379384041
unlocator,dropbox.com,75.83895791321993,75.7781257852912
unlocator,drudgereport.com,75.0731248408556,74.92125034332275
unlocator,duckduckgo.com,75.58695785701275,75.41374955326319
unlocator,duolingo.com,76.0280005633831,74.87587444484234
unlocator,e-hentai.org,75.49125142395496,75.2320010215044
unlocator,ea.com,78.32941692322493,75.85262600332499
unlocator,easports.com,79.0299167856574,78.97887378931046
unlocator,eastday.com,185.86149904876947,75.90487413108349
unlocator,ebates.com,76.13004092127085,75.83424914628267
unlocator,ebay.co.uk,76.56583469361067,75.849374756217
unlocator,ebay.com,77.37229205667973,77.66987476497889
unlocator,ebay.com.au,77.5761241093278,76.93724986165762
unlocator,ebay.de,77.54520792514086,77.19224970787764
unlocator,ebay.fr,78.09458393603563,78.41037586331367
unlocator,ebay.it,79.50383331626654,76.78075041621923
unlocator,ebc.net.tw,191.97953958064318,75.57887490838766
unlocator,echo.msk.ru,140.0862904265523,76.17400120943785
unlocator,ecollege.com,85.6017516925931,76.48424990475178
unlocator,ecosia.org,77.18450129032135,76.81869976222515
unlocator,egy.best,78.06345820426941,75.30012633651495
unlocator,eksisozluk.com,77.11433339864016,76.42862480133772
unlocator,el-nacional.com,76.73258427530527,75.72200056165457
unlocator,elbalad.news,96.88216540962458,75.04774909466505
unlocator,elfagr.com,163.32491487264633,76.03299990296364
unlocator,elmundo.es,83.00987537950277,76.70437451452017
unlocator,elpais.com,76.67154166847467,75.86400024592876
unlocator,elsevier.com,91.76695812493563,76.18375029414892
unlocator,elwatannews.com,75.75137540698051,75.23637544363737
unlocator,emol.com,134.6198320388794,74.5952483266592
unlocator,engadget.com,77.35800091177225,77.18412484973669
unlocator,ensonhaber.com,76.26575045287609,75.64912736415863
unlocator,entrepreneur.com,103.4427909180522,75.53587481379509
unlocator,epfindia.gov.in,133.59887525439262,75.16150083392859
unlocator,epicgames.com,78.95549945533276,77.2401262074709
unlocator,eskimi.com,75.35833399742842,75.21612476557493
unlocator,espn.com,186.71094743829025,76.3306854978988
unlocator,espncricinfo.com,75.99354162812233,75.58637484908104
unlocator,ethfw0370q.com,98.63074868917465,77.76187546551228
unlocator,etsy.com,76.80908311158419,76.93799957633018
unlocator,ettoday.net,133.77845846116543,74.48812574148178
unlocator,europa.eu,105.07400147616863,77.33325008302927
unlocator,eventbrite.com,166.2115016952157,78.00537534058094
unlocator,evernote.com,164.04754016548395,76.986875385046
unlocator,exoclick.com,80.6303322315216,76.65987405925989
unlocator,expedia.com,77.53937598317862,76.05912536382675
unlocator,express.co.uk,133.08625016361475,76.065625064075
unlocator,eyny.com,76.96337532252073,76.19925029575825
unlocator,f5v1x3kgv5.com,83.14645662903786,74.47549887001514
unlocator,facebook.com,80.02412412315607,76.92850101739168
unlocator,factaholics.com,101.25141590833664,75.36599971354008
unlocator,farfetch.com,75.84254164248705,75.5972508341074
unlocator,fb.ru,124.19341783970594,75.48675034195185
unlocator,fbcdn.net,74.58329200744629,75.12537576258183
unlocator,fc2.com,84.1404590755701,75.92737395316362
unlocator,fedex.com,92.95912552624941,77.14574970304966
unlocator,feedly.com,74.79912508279085,75.0482501462102
unlocator,fidelity.com,82.13216718286276,77.39975024014711
unlocator,filehippo.com,77.60454155504704,76.29437558352947
unlocator,files.wordpress.com,76.59699954092503,76.39550045132637
unlocator,firefox.com,76.17370784282684,74.91674926131964
unlocator,fishki.net,76.29558257758617,75.86300000548363
unlocator,fiverr.com,75.04962477833033,74.55874979496002
unlocator,flickr.com,76.07112638652325,75.90362522751093
unlocator,flipkart.com,81.74499962478876,78.90637591481209
unlocator,flvto.biz,98.26616663485765,75.0888753682375
unlocator,food.tmall.com,100.95619410276413,76.05916696290176
unlocator,forbes.com,77.07158382982016,76.42575073987246
unlocator,force.com,78.26541643589735,78.22687458246946
unlocator,foxnews.com,75.48929192125797,75.13162400573492
unlocator,free.fr,89.03920743614435,74.3755018338561
unlocator,freejobalert.com,85.41208226233721,76.34562533348799
unlocator,freepik.com,164.15812447667122,76.05787459760904
unlocator,friv.com,80.10108303278685,75.04137512296438
unlocator,fromdoctopdf.com,79.197583720088,74.74599871784449
unlocator,gamepedia.com,75.51954220980406,75.34212619066238
unlocator,gamer.com.tw,197.44654558598995,74.69725143164396
unlocator,gamersky.com,192.53712333738804,77.46275141835213
unlocator,gamespot.com,93.60945783555508,74.74562432616949
unlocator,gap.tmall.com,83.68495758622885,75.91500040143728
unlocator,gazeta.ru,114.21874817460775,76.12437475472689
unlocator,gazetaexpress.com,75.75470767915249,75.35962574183941
unlocator,gdz.ru,83.90433341264725,75.81362500786781
unlocator,gearbest.com,77.10533309727907,76.30550116300583
unlocator,geeksforgeeks.org,75.89691691100597,75.6316240876913
unlocator,genius.com,162.34845854341984,74.61262587457895
unlocator,getpocket.com,76.27162523567677,75.71612484753132
unlocator,gfycat.com,76.13412570208311,75.64312592148781
unlocator,giphy.com,77.05595903098583,76.53700094670057
unlocator,gismeteo.ru,120.53729128092527,76.12275052815676
unlocator,github.com,77.76108291000128,77.11424957960844
unlocator,givemesport.com,77.27162539958954,75.79949870705605
unlocator,gizmodo.com,76.5328761190176,76.70474890619516
unlocator,glassdoor.com,75.16108360141516,75.0364987179637
unlocator,globo.com,108.56954101473093,98.29337429255247
unlocator,gmanetwork.com,187.1844157576561,74.3995001539588
unlocator,gmarket.co.kr,111.70516535639763,73.92887491732836
unlocator,gmw.cn,164.3884163349867,76.24162547290325
unlocator,gmx.net,81.7803330719471,75.62875002622604
unlocator,go.com,94.66850012540817,76.1025007814169
unlocator,goal.com,99.974125623703,75.09512547403574
unlocator,godaddy.com,78.67854088544846,78.31224892288446
unlocator,gome.com.cn,100.92895850539207,78.84400058537722
unlocator,goo.ne.jp,130.3634187206626,75.89062489569187
unlocator,goodreads.com,78.05091608315706,78.17449886351824
unlocator,google.ae,80.11629153043032,76.81000046432018
unlocator,google.at,84.73337441682816,77.49399915337563
unlocator,google.az,97.60858304798603,74.34487715363503
unlocator,google.be,84.23658274114132,75.59275068342686
unlocator,google.bg,83.73608440160751,75.61412546783686
unlocator,google.by,98.77037350088358,76.25050097703934
unlocator,google.ca,165.17087165266275,76.55712403357029
unlocator,google.ch,80.50591591745615,77.12625060230494
unlocator,google.cl,97.57187496870756,75.39212424308062
unlocator,google.cn,82.14837498962879,76.15549955517054
unlocator,google.co.ao,145.52583452314138,76.37662533670664
unlocator,google.co.id,112.59083263576031,76.02937519550323
unlocator,google.co.il,89.76525068283081,75.82162506878376
unlocator,google.co.in,78.33529077470303,75.01262426376343
unlocator,google.co.jp,77.73633394390345,76.47712528705597
unlocator,google.co.kr,81.32391702383757,75.40812343358994
unlocator,google.co.nz,105.41158262640238,76.63450017571449
unlocator,google.co.th,93.57308503240347,78.11200059950352
unlocator,google.co.uk,76.68237574398518,75.86725056171417
unlocator,google.co.ve,258.19491781294346,75.399000197649
unlocator,google.co.za,105.80991767346859,75.71387384086847
unlocator,google.com,76.9539587199688,75.27399994432926
unlocator,google.com.ar,81.67624939233065,75.81925112754107
unlocator,google.com.au,77.55866553634405,76.13349985331297
unlocator,google.com.br,93.35462655872107,76.01837627589703
unlocator,google.com.co,81.64854254573584,76.27899944782257
unlocator,google.com.do,100.65920650959015,74.8008731752634
unlocator,google.com.ec,113.35158254951239,76.28637552261353
unlocator,google.com.eg,165.30758142471313,76.43574941903353
unlocator,google.com.gt,113.16787451505661,75.02525020390749
unlocator,google.com.hk,115.53233303129673,75.87975077331066
unlocator,google.com.kw,173.4924167394638,78.51237431168556
unlocator,google.com.ly,104.96537573635578,74.42562561482191
unlocator,google.com.mx,86.66329178959131,76.14837493747473
unlocator,google.com.my,121.26745842397213,76.23075041919947
unlocator,google.com.ng,106.96312412619591,76.33025012910366
unlocator,google.com.pe,100.84495786577463,76.44412480294704
unlocator,google.com.ph,96.21812589466572,75.7073750719428
unlocator,google.com.pk,91.28791652619839,75.93475002795458
unlocator,google.com.sa,133.4253754466772,75.42924955487251
unlocator,google.com.sg,91.8758325278759,73.99337366223335
unlocator,google.com.tr,86.21041662991047,74.75512381643057
unlocator,google.com.tw,109.4265403226018,77.01387442648411
unlocator,google.com.ua,82.44404196739197,75.46487543731928
unlocator,google.com.vn,124.09500032663345,74.91500116884708
unlocator,google.cz,79.58845794200897,75.85199922323227
unlocator,google.de,76.7000000923872,75.27387514710426
unlocator,google.dk,79.1937904432416,77.22675148397684
unlocator,google.dz,101.26904025673866,74.33462515473366
unlocator,google.es,79.72604036331177,75.96712559461594
unlocator,google.fi,80.52333351224661,76.41925010830164
unlocator,google.fr,77.62550096958876,76.30362547934055
unlocator,google.gr,83.83550029247999,75.45312494039536
unlocator,google.hr,85.42475011199713,75.119249522686
unlocator,google.hu,86.59183420240879,76.4012485742569
unlocator,google.ie,76.23533438891172,74.80437494814396
unlocator,google.iq,81.46345801651478,76.1540001258254
unlocator,google.it,80.1119590178132,75.8937494829297
unlocator,google.kz,100.00033304095268,75.14774985611439
unlocator,google.lk,116.48016795516014,75.3251239657402
unlocator,google.lt,126.87783408910036,76.07562560588121
unlocator,google.nl,78.01433280110359,76.17087382823229
unlocator,google.no,81.3744580373168,75.80962404608727
unlocator,google.pl,79.29750066250563,76.46037545055151
unlocator,google.pt,79.06658295542002,75.10050013661385
unlocator,google.ro,81.18775021284819,75.80200023949146
unlocator,google.rs,89.49920814484358,78.09424959123135
unlocator,google.ru,77.38899998366833,75.00125095248222
unlocator,google.se,77.82045844942331,75.72662550956011
unlocator,google.sk,81.19537401944399,75.71725081652403
unlocator,google.tn,100.13837367296219,75.62537584453821
unlocator,googlevideo.com,79.90125007927418,76.29899960011244
unlocator,gosuslugi.ru,160.48508416861296,75.420125387609
unlocator,grammarly.com,75.9041653946042,75.89412480592728
unlocator,greview.pro,147.21529123683771,76.05558354407549
unlocator,grid.id,104.72208354622126,75.02625044435263
unlocator,groupon.com,78.19870952516794,75.38587506860495
unlocator,gsmarena.com,118.32416709512472,75.1548744738102
unlocator,gstatic.com,89.17333465069532,76.82762388139963
unlocator,gyazo.com,76.30262617021799,75.98862517625093
unlocator,haber7.com,88.5889595374465,75.22999960929155
unlocator,hamariweb.com,163.30691520124674,75.40312502533197
unlocator,hao123.com,422.6888734847307,76.81900169700384
unlocator,harvard.edu,98.85337390005589,74.10637568682432
unlocator,hatena.ne.jp,78.33629101514816,75.61387494206429
unlocator,hatenablog.com,77.06754188984632,75.37399791181087
unlocator,hclips.com,75.40283352136612,74.90675151348114
unlocator,hdfcbank.com,75.36812499165535,74.75149910897017
unlocator,hdzog.com,75.78933425247669,75.38312394171953
unlocator,healthline.com,77.36924849450588,75.7682491093874
unlocator,heavy.com,75.70466678589582,74.63837508112192
unlocator,hellomagazine.com,80.40220756083727,75.6069989874959
unlocator,hepsiburada.com,79.69570718705654,76.8067492172122
unlocator,heraldweekly.com,77.24291551858187,75.82699880003929
unlocator,hespress.com,166.918127797544,76.0048758238554
unlocator,hh.ru,110.57554185390472,75.63600037246943
unlocator,hitomi.la,107.34312422573566,76.08187478035688
unlocator,hm.com,76.5257915481925,76.87137555330992
unlocator,hola.com,78.33629194647074,77.395124360919
unlocator,homedepot.com,78.94641626626253,76.08962524682283
unlocator,hotels.com,77.56045833230019,77.29512546211481
unlocator,hotmovs.com,75.46725030988455,74.81737527996302
unlocator,hotnewhiphop.com,99.25083443522453,76.89924910664558
unlocator,hotstar.com,78.64083256572485,76.28475036472082
unlocator,hp.com,86.85458265244961,76.99874974787235
unlocator,huaban.com,358.04707929491997,74.33325238525867
unlocator,huanqiu.com,128.8081668317318,78.56799941509962
unlocator,huawei.com,123.29166661947966,76.60662475973368
unlocator,hubspot.com,75.11129137128592,74.99962486326694
unlocator,huffingtonpost.com,76.57420821487904,76.6763761639595
unlocator,hulu.com,77.44895853102207,77.51299906522036
unlocator,hupu.com,186.618372797966,77.71999947726727
unlocator,hurriyet.com.tr,128.55966668576002,75.66550001502037
unlocator,ibm.com,83.85641686618328,77.06800103187561
unlocator,icicibank.com,113.77395689487457,75.37425123155117
unlocator,icloud.com,76.55562460422516,77.21987459808588
unlocator,idntimes.com,76.04991644620895,75.2396248281002
unlocator,ieee.org,193.42624861747026,74.36162512749434
unlocator,ifeng.com,103.45087759196758,76.8046248704195
unlocator,ign.com,88.26679084450006,75.01337490975857
unlocator,ikco.ir,127.58100032806396,77.58424896746874
unlocator,ikea.com,77.72862538695335,76.93650107830763
unlocator,ilovepdf.com,75.6010003387928,75.58450009673834
unlocator,imdb.com,77.12316699326038,77.30724941939116
unlocator,imgur.com,75.14258287847042,75.38424991071224
unlocator,impress.co.jp,90.50354082137346,75.72237402200699
unlocator,indeed.com,75.91608259826899,75.61462558805943
unlocator,independent.co.uk,100.12012347579002,75.7908746600151
unlocator,indiamart.com,76.32279209792614,75.8863752707839
unlocator,indianexpress.com,81.0257913544774,76.42900105565786
unlocator,indiatimes.com,76.77479181438684,75.81149972975254
unlocator,indoxx1.com,75.34825056791306,74.95899870991707
unlocator,infobae.com,77.63295713812113,75.34949854016304
unlocator,infourok.ru,120.83650194108486,76.51287596672773
unlocator,inquirer.net,75.4915839061141,75.27237571775913
unlocator,instagram.com,77.70800031721592,76.17875002324581
unlocator,instructure.com,76.55350118875504,76.41750108450651
unlocator,intel.com,92.50120911747217,75.99400077015162
unlocator,interia.pl,137.1072493493557,75.0533752143383
unlocator,intoday.in,79.80966754257679,76.30462571978569
unlocator,intuit.com,79.21630578736465,78.27541728814442
unlocator,inven.co.kr,193.37529223412275,75.1970000565052
unlocator,investing.com,76.36325061321259,75.99887438118458
unlocator,investopedia.com,77.38183438777924,76.66500099003315
unlocator,iqiyi.com,168.53362694382668,77.08600163459778
unlocator,irctc.co.in,404.7509552910924,75.66224969923496
unlocator,issuu.com,76.27270743250847,76.33375003933907
unlocator,istockphoto.com,89.93395790457726,75.54012443870306
unlocator,jamnews.com,94.09299958497286,75.57000033557415
unlocator,jd.com,165.57574924081564,76.00774988532066
unlocator,jf71qh5v14.com,94.55891512334347,75.79187396913767
unlocator,jiameng.com,128.02370637655258,78.23037449270487
unlocator,jianshu.com,151.9547887146473,78.37837468832731
unlocator,jqw.com,181.9762522354722,77.39237509667873
unlocator,jrj.com.cn,148.45554158091545,74.2383748292923
unlocator,jstor.org,100.01437552273273,82.33125042170286
unlocator,justdial.com,82.0896252989769,75.45662485063076
unlocator,jw.org,79.42362409085035,75.58000087738037
unlocator,k618.cn,188.7984974309802,76.11962500959635
unlocator,kakaku.com,133.4617929533124,74.99275077134371
unlocator,kapanlagi.com,76.50141697376966,75.78262593597174
unlocator,kaskus.co.id,218.27771421521902,75.05587581545115
unlocator,kayak.com,78.61316576600075,77.2088747471571
unlocator,khanacademy.org,77.8142074123025,75.65249968320131
unlocator,kickstarter.com,78.31758260726929,76.16137433797121
unlocator,kijiji.ca,79.00137361139059,75.00712480396032
unlocator,kinopoisk.ru,163.11729326844215,75.62849950045347
unlocator,kissanime.ru,76.09058450907469,74.7879995033145
unlocator,kizlarsoruyor.com,76.00345741957426,74.64674953371286
unlocator,knowyourmeme.com,163.4027510881424,75.43862331658602
unlocator,kompas.com,144.5170236485345,76.41835776822907
unlocator,kooora.com,100.62350053340197,89.41537421196699
unlocator,kp.ru,113.51112462580204,77.78587564826012
unlocator,kumparan.com,77.94745825231075,76.00562367588282
unlocator,labanquepostale.fr,115.6152505427599,74.34087619185448
unlocator,ladbible.com,74.75658319890499,74.1940001025796
unlocator,lapatilla.com,74.61183331906796,74.2454994469881
unlocator,leagueoflegends.com,76.9427502527833,75.03600046038628
unlocator,leboncoin.fr,442.18391366302967,75.39900112897158
unlocator,lefigaro.fr,94.54112499952316,74.0325003862381
unlocator,lemonde.fr,85.1081246510148,76.3741247355938
unlocator,lenovo.com,83.99687521159649,76.18212606757879
unlocator,lenta.ru,123.411831445992,76.48412510752678
unlocator,lentainform.com,75.94366744160652,76.00537408143282
unlocator,libero.it,77.26933248341084,73.875124566257
unlocator,lifedaily.com,77.1913609157006,76.33816699186961
unlocator,lifehacker.com,77.00466644018888,77.14850082993507
unlocator,lifewire.com,76.91741827875376,76.68637484312057
unlocator,lifo.gr,170.83762679249048,77.976000495255
unlocator,line.me,96.61875199526548,74.7686242684722
unlocator,linkedin.com,76.9564164802432,76.94362383335829
unlocator,linkshrink.net,75.1793747767806,74.96912404894829
unlocator,liputan6.com,79.20591781536739,78.16208464403947
unlocator,list-manage.com,77.60362606495619,76.89912524074316
unlocator,list.tmall.com,106.36762529611588,75.30624885112047
unlocator,live.com,77.19470839947462,77.08137389272451
unlocator,livedoor.com,117.68570728600025,74.02975112199783
unlocator,livedoor.jp,140.21537359803915,75.53337514400482
unlocator,livejasmin.com,76.15933381021023,74.81312472373247
unlocator,livejournal.com,76.0782090947032,74.53837431967258
unlocator,livescore.com,84.6562497317791,76.27575099468231
unlocator,livetv.sx,80.90091682970524,74.9333743005991
unlocator,localgirldating.com,85.16666665673256,75.41175093501806
unlocator,login.tmall.com,159.0009449670712,77.10216629008453
unlocator,ltn.com.tw,209.4340855255723,77.2088747471571
unlocator,lun.com,138.10662552714348,76.37737598270178
unlocator,macys.com,78.20245902985334,76.94125175476074
unlocator,mail.ru,107.68816620111465,75.04887413233519
unlocator,mailchimp.com,86.05566620826721,75.97737479954958
unlocator,mama.cn,145.02087328583002,77.25062593817711
unlocator,manoramaonline.com,78.30659995476405,77.86139945189157
unlocator,marca.com,90.15383385121822,76.13599952310324
unlocator,marketwatch.com,75.79474989324808,75.97399968653917
unlocator,marriott.com,78.2636683434248,76.71712432056665
unlocator,mathrubhumi.com,89.11166712641716,75.64649917185307
unlocator,mathworks.com,101.13979130983353,75.16012620180845
unlocator,mawdoo3.com,76.4174172654748,76.1451255530119
unlocator,mayoclinic.org,110.76029296964407,74.22050088644028
unlocator,media.tumblr.com,76.12033374607563,75.99175069481134
unlocator,mediafire.com,75.25291666388512,75.2165000885725
unlocator,medium.com,76.44283398985863,76.8206249922514
unlocator,meetup.com,78.06216645985842,77.19987444579601
unlocator,mega.nz,206.21866825968027,77.07112561911345
unlocator,memurlar.net,119.06708218157291,74.43099934607744
unlocator,mercadolibre.com.ar,110.53020879626274,75.06924867630005
unlocator,mercadolibre.com.mx,101.19833424687386,75.52362512797117
unlocator,mercadolibre.com.ve,193.50575003772974,75.91037545353174
unlocator,mercadolivre.com.br,111.85162328183651,75.44312532991171
unlocator,mercari.com,165.84624722599983,77.48112548142672
unlocator,merdeka.com,77.23862398415804,77.04237569123507
unlocator,merriam-webster.com,98.91975112259388,76.48549880832434
unlocator,messenger.com,75.88991709053516,74.67450015246868
unlocator,metropoles.com,77.50133331865072,74.8070003464818
unlocator,mgid.com,75.42804162949324,75.23687370121479
unlocator,mheducation.com,79.96891718357801,75.1680014654994
unlocator,mi.com,105.06783332675695,78.85350193828344
unlocator,miao.tmall.com,88.15294379989307,77.03649873534839
unlocator,microsoft.com,76.77433453500271,76.33024919778109
unlocator,microsoftonline.com,78.99554166942835,77.8197506442666
unlocator,mileroticos.com,103.79991959780455,74.98262450098991
unlocator,milliyet.com.tr,113.67983184754848,74.57362487912178
unlocator,mit.edu,79.16758488863707,77.26012449711561
unlocator,mlb.com,76.57350040972233,75.44487528502941
unlocator,mmofreegames.online,89.60499987006187,76.04687567800283
unlocator,mobile.de,106.38862568885088,75.30712429434061
unlocator,mobile01.com,83.41337367892265,76.36375073343515
unlocator,momoshop.com.tw,244.18529123067856,76.89100038260221
unlocator,moneycontrol.com,149.66441877186298,78.25975026935339
unlocator,monografias.com,78.52825056761503,76.43287535756826
unlocator,motorsport.com,77.72962562739849,76.04199927300215
unlocator,movierulz.vc,139.9788334965706,75.33637527376413
unlocator,mozilla.org,76.5960831195116,75.58362651616335
unlocator,msi.com,120.04704214632511,74.91574808955193
unlocator,msn.com,77.16316636651754,75.8268740028143
unlocator,myanimelist.net,75.23708324879408,74.72400087863207
unlocator,myfreecams.com,102.1837517619133,74.90987610071898
unlocator,mynet.com,82.48974941670895,75.64237527549267
unlocator,myshopify.com,77.2058330476284,77.08412315696478
unlocator,myway.com,86.43620740622282,74.09962452948093
unlocator,n11.com,108.58083330094814,74.81675036251545
unlocator,naija.ng,129.0660398080945,75.6847495213151
unlocator,namasha.com,95.0336679816246,77.1267507225275
unlocator,namnak.com,118.79829131066799,74.67637490481138
unlocator,namu.wiki,93.5549158602953,76.20562426745892
unlocator,nature.com,77.72791758179665,76.56825054436922
unlocator,naukri.com,77.57495809346437,75.41450019925833
unlocator,naver.com,176.10749788582325,75.11087507009506
unlocator,naver.jp,79.39058262854815,75.59399958699942
unlocator,nbcnews.com,198.62166699022055,75.75575169175863
unlocator,ndtv.com,77.52308342605829,75.14562457799911
unlocator,netflix.com,75.95608476549387,75.55700093507767
unlocator,newegg.com,166.44325200468302,76.46787539124489
unlocator,news.com.au,79.95420787483454,76.79412513971329
unlocator,newsprofin.com,76.49641670286655,75.24675130844116
unlocator,newsupdateset.info,83.00654217600822,75.9721240028739
unlocator,newsupdatesky.info,84.45895928889513,74.73549991846085
unlocator,nextoptim.com,75.64204186201096,75.06725005805492
unlocator,nexusmods.com,75.66433399915695,75.14212559908628
unlocator,nfl.com,81.69679157435894,77.50337477773428
unlocator,nga.cn,186.7353357374668,76.95212494581938
unlocator,nhentai.net,75.03320835530758,74.76562447845936
unlocator,nianhuo.tmall.com,100.86138918995857,76.24916732311249
unlocator,nicovideo.jp,185.79512182623148,76.04437507688999
unlocator,nih.gov,100.00004153698683,74.83649905771017
unlocator,nike.com,134.31137800216675,73.573874309659
unlocator,nikkei.com,152.1901674568653,76.61975082010031
unlocator,ninisite.com,76.30412559956312,74.73274879157543
unlocator,nordstrom.com,76.33620779961348,76.10262650996447
unlocator,nownews.com,76.12091768532991,75.33987518399954
unlocator,npr.org,93.62441767007113,76.15924905985594
unlocator,nsportal.ru,174.6670827269554,75.01174882054329
unlocator,nur.kz,189.86970651894808,78.81700061261654
unlocator,nvzhuang.tmall.com,108.8309728850921,76.3513334095478
unlocator,nyaa.si,82.07575045526028,76.665373519063
unlocator,nypost.com,76.24195888638496,75.99462568759918
unlocator,nytimes.com,76.38574857264757,75.79575106501579
unlocator,oath.com,76.24745927751064,75.61662513762712
unlocator,oeeee.com,187.15812638401985,75.43187588453293
unlocator,office.com,79.59354110062122,77.696374617517
unlocator,office365.com,78.5918328911066,77.72875018417835
unlocator,ok.ru,106.62737488746643,75.98075084388256
unlocator,okdiario.com,76.53191685676575,75.70975087583065
unlocator,okezone.com,129.22141700983047,76.2708755210042
unlocator,okta.com,77.67049968242645,77.90675014257431
unlocator,oload.cloud,86.57241705805063,75.04700031131506
unlocator,olx.com.br,111.85270827263594,76.69112551957369
unlocator,olx.pl,99.18016567826271,76.99825055897236
unlocator,olx.ua,99.2239573970437,76.51437539607286
unlocator,onet.pl,132.02608283609152,75.86587499827147
unlocator,onlinesbi.com,181.2389986589551,75.52424911409616
unlocator,op.gg,89.37754202634096,75.97849890589714
unlocator,openload.co,76.07041671872139,74.93287604302168
unlocator,oracle.com,76.86945796012878,76.39424968510866
unlocator,orange.fr,97.10704069584608,76.06849912554026
unlocator,oschina.net,242.91804060339928,74.92849882692099
unlocator,otto.de,82.92500022798777,75.90299937874079
unlocator,otvfoco.com.br,102.8104992583394,74.60112497210503
unlocator,ouedkniss.com,98.5729182139039,75.420874170959
unlocator,ouo.io,76.36325061321259,74.95700009167194
unlocator,outbrain.com,76.31512451916933,76.15475077182055
unlocator,padlet.com,76.0086253285408,75.70112496614456
unlocator,pages.tmall.com,99.63291697204113,75.20758360624313
unlocator,panda.tv,98.16199820488691,78.87424901127815
unlocator,pandora.com,75.41066780686378,75.27274824678898
unlocator,pantip.com,115.25850091129541,75.76812617480755
unlocator,patch.com,78.53141706436872,76.23137533664703
unlocator,patreon.com,75.8920842781663,76.18062477558851
unlocator,patria.org.ve,458.3658669143915,75.87799895554781
unlocator,paypal.com,76.29846036434174,76.03750005364418
unlocator,paytm.com,76.68686161438625,75.12700061003368
unlocator,paytmmall.com,78.59562616795301,75.9077500551939
unlocator,pchome.com.tw,234.59687549620867,79.1853740811348
unlocator,pearsoncmg.com,102.11349837481976,74.75725002586842
unlocator,people.com.cn,444.94787231087685,75.89362561702728
unlocator,perfecttoolmedia.com,76.15745812654495,74.88199975341558
unlocator,pexels.com,75.56999940425158,75.21624956279993
unlocator,pikabu.ru,101.40587389469147,76.02537516504526
unlocator,pinimg.com,78.43966502696276,77.08537578582764
unlocator,pinterest.com,77.62912474572659,77.79737561941147
unlocator,pixabay.com,80.48687502741814,76.46000012755394
unlocator,pixiv.net,135.27629058808088,74.75250028073788
unlocator,pixnet.net,161.70274652540684,74.949249625206
unlocator,playstation.com,75.84162522107363,76.04687474668026
unlocator,pole-emploi.fr,94.89012602716684,75.10725129395723
unlocator,politico.com,76.96874998509884,76.6770001500845
unlocator,popads.net,76.987543143332,76.50074921548367
unlocator,popcash.net,74.50233399868011,74.29974991828203
unlocator,porn555.com,75.10691694915295,74.06837493181229
unlocator,pornhub.com,77.16366741806269,76.62787474691868
unlocator,pornpics.com,103.70233375579119,77.75562442839146
unlocator,pornq.com,74.82033316046,74.72987566143274
unlocator,prezi.com,76.6034172847867,75.8628761395812
unlocator,primevideo.com,77.41825003176928,76.74399949610233
unlocator,prom.ua,172.23849892616272,75.83699934184551
unlocator,prothomalo.com,78.84774915874004,76.24362502247095
unlocator,provincial.com,103.49970869719982,74.35062434524298
unlocator,ptt.cc,79.81791626662016,76.13699976354837
unlocator,pulzo.com,79.62716743350029,75.593626126647
unlocator,punchng.com,77.44104135781527,75.58225002139807
unlocator,python.org,75.47362428158522,75.76725073158741
unlocator,qq.com,138.03533371537924,76.80362462997437
unlocator,qualtrics.com,77.56249979138374,76.22162438929081
unlocator,queuecosm.bid,168.14025212079287,75.72275027632713
unlocator,quizlet.com,75.6760835647583,75.45087579637766
unlocator,quora.com,76.59633457660675,75.88349934667349
unlocator,rajasthan.gov.in,153.98483537137508,74.63662512600422
unlocator,rakuten.co.jp,148.221249692142,76.32637489587069
unlocator,rambler.ru,115.08020665496588,76.56375132501125
unlocator,rapidgator.net,95.1231662184,75.36700088530779
unlocator,rarbg.to,163.5269597172737,74.4066247716546
unlocator,rarbgprx.org,75.78437495976686,75.30937623232603
unlocator,rbc.ru,124.6904581785202,77.53762509673834
unlocator,readms.net,75.89662354439497,75.15074871480465
unlocator,realtor.com,106.56554251909256,74.99825116246939
unlocator,reclameaqui.com.br,78.52808386087418,75.38200076669455
unlocator,redd.it,77.34641619026661,76.48425176739693
unlocator,reddit.com,75.53791627287865,76.09324995428324
unlocator,redfin.com,75.95816534012556,75.913374312222
unlocator,rediff.com,76.95862464606762,76.80162508040667
unlocator,rednet.cn,144.5840010419488,80.13112563639879
unlocator,redtube.com,78.12824845314026,77.72949989885092
unlocator,repubblica.it,79.18683160096407,76.08149945735931
unlocator,researchgate.net,77.86054071038961,76.2958750128746
unlocator,reuters.com,135.31862571835518,76.81562472134829
unlocator,reverso.net,107.28283319622278,74.10400081425905
unlocator,ria.ru,124.11020882427692,76.66437420994043
unlocator,roblox.com,75.3688346594572,74.79787524789572
unlocator,rottentomatoes.com,76.66641660034657,75.48837456852198
unlocator,rotumal.com,76.41795836389065,76.12849865108728
unlocator,rt.com,130.46733289957047,76.07399951666594
unlocator,ruliweb.com,141.69812388718128,75.67449938505888
unlocator,runoob.com,125.74733421206474,78.4935001283884
unlocator,rus.ec,91.47433377802372,75.89275017380714
unlocator,ruten.com.tw,173.8647110760212,75.7949985563755
unlocator,rutor.info,77.0807908847928,74.62475076317787
unlocator,rutracker.org,74.92983434349298,74.64662473648787
unlocator,rutube.ru,114.7594153881073,74.61987528949976
unlocator,s9kkremkr0.com,98.75458385795355,78.07187363505363
unlocator,sabq.org,75.33758226782084,74.8517494648695
unlocator,sahibinden.com,116.67195986956358,76.50362513959408
unlocator,salesforce.com,164.84828852117062,77.21950020641088
unlocator,samsung.com,138.0644589662552,75.75524970889091
unlocator,sapo.pt,139.50895983725786,74.8866256326437
unlocator,sarkariresult.com,77.42358278483152,76.25324837863445
unlocator,savefrom.net,76.37587562203407,75.83949994295835
unlocator,sberbank.ru,118.00462566316128,75.20650047808886
unlocator,schoology.com,78.45533452928066,76.43312495201826
unlocator,sci-hub.tw,274.3799155578017,75.42737480252981
unlocator,sciencedirect.com,79.70075123012066,76.25224906951189
unlocator,scol.com.cn,249.23420697450638,75.81237517297268
unlocator,scribd.com,163.6537928134203,75.81850048154593
unlocator,scribol.com,76.74066536128521,74.3530010804534
unlocator,seasonvar.ru,208.75712670385838,75.43037459254265
unlocator,secureserver.net,78.73199880123138,77.866249717772
unlocator,segmentfault.com,220.36196198314428,78.00162490457296
unlocator,setn.com,78.46862450242043,74.38987493515015
unlocator,sex.com,102.67833340913057,74.8242512345314
unlocator,seznam.cz,111.18520796298981,76.44937466830015
unlocator,shaparak.ir,154.80937529355288,75.26562456041574
unlocator,shein.com,75.8662922307849,75.89099928736687
unlocator,shopify.com,77.43754331022501,77.35962513834238
unlocator,shutterstock.com,76.81125123053789,76.5172503888607
unlocator,sifyitest.com,139.94258642196655,74.82012547552586
unlocator,sina.com.cn,207.14916661381721,75.18212404102087
unlocator,sindonews.com,75.68379119038582,74.87300131469965
unlocator,siteadvisor.com,84.30137485265732,77.34100054949522
unlocator,skype.com,77.59966515004635,76.20749808847904
unlocator,skysports.com,83.44449941068888,78.24687473475933
unlocator,slack.com,163.38491812348366,74.54962562769651
unlocator,slickdeals.net,176.64403934031725,76.68612524867058
unlocator,slideshare.net,76.82095840573311,76.70975010842085
unlocator,smallpdf.com,82.3475830256939,76.55037567019463
unlocator,smzdm.com,180.1749598234892,77.08137575536966
unlocator,so.com,114.81820605695248,75.76550170779228
unlocator,socialblade.com,75.13162586838007,74.69700090587139
unlocator,softonic.com,85.15687566250563,76.1967496946454
unlocator,sogou.com,169.89720799028873,75.1136252656579
unlocator,sohu.com,182.04396031796932,76.99562516063452
unlocator,sonyliv.com,76.51533279567957,75.35187434405088
unlocator,soso.com,333.34845677018166,140.95775224268436
unlocator,soundcloud.com,77.1309994161129,76.39037445187569
unlocator,souq.com,76.49499922990799,75.92687476426363
unlocator,sourceforge.net,75.6667498499155,75.420749373734
unlocator,southwest.com,100.24549998342991,74.77700058370829
unlocator,spankbang.com,75.39699971675873,75.62412414699793
unlocator,speedtest.net,76.75020769238472,76.27762481570244
unlocator,spiegel.de,75.43058320879936,75.6381256505847
unlocator,sportbible.com,75.06441697478294,74.75824933499098
unlocator,spotify.com,76.80433429777622,76.78049895912409
unlocator,spotscenered.info,75.58787520974874,75.66899992525578
unlocator,springer.com,77.5595000013709,76.6557501628995
unlocator,sputniknews.com,111.47879250347614,76.75462495535612
unlocator,squarespace.com,77.08470895886421,77.03424897044897
unlocator,ssc.nic.in,135.07037609815598,77.56737433373928
unlocator,stackexchange.com,76.8627505749464,76.30425039678812
unlocator,stackoverflow.com,173.85925445705652,94.72987614572048
unlocator,standardmedia.co.ke,101.62220802158117,74.70100093632936
unlocator,stanford.edu,87.99045719206333,76.07687450945377
unlocator,state.gov,83.71187467128038,76.19412429630756
unlocator,steamcommunity.com,76.47854182869196,75.52800048142672
unlocator,steampowered.com,75.92516671866179,75.73037501424551
unlocator,studfiles.net,89.09787517040968,75.9213762357831
unlocator,study.com,165.4099989682436,76.83624979108572
unlocator,suara.com,76.1147066950798,74.8744998127222
unlocator,subito.it,85.74295789003372,76.89425069838762
unlocator,subject.tmall.com,99.3261244148016,76.11449994146824
unlocator,subscene.com,75.04591532051563,74.6627515181899
unlocator,superuser.com,77.9680423438549,76.537124812603
unlocator,surveymonkey.com,86.28370705991983,76.49050001055002
unlocator,t-online.de,115.99937453866005,76.63124985992908
unlocator,t.co,77.48260001341502,77.47060010830562
unlocator,tabelog.com,135.3669185191393,75.51349885761738
unlocator,taboola.com,77.14879047125578,76.7813753336668
unlocator,taleo.net,75.592708773911,74.84525069594383
unlocator,tandfonline.com,94.06458307057619,82.76899997144938
unlocator,taobao.com,84.16945766657591,76.08762476593256
unlocator,tarafdari.com,136.89195923507214,75.76475013047457
unlocator,target.com,77.14987639337778,75.2559993416071
unlocator,taringa.net,75.74429176747799,75.183249078691
unlocator,td.com,84.77845788002014,77.3349991068244
unlocator,techcrunch.com,75.97395870834589,75.22362470626831
unlocator,techradar.com,100.95241758972406,75.40787477046251
unlocator,telegram.org,85.38691699504852,75.49062464386225
unlocator,telegraph.co.uk,78.81512492895126,76.56649965792894
unlocator,telewebion.com,74.61220864206553,73.09837359935045
unlocator,tempo.co,87.64804061502218,76.5654994174838
unlocator,tencent.com,175.85783451795578,78.02412565797567
unlocator,tenki.jp,126.33837666362524,76.31375081837177
unlocator,tgju.org,82.6009577140212,75.47025009989738
unlocator,theatlantic.com,77.1837504580617,76.08387432992458
unlocator,theguardian.com,78.8372103124857,76.61474961787462
unlocator,thehill.com,77.78458390384912,76.10424980521202
unlocator,themeforest.net,75.73320902884007,75.82937553524971
unlocator,thepiratebay.org,75.28066635131836,75.11199917644262
unlocator,thepiratebay3.org,130.39245828986168,76.10037457197905
unlocator,thesaurus.com,78.7842059507966,77.072374522686
unlocator,thestartmagazine.com,81.06900006532669,74.30762611329556
unlocator,theverge.com,77.44200062006712,77.11762562394142
unlocator,tianya.cn,209.00450181216002,74.58287477493286
unlocator,ticketmaster.com,76.6544584184885,76.05050038546324
unlocator,timeanddate.com,77.59962510317564,77.10287533700466
unlocator,tistory.com,145.3360402956605,78.3698745071888
unlocator,tmall.com,93.15162431448698,75.93512535095215
unlocator,tnt-online.ru,114.14100136607885,79.75662499666214
unlocator,tokopedia.com,77.44800113141537,75.26087574660778
unlocator,tomsguide.com,83.25704094022512,75.12724958360195
unlocator,torrent9.ph,86.42137423157692,75.6473746150732
unlocator,torrenthaja.com,75.67395828664303,74.97224863618612
unlocator,torrentz2.eu,75.16512554138899,75.12800022959709
unlocator,toutiao.com,216.1040799692273,79.07050009816885
unlocator,tradingview.com,76.13454107195139,75.78699942678213
unlocator,trello.com,82.87433441728354,76.17462519556284
unlocator,tribunnews.com,147.03679084777832,75.5603751167655
unlocator,tripadvisor.com,77.94658187776804,77.54337321966887
unlocator,trustpilot.com,163.63566555082798,75.70687495172024
unlocator,tube8.com,165.59795662760735,76.88500080257654
unlocator,tumblr.com,76.7337093129754,77.00900174677372
unlocator,turkiye.gov.tr,134.10929217934608,74.98575001955032
unlocator,tutorialspoint.com,79.15037591010332,75.63750073313713
unlocator,tvbs.com.tw,186.00891530513763,75.20449999719858
unlocator,twimg.com,76.84050127863884,76.41499862074852
unlocator,twitch.tv,76.42791792750359,76.03087555617094
unlocator,twitter.com,77.30879168957472,77.13762484490871
unlocator,txxx.com,74.88070707768202,73.89700040221214
unlocator,udemy.com,75.12450125068426,75.25787502527237
unlocator,udn.com,76.97116583585739,76.26137509942055
unlocator,uidai.gov.in,340.3775077313185,75.53225010633469
unlocator,ukr.net,99.19246006757021,75.07787458598614
unlocator,ultimate-guitar.com,75.76975040137768,75.83762519061565
unlocator,umblr.com,76.71170774847269,76.44487358629704
unlocator,uniqlo.tmall.com,144.2396668717265,81.11312612891197
unlocator,unsplash.com,75.80612413585186,75.45699924230576
unlocator,uod2quk646.com,78.40087451040745,76.09362620860338
unlocator,uol.com.br,139.87541757524014,74.9892508611083
unlocator,up.nic.in,257.5302869081497,74.78387374430895
unlocator,uploaded.net,75.4712512716651,75.58637484908104
unlocator,upornia.com,75.37283468991518,74.9122491106391
unlocator,ups.com,94.89291626960039,78.0788753181696
unlocator,uptobox.com,75.56775026023388,75.04475023597479
unlocator,uptodown.com,87.33908459544182,75.44149924069643
unlocator,upwork.com,74.9815832823515,74.56599920988083
unlocator,urbandictionary.com,76.24629326164722,76.10899955034256
unlocator,urdupoint.com,75.37762448191643,75.21587517112494
unlocator,usatoday.com,76.99654158204794,76.81712508201599
unlocator,userapi.com,119.7294145822525,75.45937597751617
unlocator,usnews.com,78.50737497210503,77.87112519145012
unlocator,usps.com,96.63070924580097,75.13587456196547
unlocator,utorrent.com,101.16699896752834,75.70387423038483
unlocator,uzone.id,134.5107527449727,76.19937509298325
unlocator,v2ex.com,164.67225272208452,76.66575163602829
unlocator,vacaneedasap.com,76.15883275866508,75.02950169146061
unlocator,variance.tv,136.91795896738768,75.7820000872016
unlocator,varzesh3.com,166.65566433221102,76.90012454986572
unlocator,velocecdn.com,75.50962641835213,75.11074934154749
unlocator,verizonwireless.com,88.19220680743456,75.31075086444616
unlocator,vesti.ru,113.93662542104721,74.53337498009205
unlocator,vice.com,75.92654228210449,74.99712612479925
unlocator,vidio.com,77.95320730656385,75.83312597125769
unlocator,vimeo.com,77.32066698372364,75.79999975860119
unlocator,visualstudio.com,80.67250065505505,75.45812521129847
unlocator,viva.co.id,110.16412731260061,74.73737560212612
unlocator,vk.com,108.7429579347372,77.82037556171417
unlocator,vkuseraudio.net,113.38558327406645,76.76224876195192
unlocator,vnexpress.net,244.52462419867516,75.17999969422817
unlocator,voot.com,78.65924946963787,76.70087460428476
unlocator,vporn.com,75.02250000834465,74.43487457931042
unlocator,vtv.vn,386.2082911655307,74.45912528783083
unlocator,w3school.com.cn,473.9257898181677,77.23362557590008
unlocator,w3schools.com,98.04800152778625,74.68487415462732
unlocator,walmart.com,85.3730421513319,77.63412408530712
unlocator,washingtonpost.com,79.74027579321582,77.17611859826481
unlocator,wattpad.com,75.92716626822948,75.84937568753958
unlocator,wayfair.com,76.42941735684872,75.76237618923187
unlocator,weather.com,76.7409997060895,75.6648750975728
unlocator,web.de,84.2979159206152,75.88949985802174
unlocator,webex.com,86.33324969559908,75.56462567299604
unlocator,weblio.jp,78.98878958076239,76.08412578701973
unlocator,webmd.com,74.31458495557308,74.03299957513809
unlocator,weebly.com,77.80837547034025,75.8572481572628
unlocator,weibo.cn,222.92778020103773,80.6515005727609
unlocator,weibo.com,177.96928994357586,76.06412470340729
unlocator,wellsfargo.com,84.73145961761475,75.67125000059605
unlocator,westernjournal.com,75.614208355546,75.41762385517359
unlocator,wetransfer.com,77.61516701430082,76.52212586253881
unlocator,whatsapp.com,76.6612496227026,76.73450000584126
unlocator,wikia.com,76.58908423036337,76.50849968194962
unlocator,wikihow.com,77.35420763492584,77.26962491869926
unlocator,wikimedia.org,80.34895732998848,74.85487498342991
unlocator,wikipedia.org,74.77662526071072,74.41724929958582
unlocator,wiktionary.org,92.70333498716354,75.24612545967102
unlocator,wildberries.ru,114.24324940890074,75.01162588596344
unlocator,wiley.com,98.25383313000202,75.52062440663576
unlocator,wish.com,78.8150830194354,77.03525014221668
unlocator,wix.com,75.14829281717539,74.80924855917692
unlocator,wondershare.com,159.8597066476941,77.69524957984686
unlocator,wordpress.com,76.04450080543756,76.2052508071065
unlocator,wordpress.org,76.09099987894297,76.05662569403648
unlocator,wordreference.com,164.29579444229603,76.13425049930811
unlocator,worldofwarcraft.com,76.23633369803429,75.04049967974424
unlocator,wowhead.com,75.86741633713245,74.4458744302392
unlocator,wp.com,74.83299914747477,74.13287460803986
unlocator,wp.pl,129.0717488154769,75.16937516629696
unlocator,wsj.com,76.4641659334302,75.89524984359741
unlocator,wtoip.com,153.1249163672328,79.16400022804737
unlocator,wunderground.com,76.88620779663324,76.05637330561876
unlocator,www.gov.uk,124.98220708221197,76.2281259521842
unlocator,xda-developers.com,75.96508227288723,75.68700145930052
unlocator,xe.com,78.1657500192523,76.39675121754408
unlocator,xfinity.com,88.70262559503317,76.58275030553341
unlocator,xhamster.com,74.8897073790431,74.6013754978776
unlocator,xhamsterlive.com,74.74733237177134,73.78987409174442
unlocator,xiami.com,83.62525049597025,75.63649863004684
unlocator,xiaomi.com,129.27091773599386,79.42487578839064
unlocator,xinhuanet.com,323.87187983840704,76.77724957466125
unlocator,xnxx.com,126.09133310616016,77.2728743031621
unlocator,xtube.com,78.73541582375765,78.01000028848648
unlocator,xvideos.com,86.74520906060934,78.12374923378229
unlocator,yadi.sk,126.88566651195288,74.82900097966194
unlocator,yahoo.co.jp,120.9935424849391,75.27412474155426
unlocator,yahoo.com,75.90700034052134,75.33462438732386
unlocator,yallakora.com,155.93112632632256,74.41312540322542
unlocator,yandex.by,171.42274975776672,75.34699887037277
unlocator,yandex.com.tr,140.43600112199783,75.72637405246496
unlocator,yandex.kz,119.59987413138151,76.40137523412704
unlocator,yandex.ru,95.82054056227207,75.53562428802252
unlocator,yao.tmall.com,127.27911025285721,76.42516742149989
unlocator,yaplakal.com,96.9719160348177,75.73375105857849
unlocator,yelp.com,77.69162487238646,75.76987612992525
unlocator,yenisafak.com,76.06325019150972,74.55125078558922
unlocator,yespornplease.com,75.11658407747746,74.84012562781572
unlocator,youdao.com,175.56258291006088,74.9563742429018
unlocator,youjizz.com,76.19512360543013,74.53875057399273
unlocator,youku.com,210.40320862084627,76.21587626636028
unlocator,youm7.com,75.4156680777669,75.12537483125925
unlocator,youporn.com,78.48341576755047,77.70787551999092
unlocator,yourporn.sexy,77.22533401101828,75.5624994635582
unlocator,youth.cn,174.70845766365528,75.84349997341633
unlocator,youtube.com,76.57625060528517,75.78600104898214
unlocator,yts.am,84.18191689997911,75.81799943000078
unlocator,yy.com,147.95779064297676,76.40650030225515
unlocator,zara.com,77.77358219027519,76.65400020778179
unlocator,zendesk.com,77.90608331561089,77.22737547010183
unlocator,zhanqi.tv,98.57095871120691,78.9051242172718
unlocator,zhihu.com,104.72879372537136,77.71312445402145
unlocator,zillow.com,78.21279112249613,75.17087552696466
unlocator,zing.vn,179.18554227799177,75.49550011754036
unlocator,zippyshare.com,81.72412496060133,75.09662583470345
unlocator,znanija.com,76.52816828340292,76.0065009817481
unlocator,zoho.com,75.91949962079525,75.76124928891659
unlocator,zol.com.cn,266.00833237171173,74.90075007081032
unlocator,zomato.com,76.52854081243277,74.9737499281764
unlocator,zoom.us,75.55295713245869,75.1045010983944
unlocator,zougla.gr,169.27712317556143,75.20424947142601


==> figures/dns-lookup-times/top1000-cactusvpn.csv <==
cactusvpn,104.com.tw,136.30528428724833,59.745000010090216
cactusvpn,1337x.to,63.47471555428845,62.36257204519851
cactusvpn,163.com,82.14637956448964,59.79142923440252
cactusvpn,1688.com,121.13685639841216,59.937998918550356
cactusvpn,17ok.com,117.25538223981857,64.8635710988726
cactusvpn,17track.net,138.04783392697573,57.989500113762915
cactusvpn,1bcde.com,67.9705229440802,58.64968462602088
cactusvpn,360.cn,146.07733062335424,59.69900039157697
cactusvpn,360doc.com,142.47299917042255,53.6886245245114
cactusvpn,3c.tmall.com,300.21792948246,66.63329992443323
cactusvpn,3dmgame.com,113.09699818957597,55.38012471515685
cactusvpn,4chan.org,59.4490832882002,54.79562468826771
cactusvpn,4pda.ru,60.17825019080192,56.46037496626377
cactusvpn,4shared.com,60.57162559591234,53.819000255316496
cactusvpn,51cto.com,130.7187476195395,59.88012393936515
cactusvpn,51sole.com,140.06509631872177,72.90757128170559
cactusvpn,58.com,115.74137443676591,57.890624389983714
cactusvpn,5ch.net,61.663541942834854,56.13262485712767
cactusvpn,6.cn,133.16262420266867,57.71799979265779
cactusvpn,9gag.com,71.74142875841686,60.19914216761078
cactusvpn,abola.pt,58.58045723289251,53.840625449083745
cactusvpn,abril.com.br,60.59674848802388,53.7764992332086
cactusvpn,abs-cbn.com,70.43847681156227,61.46299945456641
cactusvpn,academia.edu,60.709707671776414,55.83437532186508
cactusvpn,accuweather.com,72.38623819180897,65.64828553902251
cactusvpn,addthis.com,61.40387477353215,55.62974978238344
cactusvpn,admaimai.com,201.4205027371645,58.93099936656654
cactusvpn,adobe.com,61.505334318748545,60.28499959834984
cactusvpn,adp.com,69.46337514091283,55.40912470314652
cactusvpn,agoda.com,63.88945830985904,59.23300061840564
cactusvpn,airbnb.com,72.70780964089292,64.58542908408812
cactusvpn,aksam.com.tr,58.82970860693604,53.606250090524554
cactusvpn,albawabhnews.com,70.13362007481712,61.883287504315376
cactusvpn,alibaba.com,131.47833411182677,59.86842978745699
cactusvpn,alicdn.com,119.9201256968081,53.984750411473215
cactusvpn,aliexpress.com,101.28804775221008,59.66242961585522
cactusvpn,alipay.com,85.47038012849433,60.22028491965362
cactusvpn,aliyun.com,133.63890136991228,67.5301414781383
cactusvpn,allegro.pl,76.13842621106994,67.33200038698587
cactusvpn,alnaharegypt.com,106.10029334202409,59.31637552566826
cactusvpn,alodokter.com,65.93138192381177,60.19657078598227
cactusvpn,amazon.ca,68.87214284922395,67.46614232127156
cactusvpn,amazon.cn,62.49466711389167,60.2169997457947
cactusvpn,amazon.co.jp,64.15080970951489,61.23514220650707
cactusvpn,amazon.co.uk,63.84576151945762,61.06771408979382
cactusvpn,amazon.com,64.32190431015832,65.87628674294267
cactusvpn,amazon.de,70.17504689948899,60.01671390341861
cactusvpn,amazon.es,67.49414319970778,63.531714890684405
cactusvpn,amazon.fr,64.17761889419386,60.194428477968486
cactusvpn,amazon.in,64.92419008697782,60.86700023817165
cactusvpn,amazon.it,71.99666702321598,61.55614235571453
cactusvpn,amazonaws.com,65.92299975454807,60.31757247235094
cactusvpn,ameblo.jp,76.00214385560581,69.02128591069153
cactusvpn,americanas.com.br,64.94349986314774,58.920749463140965
cactusvpn,americanexpress.com,72.05509165809913,67.25199926983225
cactusvpn,android.com,69.5790954466377,64.59300047052758
cactusvpn,animeflv.net,59.36287471558899,56.6528761992231
cactusvpn,animeyt.tv,74.29525877038638,67.57144474734862
cactusvpn,aol.com,65.86852350405285,60.87471464914935
cactusvpn,aparat.com,64.88176169139999,61.64400026734386
cactusvpn,apkpure.com,57.58712429087609,55.978374439291656
cactusvpn,apple.com,115.02042811896119,62.366426922380924
cactusvpn,appledaily.com,75.29649945596854,63.78458347171545
cactusvpn,archive.org,71.32933315421853,60.390285349317956
cactusvpn,archiveofourown.org,60.63716684002429,53.7373754195869
cactusvpn,artstation.com,59.38091699499637,55.10274996049702
cactusvpn,arxiv.org,66.50045816786587,54.4953754870221
cactusvpn,as.com,75.18933444387382,64.99788827366298
cactusvpn,asana.com,62.01983313076198,54.084875038824975
cactusvpn,ask.com,66.75176109586444,60.170144374881474
cactusvpn,asos.com,91.2355167998208,70.42166632082727
cactusvpn,asus.com,61.25654187053442,53.367999382317066
cactusvpn,atlassian.com,64.30450070183724,57.549749268218875
cactusvpn,atlassian.net,73.61885242991978,68.46944604896838
cactusvpn,att.com,69.40383312758058,53.62949927803129
cactusvpn,autodesk.com,74.28174908272922,53.63499990198761
cactusvpn,avast.com,82.43837440386415,87.0734981726855
cactusvpn,avgle.com,57.89383337832987,54.32012560777366
cactusvpn,avito.ru,64.62599975722176,59.449285534875735
cactusvpn,babytree.com,137.32076116970606,60.25971419044903
cactusvpn,badoo.com,66.79616674470405,62.812499779586986
cactusvpn,baidu.com,61.97019014507532,59.90814271249941
cactusvpn,baike.com,206.1335646680423,60.335858325873104
cactusvpn,bancodevenezuela.com,81.55220746994019,59.83662453945726
cactusvpn,bandcamp.com,60.339416144415736,54.63737482205033
cactusvpn,banggood.com,62.661958392709494,57.407250395044684
cactusvpn,bankmellat.ir,58.49166715051979,56.014249683357775
cactusvpn,bankofamerica.com,62.60476181549686,60.17100065946579
cactusvpn,battle.net,81.89366691346679,62.07757190402065
cactusvpn,bbc.co.uk,199.96271641658885,132.58428698671716
cactusvpn,bbc.com,74.30461953793254,67.47314347220319
cactusvpn,beeg.com,66.0297145534839,64.61514279778514
cactusvpn,behance.net,64.38004770981414,62.754855757313116
cactusvpn,bestbuy.com,76.513544741002,69.16254445571792
cactusvpn,bet365.com,64.22361944402967,59.436570986041
cactusvpn,bet9ja.com,111.29881042454925,60.4534282216004
cactusvpn,beytoote.com,62.232751166448,57.587374933063984
cactusvpn,bild.de,70.72371443999666,59.926000689821585
cactusvpn,bilibili.com,117.62342708451408,59.75314296249832
cactusvpn,billdesk.com,82.03345746733248,55.40487449616194
cactusvpn,binance.com,64.55087522044778,56.07750022318214
cactusvpn,bing.com,62.37300019711256,61.51357080255236
cactusvpn,biobiochile.cl,104.45266589522362,64.81971445360354
cactusvpn,bitbucket.org,64.35233354568481,55.785374832339585
cactusvpn,bitly.com,67.29704846761057,60.24400078292404
cactusvpn,bitmedianetwork.com,82.4227873235941,70.14581764286216
cactusvpn,bkn.go.id,153.30152320010322,60.16957134540592
cactusvpn,blackboard.com,67.70528666675091,61.419714375266004
cactusvpn,blastingnews.com,63.61566577106714,53.25925105717033
cactusvpn,bldaily.com,72.04142878098148,62.57671343960933
cactusvpn,bleacherreport.com,71.17904117330909,61.06662540696561
cactusvpn,bles.com,69.53495208706174,60.37842894771269
cactusvpn,blibli.com,63.63629037514329,59.402249520644546
cactusvpn,blizzard.com,79.80879326350987,53.15012484788895
cactusvpn,blog.jp,69.93429025169462,57.41899996064603
cactusvpn,blog.me,85.55520954541862,53.82837518118322
cactusvpn,blogger.com,67.96752395374435,61.42728576170547
cactusvpn,blogspot.com,63.732142427137916,60.05414269332375
cactusvpn,bloomberg.com,67.9193338645356,60.756570792623926
cactusvpn,bol.uol.com.br,174.6293610582749,92.24666802523036
cactusvpn,bolasport.com,61.9425002951175,53.78512491006404
cactusvpn,bongacams.com,67.23338059548821,60.154142922588754
cactusvpn,booking.com,61.5367620651211,59.79600003255265
cactusvpn,box.com,69.766477016466,61.78414262831211
cactusvpn,breitbart.com,65.75866628970418,61.293286005301134
cactusvpn,brilio.net,70.02095994539559,60.19849923904985
cactusvpn,browsergames2018.com,71.02771316255841,63.81357155208077
cactusvpn,bukalapak.com,72.60099984705448,70.47614295567784
cactusvpn,businessinsider.com,63.99980998997177,60.5641437162246
cactusvpn,buzzfeed.com,78.780519672566,75.03388863470819
cactusvpn,ca.gov,88.55379070155323,55.744375684298575
cactusvpn,caijing.com.cn,105.50271214119026,59.74785770688738
cactusvpn,caixa.gov.br,60.03029178828001,53.58762585092336
cactusvpn,caliente.mx,66.5084165520966,59.59200032521039
cactusvpn,cam4.com,62.493458623066545,56.39425024855882
cactusvpn,cambridge.org,67.17704768691745,61.23457064053842
cactusvpn,canalrcn.com,64.64829086326063,53.718124399892986
cactusvpn,canva.com,75.0997146325452,65.38857173706803
cactusvpn,capitalone.com,61.43428571522236,60.54257122533662
cactusvpn,cbsnews.com,67.89124896749854,55.620999773964286
cactusvpn,cbssports.com,68.120522956763,59.62114262261561
cactusvpn,ccm.net,73.51153446361423,69.4996009580791
cactusvpn,cdiscount.com,63.15050064586103,54.703749367035925
cactusvpn,cdstm.cn,160.34829337149858,57.71725042723119
cactusvpn,chase.com,70.65537984349898,62.995571909206255
cactusvpn,chaturbate.com,60.819144094628946,59.94628542768104
cactusvpn,chegg.com,80.52711230185297,76.83977743403779
cactusvpn,chess.com,59.066083398647606,53.41275059618056
cactusvpn,china.com.cn,63.90342834804739,61.987429458115784
cactusvpn,chinadaily.com.cn,86.10371526862893,65.18514254795653
cactusvpn,chinaz.com,124.858379896198,64.48957057935851
cactusvpn,chip.de,68.24849941767752,55.153999594040215
cactusvpn,chouftv.ma,72.94166700116226,61.95499934256077
cactusvpn,chron.com,66.63337501231581,57.58300004526973
cactusvpn,ci123.com,74.85247709389243,60.14871357807091
cactusvpn,cimaclub.com,63.60537582077086,57.54225037526339
cactusvpn,cinecalidad.to,69.60423849523067,62.75328594659056
cactusvpn,cisco.com,57.851750985719264,55.775375571101904
cactusvpn,citi.com,59.764249715954065,55.33050140365958
cactusvpn,cnbc.com,66.61633362195322,62.31342987822635
cactusvpn,cnblogs.com,152.8531430023057,64.404571428895
cactusvpn,cnet.com,65.0468563128795,59.26799880606787
cactusvpn,cnn.com,65.92319014349154,63.28685847776276
cactusvpn,cnnindonesia.com,74.2147620767355,60.72500002171312
cactusvpn,cnzz.com,130.3118742071092,59.74537518341094
cactusvpn,cobalten.com,71.41023794455188,65.08571348552194
cactusvpn,codepen.io,58.75279183965176,54.4170003850013
cactusvpn,coinmarketcap.com,63.50033371044057,60.78256985970906
cactusvpn,concursolutions.com,68.22830075398088,63.61019918695092
cactusvpn,constintptr.com,60.03845843952149,57.63112532440573
cactusvpn,convert2mp3.net,66.83176064065525,63.533715105482514
cactusvpn,corriere.it,69.77599894162267,53.30725014209747
cactusvpn,costco.com,54.61541749536991,53.07550146244466
cactusvpn,coursehero.com,65.48857076891831,60.526998846658636
cactusvpn,coursera.org,67.78143215924501,60.91539924964309
cactusvpn,cqnews.net,123.92779253423214,53.479374502785504
cactusvpn,craigslist.org,81.73899951257876,60.83171415541853
cactusvpn,creditonebank.com,61.2350411247462,57.01049847994
cactusvpn,cricbuzz.com,68.2062857917377,62.173714329089435
cactusvpn,crptentry.com,72.32537945466382,60.95400066780193
cactusvpn,crtatix.com,71.00895675830543,54.998875013552606
cactusvpn,crunchyroll.com,57.57854215335101,57.57487483788282
cactusvpn,cryptobrowser.site,61.30070879589766,57.8405000269413
cactusvpn,csdn.net,197.6593817983355,59.97714267245361
cactusvpn,dafont.com,59.6148333279416,55.84662489127368
cactusvpn,dailycaller.com,68.54395882692188,60.04924979060888
cactusvpn,dailyfeed.co.uk,71.04847580194473,64.62385784834623
cactusvpn,dailymail.co.uk,74.41571461302894,62.31657189450094
cactusvpn,dailymotion.com,64.65619044112307,60.48628608030932
cactusvpn,daum.net,79.45204685841288,64.11599913345916
cactusvpn,dcard.tw,63.45275091007352,55.81150040961802
cactusvpn,dcinside.com,118.33185755780765,59.61314309388399
cactusvpn,debate.com.mx,67.74033393178668,63.38528570319925
cactusvpn,dell.com,60.12752519122192,59.71385738147156
cactusvpn,delta.com,61.83387560304254,58.41662408784032
cactusvpn,detail.tmall.com,341.8463809149606,60.671572307390825
cactusvpn,detik.com,74.29576053151062,60.876571972455295
cactusvpn,deviantart.com,71.49638075913701,61.04657147079706
cactusvpn,dianping.com,117.24537564441562,62.17287585604936
cactusvpn,dictionary.com,63.10628647250789,60.250285480703624
cactusvpn,digikala.com,71.263762190938,60.08942837693861
cactusvpn,digitaldsp.com,66.7803343385458,54.33537543285638
cactusvpn,diply.com,63.08604763554675,61.02814232664449
cactusvpn,discogs.com,65.45190553047827,59.86257150237049
cactusvpn,discordapp.com,60.97414211503097,60.04300088222538
cactusvpn,discover.com,70.15486750751734,62.628398928791285
cactusvpn,discuss.com.hk,71.52642788631576,60.0559992183532
cactusvpn,divar.ir,61.65957038423845,60.290999710559845
cactusvpn,dkn.tv,71.81600002305848,62.102000628198894
cactusvpn,dmm.co.jp,135.4489539350782,70.13242931238243
cactusvpn,dmm.com,66.18016678839922,53.62550006248057
cactusvpn,dnckawxatc.com,87.6866661544357,63.200428815824644
cactusvpn,dnevnik.ru,85.20862506702542,53.6395002854988
cactusvpn,docin.com,82.91714398988655,64.20457216777972
cactusvpn,doodle.com,57.89866694249213,55.692375637590885
cactusvpn,douban.com,141.9142410159111,65.50528601344142
cactusvpn,doubleclick.net,64.57328596817595,60.0358567067555
cactusvpn,doublepimp.com,68.77809550080981,62.21571458237512
cactusvpn,doublepimpssl.com,70.89309633842537,71.65257073938847
cactusvpn,douyin.com,248.68453480303288,68.85412393603474
cactusvpn,douyu.com,98.41274935752153,60.24674966465682
cactusvpn,dribbble.com,57.023540954105556,54.29112468846142
cactusvpn,drive2.ru,56.59054161515087,54.05587505083531
cactusvpn,drom.ru,70.3871895426086,64.70799925071853
cactusvpn,dropbox.com,66.78338082773345,60.756572655269075
cactusvpn,drudgereport.com,61.40233390033245,56.72574928030372
cactusvpn,duckduckgo.com,72.27585784026554,60.56100076862744
cactusvpn,duolingo.com,62.30558385141194,53.575748577713966
cactusvpn,e-hentai.org,64.43966539310557,60.8895712399057
cactusvpn,ea.com,75.38416627794504,59.19920075684786
cactusvpn,easports.com,65.55070821195841,53.22950112167746
cactusvpn,eastday.com,113.90823764460427,62.5952866726688
cactusvpn,ebates.com,61.17845920380205,55.51087413914502
cactusvpn,ebay.co.uk,112.47542753283467,62.49557169420378
cactusvpn,ebay.com,63.973047238375464,63.274999814374105
cactusvpn,ebay.com.au,68.78538123731103,62.48528536941324
cactusvpn,ebay.de,71.63223837103162,62.827713787555695
cactusvpn,ebay.fr,61.270000180229545,57.7174995560199
cactusvpn,ebay.it,64.8255715412753,60.93357317149639
cactusvpn,ebc.net.tw,74.90133452746603,65.40466555290753
cactusvpn,echo.msk.ru,59.84479119069874,57.528124772943556
cactusvpn,ecollege.com,78.88462580740452,53.586999769322574
cactusvpn,ecosia.org,68.84493661068734,60.20328411388965
cactusvpn,egy.best,62.51229124609381,56.44325038883835
cactusvpn,eksisozluk.com,66.1567614546844,63.889142125844955
cactusvpn,el-nacional.com,62.812874326482415,55.2244990831241
cactusvpn,elbalad.news,59.89641626365483,54.833999020047486
cactusvpn,elfagr.com,67.65685629631791,61.978142575493884
cactusvpn,elmundo.es,67.98095202871731,62.85142911864179
cactusvpn,elpais.com,79.72307420439189,70.1701104020079
cactusvpn,elsevier.com,72.14657217264175,64.76214248687029
cactusvpn,elwatannews.com,60.8779180329293,53.986999788321555
cactusvpn,emol.com,55.88124948553741,53.90099994838238
cactusvpn,engadget.com,65.29770873021334,59.300001012161374
cactusvpn,ensonhaber.com,73.34661856293678,67.31971446424723
cactusvpn,entrepreneur.com,59.54120773822069,53.73950093053281
cactusvpn,epfindia.gov.in,101.72225069254637,56.498749065212905
cactusvpn,epicgames.com,68.41264389779258,63.2738267759914
cactusvpn,eskimi.com,60.82674954086542,53.66862553637475
cactusvpn,espn.com,58.924504826145785,46.20087146759033
cactusvpn,espncricinfo.com,63.10485715844802,61.40728521027735
cactusvpn,ethfw0370q.com,160.87109435881888,65.55271454687629
cactusvpn,etsy.com,64.75181026118142,60.061284340918064
cactusvpn,ettoday.net,87.94338256120682,64.70614285873515
cactusvpn,europa.eu,57.52741580363363,54.09587477333844
cactusvpn,eventbrite.com,70.86290498929364,63.45814253602709
cactusvpn,evernote.com,69.76461969316006,60.68014380122934
cactusvpn,exoclick.com,67.87714122661522,60.88671434138502
cactusvpn,expedia.com,68.11609491705894,62.906285747885704
cactusvpn,express.co.uk,70.57116683572531,64.03150111436844
cactusvpn,eyny.com,66.57547610146659,63.83157055824995
cactusvpn,f5v1x3kgv5.com,77.03071327081749,66.67685681687934
cactusvpn,facebook.com,63.33314427839858,62.442999865327565
cactusvpn,factaholics.com,62.58516723755747,59.71237528137863
cactusvpn,farfetch.com,61.83708366006613,56.536499643698335
cactusvpn,fb.ru,56.32158264052123,53.78199927508831
cactusvpn,fbcdn.net,67.3774437357982,66.05133393572436
cactusvpn,fc2.com,68.45766798193965,59.97899959662131
cactusvpn,fedex.com,78.0273327337844,66.40871481171676
cactusvpn,feedly.com,57.9761250410229,53.54399990756065
cactusvpn,fidelity.com,58.58270789030939,53.64549974910915
cactusvpn,filehippo.com,65.71423741323608,60.70514249482325
cactusvpn,files.wordpress.com,62.84495230231966,59.85614284873009
cactusvpn,firefox.com,60.994249768555164,55.687875021249056
cactusvpn,fishki.net,67.62018972741706,62.498428725770545
cactusvpn,fiverr.com,65.5682376985039,61.270286462136674
cactusvpn,flickr.com,64.16985671967268,60.6507146731019
cactusvpn,flipkart.com,68.58981041503804,62.19157257250377
cactusvpn,flvto.biz,62.66941595822573,54.143999237567186
cactusvpn,food.tmall.com,277.91342024619763,49.09184618064991
cactusvpn,forbes.com,66.25642787132945,60.72871387004852
cactusvpn,force.com,69.40095339502606,65.65385737589428
cactusvpn,foxnews.com,64.62818903050253,62.02728540769645
cactusvpn,free.fr,113.61304643963065,65.021714062563
cactusvpn,freejobalert.com,60.0293327588588,53.44550043810159
cactusvpn,freepik.com,62.186857286308495,59.97642794890063
cactusvpn,friv.com,57.778208632953465,53.32974961493164
cactusvpn,fromdoctopdf.com,64.14545851293951,60.692124301567674
cactusvpn,gamepedia.com,67.75133458099195,60.05342876804726
cactusvpn,gamer.com.tw,61.50241778232157,55.44299981556833
cactusvpn,gamersky.com,182.094544172287,59.08937507774681
cactusvpn,gamespot.com,89.57124022500855,63.270001406116144
cactusvpn,gap.tmall.com,401.8759597092867,145.25762235280126
cactusvpn,gazeta.ru,71.22554094530642,58.816749951802194
cactusvpn,gazetaexpress.com,242.5387529656291,53.67750010918826
cactusvpn,gdz.ru,65.87387598119676,53.915250464342535
cactusvpn,gearbest.com,70.97457083208221,64.74242758538041
cactusvpn,geeksforgeeks.org,64.84087579883635,55.34012534189969
cactusvpn,genius.com,69.00366741631713,62.12071435792105
cactusvpn,getpocket.com,57.48220824170858,53.690500324591994
cactusvpn,gfycat.com,78.90418627195889,66.52477673358386
cactusvpn,giphy.com,65.21528626659087,62.61400066848312
cactusvpn,gismeteo.ru,69.7845716827682,60.181570638503345
cactusvpn,github.com,69.45466675928661,60.48614451927798
cactusvpn,givemesport.com,62.66208295710385,56.63462611846626
cactusvpn,gizmodo.com,54.78212493471801,53.75075025949627
cactusvpn,glassdoor.com,75.51414359893117,63.91299875187022
cactusvpn,globo.com,63.68761948708977,59.9538568141205
cactusvpn,gmanetwork.com,103.64145890343934,55.51699921488762
cactusvpn,gmarket.co.kr,61.972375493496656,53.607374778948724
cactusvpn,gmw.cn,118.45433286258152,62.257142471415655
cactusvpn,gmx.net,63.22038027324847,62.578000128269196
cactusvpn,go.com,61.3689050078392,59.81400010309049
cactusvpn,goal.com,61.10620778053999,52.905873861163855
cactusvpn,godaddy.com,64.66847525111267,62.942857587976114
cactusvpn,gome.com.cn,96.93285716431481,62.81014239149434
cactusvpn,goo.ne.jp,137.9569534744535,59.90028461175306
cactusvpn,goodreads.com,169.11976438547885,63.936713417725905
cactusvpn,google.ae,68.21819048907075,65.69728508059468
cactusvpn,google.at,67.52885705126184,65.81542840493577
cactusvpn,google.az,67.68438033759594,61.76214305950062
cactusvpn,google.be,63.907238787838395,61.3942855436887
cactusvpn,google.bg,77.4088113435677,65.08085730352572
cactusvpn,google.by,85.24819037743977,64.89471332835299
cactusvpn,google.ca,62.73418957633632,59.79042872786522
cactusvpn,google.ch,66.11133406737021,61.5547134407929
cactusvpn,google.cl,63.586286668266574,59.82014284070049
cactusvpn,google.cn,107.50648317237695,73.20922157830661
cactusvpn,google.co.ao,77.90607493370771,66.14700042539174
cactusvpn,google.co.id,63.588190690747325,60.567714406975675
cactusvpn,google.co.il,65.20842814019748,60.84299978933164
cactusvpn,google.co.in,63.2012388003724,59.54585809792791
cactusvpn,google.co.jp,63.024380776498994,59.94600044297321
cactusvpn,google.co.kr,67.3667136579752,61.01085631442921
cactusvpn,google.co.nz,63.46947726394449,59.79428560073887
cactusvpn,google.co.th,70.35776294235673,61.060429949845584
cactusvpn,google.co.uk,62.996809769954005,60.139427493725506
cactusvpn,google.co.ve,65.76599832624197,59.65271472398724
cactusvpn,google.co.za,64.17123813714299,60.85042775209461
cactusvpn,google.com,63.130999782255714,61.99585699609348
cactusvpn,google.com.ar,63.999046970691005,60.26399933866092
cactusvpn,google.com.au,68.3853817837579,60.8290002814361
cactusvpn,google.com.br,67.85719149879047,67.30671413242817
cactusvpn,google.com.co,69.60276075239692,59.800286245133194
cactusvpn,google.com.do,60.22258277516812,53.26574936043471
cactusvpn,google.com.ec,59.838042012415826,54.125625058077276
cactusvpn,google.com.eg,67.6703696242637,65.25511108338833
cactusvpn,google.com.gt,61.392291681841016,55.5434999987483
cactusvpn,google.com.hk,68.48618973578725,60.894428353224484
cactusvpn,google.com.kw,76.90696304457055,74.79644473642111
cactusvpn,google.com.ly,59.089208603836596,55.53912464529276
cactusvpn,google.com.mx,69.80395237249988,63.00985746617828
cactusvpn,google.com.my,63.833959167823195,58.138124528340995
cactusvpn,google.com.ng,73.61557188310793,60.44671285365309
cactusvpn,google.com.pe,64.82195255479643,60.366857264723095
cactusvpn,google.com.ph,63.24100095246519,60.400715097784996
cactusvpn,google.com.pk,64.86928649246693,59.81185646461589
cactusvpn,google.com.sa,70.06242724933794,62.09971476346254
cactusvpn,google.com.sg,78.39136829392777,76.60033202005758
cactusvpn,google.com.tr,117.83338191785982,64.58385661244392
cactusvpn,google.com.tw,67.69185699522495,65.75414325509753
cactusvpn,google.com.ua,65.62414166650602,62.50942884279149
cactusvpn,google.com.vn,65.22623742265361,60.469142959586215
cactusvpn,google.cz,70.63285687140056,63.43385710247926
cactusvpn,google.de,69.28185599723032,65.32542873173952
cactusvpn,google.dk,66.05752371251583,63.351427737091264
cactusvpn,google.dz,65.61757171792644,61.82357229824577
cactusvpn,google.es,68.22447558598859,63.63242811390332
cactusvpn,google.fi,67.4288569550429,61.239856561379774
cactusvpn,google.fr,65.96380871321473,60.8292855322361
cactusvpn,google.gr,64.49852364936045,60.9232864475676
cactusvpn,google.hr,64.22762526199222,53.831499768421054
cactusvpn,google.hu,67.66219051288707,60.79371419868299
cactusvpn,google.ie,70.75700017490557,63.26742776270424
cactusvpn,google.iq,59.279499226249754,53.24012611526996
cactusvpn,google.it,67.31585612786668,59.636143701417105
cactusvpn,google.kz,77.23442731159074,60.69828556584461
cactusvpn,google.lk,60.71616755798459,57.7880012569949
cactusvpn,google.lt,61.31262460257858,53.885250352323055
cactusvpn,google.nl,65.313571930996,61.709572428039145
cactusvpn,google.no,63.629618579787866,59.60899804319654
cactusvpn,google.pl,67.55128569368806,64.03785731111255
cactusvpn,google.pt,64.30114260209459,59.76185601736818
cactusvpn,google.ro,68.37652463998113,65.46714196779898
cactusvpn,google.rs,69.35028572167668,64.78914352399963
cactusvpn,google.ru,68.61433160624334,62.20914223896606
cactusvpn,google.se,72.95307299743097,66.8464456167486
cactusvpn,google.sk,62.64219060540199,59.45714297039168
cactusvpn,google.tn,57.72195814643055,54.064375115558505
cactusvpn,googlevideo.com,71.36722178094918,67.52311024400923
cactusvpn,gosuslugi.ru,81.60085710031646,61.04557282690491
cactusvpn,grammarly.com,71.70457113534212,67.83128596310105
cactusvpn,greview.pro,75.90461815042156,67.2221424590264
cactusvpn,grid.id,82.01447608215469,60.22342879857336
cactusvpn,groupon.com,81.97394455783069,71.21524975324671
cactusvpn,gsmarena.com,65.65054203383625,53.269750787876546
cactusvpn,gstatic.com,66.51956774294376,58.62019928172231
cactusvpn,gyazo.com,67.19379255082458,55.56875059846789
cactusvpn,haber7.com,71.32109414253917,60.14742848596403
cactusvpn,hamariweb.com,61.40766688622534,54.11587399430573
cactusvpn,hao123.com,67.33990500548056,61.54542722340141
cactusvpn,harvard.edu,73.49245785735548,59.970875503495336
cactusvpn,hatena.ne.jp,60.82208268344402,55.548874428495765
cactusvpn,hatenablog.com,59.53595822211355,55.63174944836646
cactusvpn,hclips.com,64.75776061415672,61.802428481834276
cactusvpn,hdfcbank.com,65.82395040563175,60.825999294008525
cactusvpn,hdzog.com,60.37562491837889,54.09737478476018
cactusvpn,healthline.com,74.36926042040189,71.39655637244384
cactusvpn,heavy.com,69.56999988428184,64.42800097699676
cactusvpn,hellomagazine.com,74.15033238274711,66.32214212524039
cactusvpn,hepsiburada.com,60.0747496355325,53.694625035859644
cactusvpn,heraldweekly.com,64.48662502225488,58.77937481272966
cactusvpn,hespress.com,63.25458292849362,55.93749973922968
cactusvpn,hh.ru,60.951832798309624,53.692875197157264
cactusvpn,hitomi.la,114.36908203177154,59.29262388963252
cactusvpn,hm.com,104.03119772672653,62.35679853707552
cactusvpn,hola.com,72.57861883512565,60.02328624682767
cactusvpn,homedepot.com,70.27761957475117,60.665714820580824
cactusvpn,hotels.com,71.35230434748034,66.15791601749758
cactusvpn,hotmovs.com,64.53352394912925,62.44285657469715
cactusvpn,hotnewhiphop.com,68.6578752938658,59.00937435217202
cactusvpn,hotstar.com,79.06907465722826,72.60022250314553
cactusvpn,hp.com,67.72399999733481,60.51257146256311
cactusvpn,huaban.com,156.2775703413146,64.37500127192054
cactusvpn,huanqiu.com,147.36166489975793,77.823286210852
cactusvpn,huawei.com,61.832500039599836,53.408999694511294
cactusvpn,hubspot.com,60.4707928141579,56.55737477354705
cactusvpn,huffingtonpost.com,106.79438178028379,115.55799868490014
cactusvpn,hulu.com,79.9192124131051,76.3344547118653
cactusvpn,hupu.com,139.55562375485897,55.747124599292874
cactusvpn,hurriyet.com.tr,58.86254156939685,56.43749877344817
cactusvpn,ibm.com,57.48962506186217,55.69975054822862
cactusvpn,icicibank.com,95.68170947022736,55.965250823646784
cactusvpn,icloud.com,63.0324762314558,62.19128466078213
cactusvpn,idntimes.com,69.53841785434633,57.886499795131385
cactusvpn,ieee.org,55.52370857913047,53.146249847486615
cactusvpn,ifeng.com,105.9087145009211,66.04528480342456
cactusvpn,ign.com,76.08963566070254,70.19854531708089
cactusvpn,ikco.ir,96.42090488757405,69.90528346172401
cactusvpn,ikea.com,72.65309577009508,62.99471389502287
cactusvpn,ilovepdf.com,61.950667295604944,55.04412483423948
cactusvpn,imdb.com,66.22257070349795,60.97199980701719
cactusvpn,imgur.com,60.91123859265021,59.54985852752413
cactusvpn,impress.co.jp,60.90916623361409,55.34200055990368
cactusvpn,indeed.com,72.41722092860276,68.47922100375096
cactusvpn,independent.co.uk,61.9259177474305,55.17537449486554
cactusvpn,indiamart.com,71.27442902752331,63.71071469038725
cactusvpn,indianexpress.com,69.32166628539562,58.55949996039271
cactusvpn,indiatimes.com,68.46062000840902,62.63714217181717
cactusvpn,indoxx1.com,67.28985772601196,62.41500031735216
cactusvpn,infobae.com,61.22470763511956,53.91775001771748
cactusvpn,infourok.ru,87.64771225729159,63.290857177759925
cactusvpn,inquirer.net,62.1819575317204,55.81962550058961
cactusvpn,instagram.com,72.17527206309816,68.76899860799313
cactusvpn,instructure.com,63.17271425255708,60.98085695079395
cactusvpn,intel.com,59.28658228367567,53.71312622446567
cactusvpn,interia.pl,63.11185724501099,60.42042933404446
cactusvpn,intoday.in,62.473708065226674,53.285750560462475
cactusvpn,intuit.com,65.19735862429326,61.701691924379425
cactusvpn,inven.co.kr,122.92029184754938,53.68237535003573
cactusvpn,investing.com,62.84252327999898,60.362569854727816
cactusvpn,investopedia.com,66.65990528251443,62.270571876849445
cactusvpn,iqiyi.com,168.47881036145347,86.13728532301528
cactusvpn,irctc.co.in,62.15266670499529,59.92571464074509
cactusvpn,issuu.com,61.10633409116417,54.901499883271754
cactusvpn,istockphoto.com,69.44910101592541,59.714699909090996
cactusvpn,jamnews.com,69.23741614446044,53.299749037250876
cactusvpn,jd.com,166.20347648859024,64.80228674731084
cactusvpn,jf71qh5v14.com,63.91380980078663,60.51685754209757
cactusvpn,jiameng.com,145.00842988491058,62.29185698820012
cactusvpn,jianshu.com,147.4373798285212,75.28199934001479
cactusvpn,jqw.com,151.7988359555602,59.922625427134335
cactusvpn,jrj.com.cn,143.99233353989464,65.20057163600411
cactusvpn,jstor.org,122.20008519943804,81.28275128547102
cactusvpn,justdial.com,75.90572225550811,62.70083265068631
cactusvpn,jw.org,68.59623398631811,60.719999112188816
cactusvpn,k618.cn,122.6931232959032,54.2708751745522
cactusvpn,kakaku.com,109.21576086963925,63.075428296412746
cactusvpn,kapanlagi.com,66.5238095181329,60.92799867370299
cactusvpn,kaskus.co.id,61.66147573718003,59.600286052695346
cactusvpn,kayak.com,74.91761871746608,60.342427742268356
cactusvpn,khanacademy.org,74.92486778646708,64.302999060601
cactusvpn,kickstarter.com,72.48490154743195,60.82910066470504
cactusvpn,kijiji.ca,75.18149927879374,68.19816616674264
cactusvpn,kinopoisk.ru,68.14214227987188,62.51314255808081
cactusvpn,kissanime.ru,61.440191364714074,59.732286259531975
cactusvpn,kizlarsoruyor.com,64.14566654711962,57.15012492146343
cactusvpn,knowyourmeme.com,56.904292316176,53.917124518193305
cactusvpn,kompas.com,141.61842742136545,59.63000003248453
cactusvpn,kooora.com,61.258237675896716,60.054570835615905
cactusvpn,kp.ru,61.622791341505945,55.03049970138818
cactusvpn,kumparan.com,76.32680875914437,62.32457235455513
cactusvpn,labanquepostale.fr,117.62574827298522,58.24399820994586
cactusvpn,ladbible.com,65.91400118278605,62.25528528115579
cactusvpn,lapatilla.com,146.78695832844824,55.1803755806759
cactusvpn,leagueoflegends.com,76.06771481888634,74.67642852238247
cactusvpn,leboncoin.fr,75.26195102504322,65.65542878316981
cactusvpn,lefigaro.fr,60.178958578035235,57.78775014914572
cactusvpn,lemonde.fr,58.94024996086955,55.423500132746994
cactusvpn,lenovo.com,65.30541717074811,54.63862500619143
cactusvpn,lenta.ru,63.64133395254612,61.733285763434004
cactusvpn,lentainform.com,59.99966710805893,55.76025019399822
cactusvpn,libero.it,60.64080965838262,59.90399992359536
cactusvpn,lifedaily.com,70.54747667695794,68.05214232632092
cactusvpn,lifehacker.com,55.99329085089266,55.9351242845878
cactusvpn,lifewire.com,65.0308335898444,55.527125019580126
cactusvpn,lifo.gr,62.79504194390029,55.585624650120735
cactusvpn,line.me,61.81319044636829,60.331571714154315
cactusvpn,linkedin.com,61.12600078008005,60.2137137736593
cactusvpn,linkshrink.net,57.18991602770984,53.60087472945452
cactusvpn,liputan6.com,72.06052435295922,61.97643080460174
cactusvpn,list-manage.com,64.19023778289557,61.89042928495577
cactusvpn,list.tmall.com,608.0390932885084,72.2123629159548
cactusvpn,live.com,62.031953196440426,61.67942764503615
cactusvpn,livedoor.com,64.37066716275045,61.960569449833464
cactusvpn,livedoor.jp,89.5588578922408,62.40300062511648
cactusvpn,livejasmin.com,62.28918994643858,60.210285974400385
cactusvpn,livejournal.com,79.81455657217238,64.99855499714613
cactusvpn,livescore.com,69.37699911317655,64.49471440698419
cactusvpn,livetv.sx,56.926624733023345,53.390750545077026
cactusvpn,localgirldating.com,74.98654257506132,59.97887614648789
cactusvpn,login.tmall.com,302.2049494087696,61.65535058826208
cactusvpn,ltn.com.tw,69.01285770748343,60.067856152142795
cactusvpn,lun.com,137.46320083737373,71.93149859085679
cactusvpn,macys.com,74.34509508311749,60.042000508734155
cactusvpn,mail.ru,64.12666610309056,60.605571206126896
cactusvpn,mailchimp.com,77.12644566264417,67.61500125543938
cactusvpn,mama.cn,174.8758586389678,59.67042861240251
cactusvpn,manoramaonline.com,73.18863086402416,65.94933362470732
cactusvpn,marca.com,68.535857966968,60.57471382830824
cactusvpn,marketwatch.com,64.55361896327564,59.68285644693034
cactusvpn,marriott.com,67.86447305542727,62.52883227231602
cactusvpn,mathrubhumi.com,63.435749150812626,57.29287525173277
cactusvpn,mathworks.com,119.67933434061706,56.07074964791536
cactusvpn,mawdoo3.com,57.50666686799377,53.889750270172954
cactusvpn,mayoclinic.org,83.12829001806676,57.877625920809805
cactusvpn,media.tumblr.com,136.083374498412,60.616250266321
cactusvpn,mediafire.com,66.50719179638794,64.09028531717402
cactusvpn,medium.com,64.18923767549651,61.39485737574952
cactusvpn,meetup.com,68.01229086704552,60.62775012105703
cactusvpn,mega.nz,61.54300059591021,59.778857976198196
cactusvpn,memurlar.net,57.19975079409778,54.28637529257685
cactusvpn,mercadolibre.com.ar,79.1037039210399,67.37155601796177
cactusvpn,mercadolibre.com.mx,70.9196666462554,64.58766810182068
cactusvpn,mercadolibre.com.ve,94.93671317717859,63.78628579633576
cactusvpn,mercadolivre.com.br,73.51022172305319,64.60988997585243
cactusvpn,mercari.com,78.42159291936292,68.17922182381153
cactusvpn,merdeka.com,64.13014312939984,61.4432848191687
cactusvpn,merriam-webster.com,83.6087130010128,60.53999971066202
cactusvpn,messenger.com,73.52515157650816,71.440727873282
cactusvpn,metropoles.com,69.16737486608326,54.1513750795275
cactusvpn,mgid.com,62.25033337250352,55.7695000898093
cactusvpn,mheducation.com,61.33300042711198,53.22512402199209
cactusvpn,mi.com,90.47766668455941,65.11842871883086
cactusvpn,miao.tmall.com,234.10143130100693,49.80765483700312
cactusvpn,microsoft.com,61.69704773596355,60.865285407219616
cactusvpn,microsoftonline.com,81.5476675384811,67.05914264810937
cactusvpn,mileroticos.com,70.29499998316169,58.33299981895834
cactusvpn,milliyet.com.tr,70.59661950916052,63.0707127441253
cactusvpn,mit.edu,75.47757579860362,69.0629104660316
cactusvpn,mlb.com,67.38614304257291,62.443286313542295
cactusvpn,mmofreegames.online,80.38962020405701,63.65942688924926
cactusvpn,mobile.de,68.97166615817696,58.26287588570267
cactusvpn,mobile01.com,61.18245888501406,53.767000092193484
cactusvpn,momoshop.com.tw,152.7735794132406,67.28136285462162
cactusvpn,moneycontrol.com,117.70176075931106,66.77614338696003
cactusvpn,monografias.com,75.26379954069853,71.30389921367168
cactusvpn,motorsport.com,155.2139192353934,69.86687378957868
cactusvpn,movierulz.vc,62.56441667210311,57.444625184871256
cactusvpn,mozilla.org,62.50604641224657,59.66557070080723
cactusvpn,msi.com,73.54575104545802,55.535499937832355
cactusvpn,msn.com,61.3943323759096,59.85114297696522
cactusvpn,myanimelist.net,62.02312489040196,54.11687516607344
cactusvpn,myfreecams.com,62.44891753885895,53.68874955456704
cactusvpn,mynet.com,58.175749611109495,53.06287494022399
cactusvpn,myshopify.com,63.36076291544097,59.43585692771843
cactusvpn,myway.com,68.09780946267503,60.138000042310786
cactusvpn,n11.com,66.58795263086047,60.55899988859892
cactusvpn,naija.ng,91.25614379133496,63.79899914775576
cactusvpn,namasha.com,66.90741796046495,53.38487483095378
cactusvpn,namnak.com,59.469933062791824,51.69630087912083
cactusvpn,namu.wiki,64.65419115764755,61.57642749271223
cactusvpn,nature.com,61.17545790039003,55.63600070308894
cactusvpn,naukri.com,67.22475087735802,60.344875673763454
cactusvpn,naver.com,67.94704736343452,61.17885679538761
cactusvpn,naver.jp,91.97178878821433,55.337749887257814
cactusvpn,nbcnews.com,75.50196000374854,56.04437610600144
cactusvpn,ndtv.com,74.863628587789,66.22510972536271
cactusvpn,netflix.com,77.59899827274117,71.36154194941392
cactusvpn,newegg.com,67.4052913673222,54.62274875026196
cactusvpn,news.com.au,62.93166731484234,55.64262601546943
cactusvpn,newsprofin.com,68.88500042259693,60.06128513919456
cactusvpn,newsupdateset.info,550.726342247799,56.234125164337456
cactusvpn,newsupdatesky.info,364.56704219537124,64.99228573271206
cactusvpn,nextoptim.com,69.42790427378246,64.20285680464336
cactusvpn,nexusmods.com,61.07658240944147,55.67624943796545
cactusvpn,nfl.com,79.97192504505317,69.84844317452774
cactusvpn,nga.cn,168.46504341810942,60.05387520417571
cactusvpn,nhentai.net,66.52876162635428,61.51285714336804
cactusvpn,nianhuo.tmall.com,288.524412860473,51.73791634539763
cactusvpn,nicovideo.jp,64.3344766327313,60.27471513620445
cactusvpn,nih.gov,67.98285578510591,60.52499836576836
cactusvpn,nike.com,66.17961917072535,65.54199994674751
cactusvpn,nikkei.com,119.58985722490719,59.75842728678669
cactusvpn,ninisite.com,67.75219179689884,61.86585780233145
cactusvpn,nordstrom.com,68.6262077651918,55.71775056887418
cactusvpn,nownews.com,68.86061946196216,64.83885699084827
cactusvpn,npr.org,73.01991654094309,58.00712644122541
cactusvpn,nsportal.ru,70.37291745655239,54.10087399650365
cactusvpn,nur.kz,97.49571500079972,102.65814406531197
cactusvpn,nvzhuang.tmall.com,311.7751989227075,124.7756531318793
cactusvpn,nyaa.si,56.749583687633276,53.48749982658774
cactusvpn,nypost.com,57.52308340743184,54.0313747478649
cactusvpn,nytimes.com,63.71243031961578,60.239285895867006
cactusvpn,oath.com,69.98147575982979,62.972429075411384
cactusvpn,oeeee.com,154.41661860261644,60.18442806920835
cactusvpn,office.com,65.28290574039731,63.28214252633708
cactusvpn,office365.com,62.05695282135691,60.58771455926554
cactusvpn,ok.ru,81.94800093770027,59.918428771197796
cactusvpn,okdiario.com,67.37771457327264,63.69114307952779
cactusvpn,okezone.com,169.587122509256,84.18912522029132
cactusvpn,okta.com,63.168953438954695,60.03871533487524
cactusvpn,oload.cloud,64.33562538586557,54.16987440548837
cactusvpn,olx.com.br,71.54049854725599,65.07049845531583
cactusvpn,olx.pl,77.99114949173396,69.72555567820866
cactusvpn,olx.ua,76.56744495034218,72.37499941968257
cactusvpn,onet.pl,69.67100062008414,60.766998811491895
cactusvpn,onlinesbi.com,104.61342760494777,62.34214308538607
cactusvpn,op.gg,116.12204635249716,67.24114290305546
cactusvpn,openload.co,63.07604696069445,60.56285636233432
cactusvpn,oracle.com,62.089429636086734,59.74285623856953
cactusvpn,orange.fr,62.427619472146034,59.90271376711981
cactusvpn,oschina.net,577.6003301143646,56.07275106012821
cactusvpn,otto.de,67.57658417336643,55.94925070181489
cactusvpn,otvfoco.com.br,67.70233304372856,63.1141419123326
cactusvpn,ouedkniss.com,77.93038125549045,65.48199895769358
cactusvpn,ouo.io,65.1357610310827,60.39500076855932
cactusvpn,outbrain.com,64.27614311022418,61.34842894971371
cactusvpn,padlet.com,62.53691669553518,56.96562514640391
cactusvpn,pages.tmall.com,259.48244163935834,55.783680555495344
cactusvpn,panda.tv,103.5077627748251,59.64714395148413
cactusvpn,pandora.com,55.5148747516796,55.40199938695878
cactusvpn,pantip.com,87.80333399772644,55.46100006904453
cactusvpn,patch.com,71.86485826969147,63.218857826931135
cactusvpn,patreon.com,64.35595279825586,60.03514264843294
cactusvpn,patria.org.ve,98.88871759176254,67.71957089326212
cactusvpn,paypal.com,62.315999530255795,62.166143607880386
cactusvpn,paytm.com,64.76988978683949,60.853532825907074
cactusvpn,paytmmall.com,69.27262020430395,66.42700026610068
cactusvpn,pchome.com.tw,116.09449982643127,53.96362510509789
cactusvpn,pearsoncmg.com,70.61208481900394,57.356624864041805
cactusvpn,people.com.cn,214.23878986388445,66.07712572440505
cactusvpn,perfecttoolmedia.com,70.46861946582794,59.59199901138033
cactusvpn,pexels.com,62.80595832504332,57.44999973103404
cactusvpn,pikabu.ru,66.02476138089385,60.748714953660965
cactusvpn,pinimg.com,67.73728584604603,61.228856577404905
cactusvpn,pinterest.com,62.15890430446182,60.83185864346368
cactusvpn,pixabay.com,66.47385656833649,62.335428648761344
cactusvpn,pixiv.net,88.89804767178637,90.76500058706317
cactusvpn,pixnet.net,105.43652317885842,65.08385815790722
cactusvpn,playstation.com,63.374618334429606,59.41300027604614
cactusvpn,pole-emploi.fr,80.75075037777424,57.098000310361385
cactusvpn,politico.com,61.08825036790222,55.34962541423738
cactusvpn,popads.net,64.59904741495848,62.18042916485241
cactusvpn,popcash.net,65.20095387739795,65.22314183946166
cactusvpn,porn555.com,62.9803336092404,60.13699926968132
cactusvpn,pornhub.com,62.62304740292686,62.18242831528187
cactusvpn,pornpics.com,65.61962445266545,61.529750702902675
cactusvpn,pornq.com,67.8683321124741,61.20385761771883
cactusvpn,prezi.com,70.03542820789984,61.52614272598709
cactusvpn,primevideo.com,76.40107327865229,67.63689012991057
cactusvpn,prom.ua,65.4348332900554,57.8574996907264
cactusvpn,prothomalo.com,71.43663428723812,58.92540076747537
cactusvpn,provincial.com,59.939084108918905,57.44575057178736
cactusvpn,ptt.cc,59.923749417066574,56.08112586196512
cactusvpn,pulzo.com,61.8326251860708,57.174749905243516
cactusvpn,punchng.com,57.417291682213545,55.095000308938324
cactusvpn,python.org,60.942209558561444,53.911499795503914
cactusvpn,qq.com,80.23509635989156,67.24000136767116
cactusvpn,qualtrics.com,60.10908377356827,56.43450014758855
cactusvpn,queuecosm.bid,70.01143002084324,60.038285862122265
cactusvpn,quizlet.com,61.55004817992449,60.39228516497782
cactusvpn,quora.com,64.65447627540145,59.69757147665535
cactusvpn,rajasthan.gov.in,179.97908405959606,62.56512564141303
cactusvpn,rakuten.co.jp,112.94090534959521,64.94142926697221
cactusvpn,rambler.ru,67.14552414736578,62.46271489986351
cactusvpn,rapidgator.net,59.85558312386274,55.910124094225466
cactusvpn,rarbg.to,67.07328637795788,59.47000001158033
cactusvpn,rarbgprx.org,58.34416684228927,53.31962532363832
cactusvpn,rbc.ru,68.28842817672661,60.23985759488174
cactusvpn,readms.net,57.925083208829165,54.557498660869896
cactusvpn,realtor.com,70.20837464369833,53.722625714726746
cactusvpn,reclameaqui.com.br,61.125541222281754,57.240249938331544
cactusvpn,redd.it,165.08466298026698,68.77614171909434
cactusvpn,reddit.com,63.63666776035513,60.75885758868286
cactusvpn,redfin.com,61.37291691266,53.28662449028343
cactusvpn,rediff.com,75.27507406969865,69.07866677890222
cactusvpn,rednet.cn,237.69642412662506,59.754572675696444
cactusvpn,redtube.com,62.43761921567576,59.652285650372505
cactusvpn,repubblica.it,64.83499945274421,60.10471510567835
cactusvpn,researchgate.net,71.4538571025644,64.5732857020838
cactusvpn,reuters.com,61.906458577141166,53.21874970104545
cactusvpn,reverso.net,78.13533289091927,59.450715381119934
cactusvpn,ria.ru,71.48776136870895,60.093142757458345
cactusvpn,roblox.com,66.08319109571832,62.47442787779229
cactusvpn,rottentomatoes.com,71.2114769433226,62.039142607578206
cactusvpn,rotumal.com,66.29576294549874,60.068427718111444
cactusvpn,rt.com,70.73328524295773,60.533286737544195
cactusvpn,ruliweb.com,68.93245759420097,53.39774920139462
cactusvpn,runoob.com,127.60845711454749,57.6196244219318
cactusvpn,rus.ec,59.31945831980556,55.29525002930313
cactusvpn,ruten.com.tw,68.17237404175103,57.848124881275
cactusvpn,rutor.info,61.4007490221411,54.324125056155026
cactusvpn,rutracker.org,64.576375647448,56.514376075938344
cactusvpn,rutube.ru,55.78195780981332,53.754250751808286
cactusvpn,s9kkremkr0.com,82.23252317735127,60.01685679491077
cactusvpn,sabq.org,65.32504848603692,61.37742887118033
cactusvpn,sahibinden.com,77.22947493727717,59.445286435740336
cactusvpn,salesforce.com,66.17866616163936,64.6060004032084
cactusvpn,samsung.com,64.0981440831508,60.487858418907436
cactusvpn,sapo.pt,76.05558261275291,53.744999575428665
cactusvpn,sarkariresult.com,169.78647799364157,61.978570584739956
cactusvpn,savefrom.net,117.96309253466981,63.579570235950605
cactusvpn,sberbank.ru,73.53409605899027,66.0077157829489
cactusvpn,schoology.com,69.67804068699479,58.349126018583775
cactusvpn,sci-hub.tw,433.5502590984106,89.15587537921965
cactusvpn,sciencedirect.com,64.44233456360442,64.62285707571677
cactusvpn,scol.com.cn,77.78308494016528,54.44687488488853
cactusvpn,scribd.com,69.10238095692226,65.48714278531926
cactusvpn,scribol.com,69.99011130796538,64.63922249774139
cactusvpn,seasonvar.ru,62.201046917055336,60.26228583816971
cactusvpn,secureserver.net,64.87379223108292,55.17950118519366
cactusvpn,segmentfault.com,152.38591842353344,58.27612511347979
cactusvpn,setn.com,65.07009613726821,59.278000412242754
cactusvpn,sex.com,76.95152424275875,61.926571785339284
cactusvpn,seznam.cz,69.8730954900384,62.744428004537305
cactusvpn,shaparak.ir,69.62437954332147,67.17814278921911
cactusvpn,shein.com,67.12671502360276,67.15314369648695
cactusvpn,shopify.com,67.46061917926583,62.153285103184835
cactusvpn,shutterstock.com,66.26247601317507,62.4190006139023
cactusvpn,sifyitest.com,153.11366692185402,53.513498860411346
cactusvpn,sina.com.cn,226.35547816753387,59.943427996976034
cactusvpn,sindonews.com,66.26900072608676,59.966715185769964
cactusvpn,siteadvisor.com,68.69600021413395,61.05799919792584
cactusvpn,skype.com,104.72195342715297,76.33985645536866
cactusvpn,skysports.com,61.465916223824024,55.23900059051812
cactusvpn,slack.com,78.12877661652034,71.18577727427085
cactusvpn,slickdeals.net,65.97728561609983,62.19614283846958
cactusvpn,slideshare.net,68.05548227081697,64.7968885799249
cactusvpn,smallpdf.com,70.31025944484605,65.2356654819515
cactusvpn,smzdm.com,152.27591805160046,53.604875574819744
cactusvpn,so.com,134.09038207360678,65.05228539130518
cactusvpn,socialblade.com,57.80754063744098,54.80450019240379
cactusvpn,softonic.com,69.96571512094566,62.631142591791495
cactusvpn,sogou.com,149.01833129780633,65.10399880685976
cactusvpn,sohu.com,152.55357325077057,69.49642859399319
cactusvpn,sonyliv.com,64.18570829555392,59.82512456830591
cactusvpn,soso.com,271.28204703330994,114.04585652053356
cactusvpn,soundcloud.com,63.53780999779701,60.43985645685877
cactusvpn,souq.com,68.0311240721494,58.07675060350448
cactusvpn,sourceforge.net,64.69147545950753,59.76357217878103
cactusvpn,southwest.com,76.66541659273207,57.72925086785108
cactusvpn,spankbang.com,63.88971315962928,61.15442847034761
cactusvpn,speedtest.net,63.37009529982294,62.2655718720385
cactusvpn,spiegel.de,64.63166565767357,60.36185659468174
cactusvpn,sportbible.com,62.54141731187701,55.76587549876422
cactusvpn,spotify.com,62.45809553989342,60.34742960972445
cactusvpn,spotscenered.info,65.89528625564915,59.836999646254945
cactusvpn,springer.com,66.59671358231988,61.89057111207928
cactusvpn,sputniknews.com,68.78152369920697,60.890285165182185
cactusvpn,squarespace.com,60.32587611116469,57.58424976374954
cactusvpn,ssc.nic.in,112.26499988697469,53.59025008510798
cactusvpn,stackexchange.com,62.90218992424863,60.33571450305836
cactusvpn,stackoverflow.com,64.76990346397672,60.244857732738765
cactusvpn,standardmedia.co.ke,63.29375016503036,54.04649954289198
cactusvpn,stanford.edu,59.84533345326781,54.32374915108085
cactusvpn,state.gov,66.03741692379117,53.44499903731048
cactusvpn,steamcommunity.com,68.96638218313456,62.41999952388661
cactusvpn,steampowered.com,70.86828617112977,63.57999864433493
cactusvpn,studfiles.net,60.7002911856398,53.1859997427091
cactusvpn,study.com,61.58491678070277,56.42725003417581
cactusvpn,suara.com,111.87362344935536,58.39124892372638
cactusvpn,subito.it,71.61745778284967,59.74450008943677
cactusvpn,subject.tmall.com,433.74569849534464,87.65118128874084
cactusvpn,subscene.com,58.94858262035996,55.60162418987602
cactusvpn,superuser.com,57.02216690406203,53.66450012661517
cactusvpn,surveymonkey.com,66.76185703171151,62.96814366110734
cactusvpn,t-online.de,68.07071369673524,60.77428547931569
cactusvpn,t.co,63.09723920587982,60.77642792037555
cactusvpn,tabelog.com,91.90270851831883,55.50187663175166
cactusvpn,taboola.com,63.36338019796781,59.97214293373482
cactusvpn,taleo.net,66.02471388344254,61.92299976412739
cactusvpn,tandfonline.com,68.81829188205302,53.57950052712113
cactusvpn,taobao.com,126.46033508437021,62.160999913300785
cactusvpn,tarafdari.com,83.60658294986933,58.12550010159612
cactusvpn,target.com,69.7702391605292,62.11214352931295
cactusvpn,taringa.net,60.873083653859794,58.64350008778274
cactusvpn,td.com,62.95629183296114,53.58724924735725
cactusvpn,techcrunch.com,57.40054161287844,55.29150052461773
cactusvpn,techradar.com,71.36362476740032,53.7353758700192
cactusvpn,telegram.org,62.209095140653,60.162999268089024
cactusvpn,telegraph.co.uk,79.71540734999711,78.22977730797396
cactusvpn,telewebion.com,82.23504706152848,59.58671428795372
cactusvpn,tempo.co,65.40108332410455,53.36949974298477
cactusvpn,tencent.com,196.9744744045394,68.54828487017325
cactusvpn,tenki.jp,62.54291697405279,53.84050006978214
cactusvpn,tgju.org,65.43538240449769,62.1278565376997
cactusvpn,theatlantic.com,56.34758388623595,53.54124936275184
cactusvpn,theguardian.com,67.42899944739682,59.92642829992941
cactusvpn,thehill.com,58.374207466840744,56.742873741313815
cactusvpn,themeforest.net,69.3697626037257,59.53128582664898
cactusvpn,thepiratebay.org,68.50504742137024,67.22642827246871
cactusvpn,thepiratebay3.org,68.05750064086169,58.01512429025024
cactusvpn,thesaurus.com,63.725523118461886,59.847285837999415
cactusvpn,thestartmagazine.com,87.99303695559502,72.87399957163467
cactusvpn,theverge.com,55.510375066660345,53.80474985577166
cactusvpn,tianya.cn,64.11738001874515,59.93599896984441
cactusvpn,ticketmaster.com,72.82590573387486,66.79057103714773
cactusvpn,timeanddate.com,60.67379051819444,54.706000024452806
cactusvpn,tistory.com,120.17590339694705,61.51742940502508
cactusvpn,tmall.com,113.75566784824643,59.50014426239899
cactusvpn,tnt-online.ru,68.07499995920807,53.29049960710108
cactusvpn,tokopedia.com,79.18111027942763,72.00977909896109
cactusvpn,tomsguide.com,73.53466702625155,57.70062550436705
cactusvpn,torrent9.ph,76.19090511330536,65.81314240715334
cactusvpn,torrenthaja.com,59.115458745509386,55.00987404957414
cactusvpn,torrentz2.eu,56.09583330806345,53.87937475461513
cactusvpn,toutiao.com,159.9599989131093,55.312124313786626
cactusvpn,tradingview.com,68.5957663692534,60.19079936668277
cactusvpn,trello.com,69.68990553702626,63.8452854805759
cactusvpn,tribunnews.com,89.10047648740667,59.44585707038641
cactusvpn,tripadvisor.com,66.6399524946298,60.79642754048109
cactusvpn,trustpilot.com,66.85752235352993,59.92714289043631
cactusvpn,tube8.com,60.695123742334545,55.68912567105144
cactusvpn,tumblr.com,63.8197133583682,61.14814297429153
cactusvpn,turkiye.gov.tr,66.35679129976779,53.810124401934445
cactusvpn,tutorialspoint.com,70.88209608835834,66.53714233211109
cactusvpn,tvbs.com.tw,81.6421475675371,71.24422252592113
cactusvpn,twitch.tv,72.91133409099919,61.30114317472492
cactusvpn,twitter.com,64.62711095809937,64.55355623943939
cactusvpn,txxx.com,68.7002387962171,63.454999721476014
cactusvpn,udemy.com,65.1060485148004,60.54871396294662
cactusvpn,udn.com,69.97313707446058,61.83108330393831
cactusvpn,uidai.gov.in,172.61395390544618,73.32714434180942
cactusvpn,ukr.net,58.45079221762717,58.04487387649715
cactusvpn,ultimate-guitar.com,60.14629174023867,53.060124977491796
cactusvpn,umblr.com,86.87925024423748,83.18087505176663
cactusvpn,uniqlo.tmall.com,922.852771622794,60.86800021252462
cactusvpn,unsplash.com,57.382707484066486,54.1103754658252
cactusvpn,uod2quk646.com,56.355875567533076,56.25224974937737
cactusvpn,uol.com.br,69.24859361930027,66.76000004841222
cactusvpn,up.nic.in,144.84045654535294,59.839874622412026
cactusvpn,uploaded.net,56.2078746734187,53.766124648973346
cactusvpn,upornia.com,75.47104757811341,60.93971404646124
cactusvpn,ups.com,69.66833344527653,65.04857101078544
cactusvpn,uptobox.com,58.0154174240306,55.84037583321333
cactusvpn,uptodown.com,73.18892454107602,64.43333170480197
cactusvpn,upwork.com,68.65828604038272,67.00914233390775
cactusvpn,urbandictionary.com,66.53045769780874,57.84449994098395
cactusvpn,urdupoint.com,61.6648755967617,57.04174970742315
cactusvpn,usatoday.com,66.32423853235585,60.38557165967567
cactusvpn,userapi.com,67.69161924187627,65.02700038254261
cactusvpn,usnews.com,67.21079046837986,56.669500074349344
cactusvpn,usps.com,72.1297139035804,64.91157146436828
cactusvpn,utorrent.com,71.1765717715025,62.36257151301418
cactusvpn,uzone.id,58.16858331672847,53.71112527791411
cactusvpn,v2ex.com,61.83212483301759,55.73912523686886
cactusvpn,vacaneedasap.com,71.27685711852142,68.54185768003974
cactusvpn,variance.tv,80.13654104433954,59.63962431997061
cactusvpn,varzesh3.com,68.8043332525662,59.81242882886103
cactusvpn,velocecdn.com,57.64675128739327,54.17612427845597
cactusvpn,verizonwireless.com,141.64833591452665,131.27357153488057
cactusvpn,vesti.ru,55.73845736216754,53.60124888829887
cactusvpn,vice.com,74.75399971008301,60.072856423045906
cactusvpn,vidio.com,65.80058275721967,62.40337516646832
cactusvpn,vimeo.com,61.282094701060224,60.37056991564376
cactusvpn,visualstudio.com,62.914000009186566,55.292124627158046
cactusvpn,viva.co.id,62.67416593618691,56.300375144928694
cactusvpn,vk.com,85.57971300823348,76.10828429460526
cactusvpn,vkuseraudio.net,74.62170720100403,54.33974938932806
cactusvpn,vnexpress.net,167.49967009361302,63.64385637321643
cactusvpn,voot.com,71.7225331813097,60.14989959076047
cactusvpn,vporn.com,57.08004208281636,53.24924970045686
cactusvpn,vtv.vn,98.49491703789681,54.09350013360381
cactusvpn,w3school.com.cn,198.11812695115805,53.48687502555549
cactusvpn,w3schools.com,79.34704782175166,59.75014343857765
cactusvpn,walmart.com,67.30919025306191,65.31957097883735
cactusvpn,washingtonpost.com,89.86643699130842,90.86308585745948
cactusvpn,wattpad.com,64.86487586516887,61.01787555962801
cactusvpn,wayfair.com,60.136333806440234,54.98187511693686
cactusvpn,weather.com,75.02707373350859,64.52822167840269
cactusvpn,web.de,59.99320768751204,53.48599993158132
cactusvpn,webex.com,61.932915705256164,53.93887485843152
cactusvpn,weblio.jp,68.14638099500111,59.68542915901968
cactusvpn,webmd.com,66.0473343450576,55.02412561327219
cactusvpn,weebly.com,66.2839048142944,64.94814237313611
cactusvpn,weibo.cn,448.83393438962787,69.69084497541189
cactusvpn,weibo.com,539.6593340805599,101.90571232565811
cactusvpn,wellsfargo.com,62.24442965217999,60.91342866420746
cactusvpn,westernjournal.com,337.9473249660805,55.32537470571697
cactusvpn,wetransfer.com,65.13752495603902,62.22142798027822
cactusvpn,whatsapp.com,72.05947541764804,62.07157152571848
cactusvpn,wikia.com,65.35014257367168,62.674999902290956
cactusvpn,wikihow.com,65.49676121877772,59.81871552233185
cactusvpn,wikimedia.org,70.61438076198101,63.32714230354343
cactusvpn,wikipedia.org,70.47157016183648,61.32200080901384
cactusvpn,wiktionary.org,65.06257238132613,59.83171252799885
cactusvpn,wildberries.ru,63.4576246375218,53.884250461123884
cactusvpn,wiley.com,74.5797125356538,62.06857080438307
cactusvpn,wish.com,71.6619851688544,68.05742833585967
cactusvpn,wix.com,70.21795199917895,69.82942816934415
cactusvpn,wondershare.com,95.84712656214833,55.940375197678804
cactusvpn,wordpress.com,63.65504834268774,60.48800077821527
cactusvpn,wordpress.org,63.40942837830101,60.015714993434294
cactusvpn,wordreference.com,69.19009611010551,63.56785566146885
cactusvpn,worldofwarcraft.com,77.6912490837276,61.919873813167214
cactusvpn,wowhead.com,68.04462029997792,60.12014286326511
cactusvpn,wp.com,57.03070817980915,53.399874246679246
cactusvpn,wp.pl,66.43742961542947,60.53642875381878
cactusvpn,wsj.com,73.62896286778981,67.71088784767522
cactusvpn,wtoip.com,127.41316389292479,55.694625596515834
cactusvpn,wunderground.com,74.30548076000478,67.72911248521672
cactusvpn,www.gov.uk,80.52054140716791,59.02675015386194
cactusvpn,xda-developers.com,165.62771903617042,64.13071363099984
cactusvpn,xe.com,59.53608197160065,55.180625058710575
cactusvpn,xfinity.com,61.00366663719927,59.77657118013927
cactusvpn,xhamster.com,61.277143258069245,60.45228575489351
cactusvpn,xhamsterlive.com,59.12824999541044,54.861375712789595
cactusvpn,xiami.com,118.97938272782734,67.3925718292594
cactusvpn,xiaomi.com,88.82941724732518,55.88700016960502
cactusvpn,xinhuanet.com,78.80709400134427,60.22799999586174
cactusvpn,xnxx.com,61.485856904515195,61.14885743175234
cactusvpn,xtube.com,58.374209445901215,53.20000019855797
cactusvpn,xvideos.com,64.07904638243573,62.152571310954436
cactusvpn,yadi.sk,61.73579173628241,53.5513759823516
cactusvpn,yahoo.co.jp,72.1326656639576,69.94085612573794
cactusvpn,yahoo.com,63.16999931420599,60.792143722730025
cactusvpn,yallakora.com,108.35875011980534,55.767999263480306
cactusvpn,yandex.by,67.17929127626121,55.871000280603766
cactusvpn,yandex.com.tr,59.501748997718096,53.367999964393675
cactusvpn,yandex.kz,72.40266618984086,64.096429651337
cactusvpn,yandex.ru,166.37838166207075,157.36399950193507
cactusvpn,yao.tmall.com,310.7268338402112,57.52733334278067
cactusvpn,yaplakal.com,59.95262588839978,53.97337523754686
cactusvpn,yelp.com,67.86895383681569,61.199999946568695
cactusvpn,yenisafak.com,62.33820877969265,58.073874679394066
cactusvpn,yespornplease.com,56.17979180533439,53.622248698957264
cactusvpn,youdao.com,62.498285302094054,60.51300013703959
cactusvpn,youjizz.com,64.72876149096659,60.84042893988745
cactusvpn,youku.com,127.73816473782063,57.650748756714165
cactusvpn,youm7.com,74.92333464324474,62.955428979226525
cactusvpn,youporn.com,64.17066657117435,63.12057149729558
cactusvpn,yourporn.sexy,66.02404692343303,60.65971364400217
cactusvpn,youth.cn,120.87123734610421,59.88400096872023
cactusvpn,youtube.com,64.97790398342269,61.80028710514307
cactusvpn,yts.am,63.373810079480926,60.27242834014552
cactusvpn,yy.com,126.7868589077677,60.31114355261837
cactusvpn,zara.com,70.02239935100079,63.34189940243959
cactusvpn,zendesk.com,63.20052287940468,60.65285644893135
cactusvpn,zhanqi.tv,144.57447747034686,67.045286031706
cactusvpn,zhihu.com,110.3249511548451,60.21628621965647
cactusvpn,zillow.com,79.1318898813592,77.13933464967543
cactusvpn,zing.vn,118.3162493398413,60.02174934837967
cactusvpn,zippyshare.com,64.26304791654859,60.52685568907431
cactusvpn,znanija.com,73.53066626404014,62.19128479382822
cactusvpn,zoho.com,68.33628591682229,62.868571574134485
cactusvpn,zol.com.cn,154.73904181271791,90.40412411559373
cactusvpn,zomato.com,62.38562404178083,55.91124959755689
cactusvpn,zoom.us,77.66778868707743,67.49409005384553
cactusvpn,zougla.gr,132.41252196686608,60.762571037880015


==> figures/dns-lookup-times/top1000-google.csv <==
google,google.com,2.0,2.0
google,youtube.com,2.0,2.0
google,facebook.com,2.0,2.0
google,baidu.com,2.0,2.0
google,wikipedia.org,1.3333333333333333,1.0
google,yahoo.com,1.6666666666666667,2.0
google,qq.com,2.0,2.0
google,tmall.com,2.0,2.0
google,taobao.com,1.6666666666666667,2.0
google,twitter.com,2.0,2.0
google,google.co.in,2.0,2.0
google,amazon.com,2.0,2.0
google,instagram.com,2.0,2.0
google,sohu.com,2.0,2.0
google,live.com,1.6666666666666667,2.0
google,vk.com,1.6666666666666667,2.0
google,jd.com,2.0,2.0
google,yandex.ru,2.0,2.0
google,weibo.com,2.0,2.0
google,reddit.com,1.6666666666666667,2.0
google,sina.com.cn,2.0,2.0
google,login.tmall.com,1.6666666666666667,2.0
google,google.co.jp,2.0,2.0
google,360.cn,2.0,2.0
google,blogspot.com,1.3333333333333333,1.0
google,linkedin.com,2.0,2.0
google,google.com.hk,1.6666666666666667,2.0
google,google.com.br,2.0,2.0
google,netflix.com,4.666666666666667,2.0
google,google.co.uk,4.333333333333333,2.0
google,pornhub.com,2.0,2.0
google,csdn.net,2.0,2.0
google,office.com,2.0,2.0
google,pages.tmall.com,2.0,2.0
google,yahoo.co.jp,1.6666666666666667,2.0
google,microsoftonline.com,2.0,2.0
google,twitch.tv,1.6666666666666667,2.0
google,mail.ru,2.0,2.0
google,alipay.com,2.0,2.0
google,google.ru,2.0,2.0
google,google.fr,1.6666666666666667,2.0
google,microsoft.com,2.0,2.0
google,google.de,2.0,2.0
google,t.co,2.0,2.0
google,ebay.com,2.0,2.0
google,bing.com,2.0,2.0
google,msn.com,2.0,2.0
google,whatsapp.com,2.0,2.0
google,aliexpress.com,1.6666666666666667,2.0
google,google.com.mx,2.0,2.0
google,xvideos.com,2.0,2.0
google,stackoverflow.com,1.6666666666666667,2.0
google,tribunnews.com,2.0,2.0
google,wordpress.com,2.0,2.0
google,google.it,1.6666666666666667,2.0
google,apple.com,1.6666666666666667,2.0
google,livejasmin.com,2.0,2.0
google,amazon.co.jp,4.333333333333333,2.0
google,google.ca,1.6666666666666667,2.0
google,github.com,2.0,2.0
google,naver.com,2.0,2.0
google,imdb.com,2.0,2.0
google,google.es,1.6666666666666667,2.0
google,tumblr.com,2.0,2.0
google,google.com.tr,2.0,2.0
google,paypal.com,1.6666666666666667,2.0
google,imgur.com,1.6666666666666667,2.0
google,google.com.tw,4.0,1.0
google,xhamster.com,2.0,2.0
google,wikia.com,2.0,2.0
google,googleusercontent.com,1.6666666666666667,2.0
google,google.co.kr,2.0,2.0
google,thestartmagazine.com,2.0,2.0
google,espn.com,2.0,2.0
google,pinterest.com,2.0,2.0
google,dropbox.com,2.0,2.0
google,adobe.com,2.0,2.0
google,xnxx.com,1.6666666666666667,2.0
google,xinhuanet.com,1.6666666666666667,2.0
google,bilibili.com,2.0,2.0
google,google.com.au,2.0,2.0
google,cobalten.com,2.0,2.0
google,fbcdn.net,28.333333333333332,2.0
google,quora.com,4.666666666666667,2.0
google,detail.tmall.com,2.0,2.0
google,tianya.cn,1.3333333333333333,1.0
google,amazon.in,1.6666666666666667,2.0
google,tokopedia.com,2.0,2.0
google,google.co.id,1.6666666666666667,2.0
google,amazon.co.uk,1.6666666666666667,2.0
google,amazon.de,2.0,2.0
google,hao123.com,2.0,2.0
google,google.co.th,2.0,2.0
google,pixnet.net,2.0,2.0
google,salesforce.com,1.3333333333333333,1.0
google,bongacams.com,1.6666666666666667,2.0
google,amazonaws.com,2.0,2.0
google,bbc.com,1.3333333333333333,1.0
google,booking.com,2.0,2.0
google,google.pl,1.6666666666666667,2.0
google,cnn.com,1.6666666666666667,2.0
google,bbc.co.uk,4.333333333333333,2.0
google,google.com.ar,2.0,2.0
google,detik.com,2.0,2.0
google,aparat.com,2.0,2.0
google,google.com.pk,2.0,2.0
google,google.com.eg,1.6666666666666667,2.0
google,google.com.sa,2.0,2.0
google,popads.net,2.0,2.0
google,txxx.com,2.0,2.0
google,stackexchange.com,2.0,2.0
google,zhihu.com,2.0,2.0
google,onlinesbi.com,1.3333333333333333,1.0
google,force.com,2.0,2.0
google,babytree.com,2.0,2.0
google,soundcloud.com,1.6666666666666667,2.0
google,nytimes.com,2.0,2.0
google,nih.gov,2.0,2.0
google,spotify.com,2.0,2.0
google,ebay.de,2.0,2.0
google,dkn.tv,1.6666666666666667,2.0
google,soso.com,1.6666666666666667,2.0
google,google.co.ao,1.6666666666666667,2.0
google,craigslist.org,2.0,2.0
google,google.com.ua,1.6666666666666667,2.0
google,indeed.com,29.333333333333332,2.0
google,bukalapak.com,1.6666666666666667,2.0
google,rakuten.co.jp,2.0,2.0
google,panda.tv,2.0,2.0
google,avito.ru,29.333333333333332,2.0
google,chase.com,2.0,2.0
google,google.com.sg,2.0,2.0
google,vimeo.com,2.0,2.0
google,instructure.com,2.0,2.0
google,iqiyi.com,2.0,2.0
google,dailymotion.com,2.0,2.0
google,google.co.za,1.6666666666666667,2.0
google,alibaba.com,1.6666666666666667,2.0
google,nicovideo.jp,2.0,2.0
google,1688.com,1.6666666666666667,2.0
google,google.com.vn,1.6666666666666667,2.0
google,so.com,2.0,2.0
google,slideshare.net,2.0,2.0
google,theguardian.com,2.0,2.0
google,chaturbate.com,1.6666666666666667,2.0
google,uol.com.br,2.0,2.0
google,caijing.com.cn,1.6666666666666667,2.0
google,ok.ru,2.0,2.0
google,softonic.com,2.0,2.0
google,openload.co,2.0,2.0
google,w3schools.com,1.6666666666666667,2.0
google,ettoday.net,2.0,2.0
google,diply.com,2.0,2.0
google,sogou.com,2.0,2.0
google,globo.com,2.0,2.0
google,roblox.com,2.0,2.0
google,porn555.com,2.0,2.0
google,researchgate.net,2.0,2.0
google,godaddy.com,2.0,2.0
google,zhanqi.tv,2.0,2.0
google,china.com.cn,2.0,2.0
google,vice.com,2.0,2.0
google,wikihow.com,2.0,2.0
google,google.co.ve,2.0,2.0
google,newsupdatesky.info,1.6666666666666667,2.0
google,bet9ja.com,1.6666666666666667,2.0
google,google.az,1.6666666666666667,2.0
google,upornia.com,3.0,2.0
google,ebay.co.uk,2.0,2.0
google,mediafire.com,2.0,2.0
google,cnet.com,2.0,2.0
google,liputan6.com,2.0,2.0
google,mama.cn,1.3333333333333333,1.0
google,scribd.com,2.0,2.0
google,flipkart.com,2.0,2.0
google,messenger.com,2.0,2.0
google,google.com.co,1.3333333333333333,1.0
google,wetransfer.com,1.6666666666666667,2.0
google,daum.net,1.6666666666666667,2.0
google,huanqiu.com,2.0,2.0
google,google.gr,4.333333333333333,2.0
google,google.cn,2.0,2.0
google,people.com.cn,1.6666666666666667,2.0
google,ladbible.com,1.6666666666666667,2.0
google,cnblogs.com,1.6666666666666667,2.0
google,fc2.com,2.0,2.0
google,mozilla.org,2.0,2.0
google,google.nl,2.0,2.0
google,cricbuzz.com,2.0,2.0
google,deviantart.com,1.6666666666666667,2.0
google,nownews.com,2.0,2.0
google,etsy.com,1.6666666666666667,2.0
google,mercadolivre.com.br,2.0,2.0
google,indiatimes.com,1.6666666666666667,2.0
google,youm7.com,2.0,2.0
google,medium.com,2.0,2.0
google,ebc.net.tw,2.0,2.0
google,google.com.pe,2.0,2.0
google,exosrv.com,2.0,2.0
google,onlinevideoconverter.com,2.0,2.0
google,walmart.com,2.0,2.0
google,kompas.com,2.0,2.0
google,aliyun.com,2.0,2.0
google,google.com.ph,1.6666666666666667,2.0
google,f5v1x3kgv5.com,2.0,2.0
google,washingtonpost.com,1.6666666666666667,2.0
google,dnckawxatc.com,2.0,2.0
google,greview.pro,1.6666666666666667,2.0
google,amazon.it,2.0,2.0
google,s9kkremkr0.com,2.0,2.0
google,otvfoco.com.br,2.0,2.0
google,ethfw0370q.com,1.6666666666666667,2.0
google,amazon.fr,2.0,2.0
google,breitbart.com,4.333333333333333,2.0
google,discordapp.com,1.6666666666666667,2.0
google,quizlet.com,2.0,2.0
google,setn.com,2.0,2.0
google,hotstar.com,2.0,2.0
google,sciencedirect.com,1.6666666666666667,2.0
google,cloudfront.net,1.6666666666666667,2.0
google,youdao.com,2.0,2.0
google,queuecosm.bid,2.0,2.0
google,shutterstock.com,2.0,2.0
google,bles.com,2.0,2.0
google,eastday.com,1.3333333333333333,1.0
google,twimg.com,2.0,2.0
google,yelp.com,2.0,2.0
google,freepik.com,1.6666666666666667,2.0
google,blogger.com,2.0,2.0
google,youth.cn,2.0,2.0
google,gmw.cn,2.0,2.0
google,spankbang.com,2.0,2.0
google,dailymail.co.uk,2.0,2.0
google,weather.com,2.0,2.0
google,canva.com,1.6666666666666667,2.0
google,steamcommunity.com,1.6666666666666667,2.0
google,ask.com,2.0,2.0
google,slack.com,1.6666666666666667,2.0
google,google.com.ng,1.6666666666666667,2.0
google,google.se,2.0,2.0
google,jianshu.com,2.0,2.0
google,foxnews.com,2.0,2.0
google,savefrom.net,2.0,2.0
google,rambler.ru,2.0,2.0
google,google.cl,2.0,2.0
google,zillow.com,2.0,2.0
google,yts.am,2.0,2.0
google,rednet.cn,2.0,2.0
google,ci123.com,2.0,2.0
google,livejournal.com,2.0,2.0
google,youporn.com,1.6666666666666667,2.0
google,bankofamerica.com,2.0,2.0
google,doubleclick.net,1.6666666666666667,2.0
google,redtube.com,2.0,2.0
google,google.be,2.0,2.0
google,bitmedianetwork.com,1.6666666666666667,2.0
google,digikala.com,1.6666666666666667,2.0
google,google.pt,2.0,2.0
google,ebay-kleinanzeigen.de,1.6666666666666667,2.0
google,yy.com,2.0,2.0
google,trello.com,2.0,2.0
google,blackboard.com,2.0,2.0
google,duckduckgo.com,2.0,2.0
google,speedtest.net,2.0,2.0
google,genius.com,2.0,2.0
google,myshopify.com,2.0,2.0
google,wellsfargo.com,1.6666666666666667,2.0
google,thepiratebay.org,2.0,2.0
google,douban.com,2.0,2.0
google,mega.nz,1.6666666666666667,2.0
google,bkn.go.id,2.0,2.0
google,forbes.com,2.0,2.0
google,ltn.com.tw,2.0,2.0
google,163.com,2.0,2.0
google,google.ae,2.0,2.0
google,espncricinfo.com,1.6666666666666667,2.0
google,amazon.es,2.0,2.0
google,reverso.net,1.6666666666666667,2.0
google,google.ro,1.3333333333333333,1.0
google,jf71qh5v14.com,2.0,2.0
google,hulu.com,2.0,2.0
google,kakaku.com,2.0,2.0
google,newsprofin.com,1.6666666666666667,2.0
google,momoshop.com.tw,2.0,2.0
google,1337x.to,1.6666666666666667,2.0
google,google.dz,1.6666666666666667,2.0
google,steampowered.com,2.0,2.0
google,zendesk.com,2.0,2.0
google,google.ch,2.0,2.0
google,buzzfeed.com,2.0,2.0
google,airbnb.com,1.6666666666666667,2.0
google,allegro.pl,2.0,2.0
google,line.me,4.666666666666667,2.0
google,archive.org,2.0,2.0
google,amazon.ca,2.0,2.0
google,banvenez.com,2.0,2.0
google,huffingtonpost.com,1.6666666666666667,2.0
google,outbrain.com,2.0,2.0
google,tripadvisor.com,2.0,2.0
google,bet365.com,1.6666666666666667,2.0
google,hclips.com,1.6666666666666667,2.0
google,abs-cbn.com,1.6666666666666667,2.0
google,bestbuy.com,2.0,2.0
google,gamepedia.com,2.0,2.0
google,varzesh3.com,2.0,2.0
google,list.tmall.com,2.0,2.0
google,mailchimp.com,2.0,2.0
google,office365.com,2.0,2.0
google,google.at,2.0,2.0
google,sarkariresult.com,2.0,2.0
google,gamespot.com,2.0,2.0
google,glassdoor.com,2.0,2.0
google,wordreference.com,2.0,2.0
google,orange.fr,28.666666666666668,2.0
google,usps.com,2.0,2.0
google,sindonews.com,1.6666666666666667,2.0
google,myway.com,2.0,2.0
google,hola.com,1.6666666666666667,2.0
google,amazon.cn,1.6666666666666667,2.0
google,ikea.com,2.0,2.0
google,hp.com,1.6666666666666667,2.0
google,ups.com,2.0,2.0
google,baike.com,1.6666666666666667,2.0
google,aol.com,2.0,2.0
google,zoho.com,1.6666666666666667,2.0
google,businessinsider.com,2.0,2.0
google,pinimg.com,1.6666666666666667,2.0
google,zoom.us,1.6666666666666667,2.0
google,udemy.com,2.0,2.0
google,tvbs.com.tw,2.0,2.0
google,bp.blogspot.com,2.0,2.0
google,oeeee.com,1.6666666666666667,2.0
google,cnbc.com,2.0,2.0
google,gearbest.com,2.0,2.0
google,kinopoisk.ru,2.0,2.0
google,telegram.org,1.6666666666666667,2.0
google,rt.com,1.3333333333333333,1.0
google,thesaurus.com,2.0,2.0
google,oracle.com,2.0,2.0
google,siteadvisor.com,2.0,2.0
google,xfinity.com,1.6666666666666667,2.0
google,sex.com,1.6666666666666667,2.0
google,tistory.com,2.0,2.0
google,wikimedia.org,2.0,2.0
google,yao.tmall.com,2.0,2.0
google,google.co.il,1.3333333333333333,1.0
google,kaskus.co.id,2.0,2.0
google,okdiario.com,2.0,2.0
google,merdeka.com,1.6666666666666667,1.0
google,nextoptim.com,2.0,2.0
google,51sole.com,2.0,2.0
google,google.cz,1.6666666666666667,2.0
google,redd.it,2.0,2.0
google,weebly.com,2.0,2.0
google,ameblo.jp,2.0,2.0
google,albawabhnews.com,2.0,2.0
google,bldaily.com,2.0,2.0
google,chinadaily.com.cn,2.0,2.0
google,viralvideos.technology,2.0,2.0
google,patria.org.ve,1.6666666666666667,2.0
google,behance.net,2.0,2.0
google,exdynsrv.com,1.6666666666666667,2.0
google,livedoor.com,1.6666666666666667,2.0
google,americanexpress.com,2.0,2.0
google,coinmarketcap.com,1.6666666666666667,2.0
google,uptodown.com,1.3333333333333333,1.0
google,playstation.com,2.0,2.0
google,crptentry.com,2.0,2.0
google,ouo.io,2.0,2.0
google,fedex.com,2.3333333333333335,2.0
google,google.no,2.0,2.0
google,rarbg.to,2.0,2.0
google,googlevideo.com,2.0,2.0
google,battle.net,2.0,2.0
google,intuit.com,1.6666666666666667,2.0
google,google.ie,2.0,2.0
google,oath.com,1.6666666666666667,2.0
google,gfycat.com,2.0,2.0
google,onet.pl,2.0,2.0
google,kooora.com,1.3333333333333333,1.0
google,jrj.com.cn,2.0,2.0
google,icloud.com,2.0,2.0
google,ndtv.com,2.0,2.0
google,17ok.com,2.0,2.0
google,haber7.com,2.0,2.0
google,wowhead.com,2.0,2.0
google,mercadolibre.com.ar,1.3333333333333333,1.0
google,flickr.com,2.0,2.0
google,uidai.gov.in,1.6666666666666667,2.0
google,ria.ru,2.0,2.0
google,nfl.com,2.0,2.0
google,ign.com,2.0,2.0
google,sourceforge.net,1.6666666666666667,2.0
google,wordpress.org,2.0,2.0
google,accuweather.com,1.6666666666666667,2.0
google,wp.pl,2.0,2.0
google,okta.com,2.0,2.0
google,mi.com,1.6666666666666667,2.0
google,asos.com,2.0,2.0
google,zippyshare.com,4.333333333333333,2.0
google,dmm.co.jp,2.0,2.0
google,op.gg,2.0,2.0
google,doublepimp.com,2.0,2.0
google,bloomberg.com,1.6666666666666667,2.0
google,shaparak.ir,2.0,2.0
google,atlassian.net,2.0,2.0
google,samsung.com,2.0,2.0
google,gismeteo.ru,2.0,2.0
google,google.kz,2.0,2.0
google,pixiv.net,1.6666666666666667,2.0
google,goodreads.com,2.0,2.0
google,huaban.com,2.0,2.0
google,namu.wiki,2.0,2.0
google,cambridge.org,1.6666666666666667,2.0
google,cnnindonesia.com,2.0,2.0
google,nur.kz,2.0,2.0
google,userapi.com,1.3333333333333333,1.0
google,usatoday.com,2.0,2.0
google,shopify.com,2.0,2.0
google,wiktionary.org,1.6666666666666667,2.0
google,dell.com,2.0,2.0
google,ensonhaber.com,2.0,2.0
google,leboncoin.fr,2.0,2.0
google,box.com,2.0,2.0
google,hdfcbank.com,1.6666666666666667,2.0
google,files.wordpress.com,2.0,2.0
google,capitalone.com,2.0,2.0
google,free.fr,1.3333333333333333,1.0
google,pornq.com,2.0,2.0
google,doublepimpssl.com,2.0,2.0
google,taboola.com,1.6666666666666667,2.0
google,taleo.net,1.3333333333333333,1.0
google,fiverr.com,2.0,2.0
google,primevideo.com,28.666666666666668,2.0
google,evernote.com,2.0,2.0
google,olx.ua,2.0,2.0
google,irctc.co.in,2.0,2.0
google,wiley.com,2.0,2.0
google,gosuslugi.ru,2.0,2.0
google,google.hu,2.0,2.0
google,cdninstagram.com,1.6666666666666667,2.0
google,pixabay.com,2.0,2.0
google,patreon.com,1.6666666666666667,2.0
google,divar.ir,2.0,2.0
google,wix.com,2.0,2.0
google,sberbank.ru,2.0,2.0
google,naija.ng,1.6666666666666667,2.0
google,healthline.com,1.3333333333333333,1.0
google,namnak.com,2.0,2.0
google,elfagr.com,2.0,2.0
google,springer.com,2.0,2.0
google,rotumal.com,2.0,2.0
google,exoclick.com,2.0,2.0
google,upwork.com,2.0,2.0
google,browsergames2018.com,2.0,2.0
google,patch.com,2.0,2.0
google,hellomagazine.com,2.0,2.0
google,skype.com,2.0,2.0
google,wsj.com,1.6666666666666667,2.0
google,google.fi,2.0,2.0
google,google.dk,1.6666666666666667,2.0
google,livedoor.jp,1.6666666666666667,2.0
google,manoramaonline.com,2.0,2.0
google,homedepot.com,1.6666666666666667,2.0
google,elpais.com,2.0,2.0
google,marca.com,1.6666666666666667,2.0
google,slickdeals.net,1.6666666666666667,2.0
google,hotmovs.com,2.0,2.0
google,smallpdf.com,1.6666666666666667,2.0
google,sahibinden.com,1.6666666666666667,2.0
google,mercadolibre.com.mx,2.0,2.0
google,elsevier.com,4.666666666666667,2.0
google,themeforest.net,4.333333333333333,2.0
google,ouedkniss.com,1.6666666666666667,2.0
google,gmx.net,2.0,2.0
google,kumparan.com,2.0,2.0
google,android.com,2.0,2.0
google,mmofreegames.online,2.0,2.0
google,google.sk,1.6666666666666667,2.0
google,prezi.com,1.6666666666666667,2.0
google,znanija.com,2.0,2.0
google,telewebion.com,1.6666666666666667,2.0
google,spiegel.de,1.6666666666666667,2.0
google,olx.pl,1.6666666666666667,2.0
google,tutorialspoint.com,2.0,2.0
google,rediff.com,2.0,2.0
google,leagueoflegends.com,2.0,2.0
google,kissanime.ru,2.0,2.0
google,seasonvar.ru,1.6666666666666667,2.0
google,repubblica.it,1.6666666666666667,2.0
google,libero.it,1.6666666666666667,2.0
google,target.com,29.0,2.0
google,grid.id,2.0,2.0
google,dailyfeed.co.uk,2.0,2.0
google,pikabu.ru,1.6666666666666667,2.0
google,9gag.com,1.6666666666666667,2.0
google,surveymonkey.com,2.0,2.0
google,google.com.kw,2.0,2.0
google,104.com.tw,1.6666666666666667,2.0
google,tgju.org,1.6666666666666667,2.0
google,google.co.nz,2.0,2.0
google,grammarly.com,2.0,2.0
google,biobiochile.cl,1.6666666666666667,2.0
google,investing.com,4.333333333333333,2.0
google,eventbrite.com,2.0,2.0
google,livescore.com,2.0,2.0
google,thefreedictionary.com,1.6666666666666667,2.0
google,infourok.ru,2.0,2.0
google,sabq.org,2.0,2.0
google,3c.tmall.com,2.0,2.0
google,seznam.cz,2.0,2.0
google,dcinside.com,2.0,2.0
google,vacaneedasap.com,1.3333333333333333,1.0
google,mit.edu,2.0,2.0
google,weblio.jp,1.6666666666666667,2.0
google,mlb.com,2.0,2.0
google,discogs.com,2.0,2.0
google,ebay.it,1.6666666666666667,2.0
google,bitly.com,1.6666666666666667,2.0
google,wixsite.com,2.0,2.0
google,cbssports.com,2.0,2.0
google,chegg.com,2.0,2.0
google,nike.com,2.0,2.0
google,lifedaily.com,2.0,2.0
google,lenta.ru,2.0,2.0
google,ikco.ir,2.0,2.0
google,goo.ne.jp,2.0,2.0
google,go.com,1.6666666666666667,2.0
google,beeg.com,2.0,2.0
google,rottentomatoes.com,2.0,2.0
google,chinaz.com,2.0,2.0
google,popcash.net,1.6666666666666667,2.0
google,gome.com.cn,2.0,2.0
google,kapanlagi.com,2.0,2.0
google,list-manage.com,2.0,2.0
google,wish.com,2.0,2.0
google,ebay.com.au,2.0,2.0
google,ifeng.com,2.0,2.0
google,giphy.com,2.0,2.0
google,yandex.kz,2.0,2.0
google,merriam-webster.com,2.0,2.0
google,drom.ru,4.333333333333333,2.0
google,geeksforgeeks.org,1.6666666666666667,2.0
google,khanacademy.org,1.3333333333333333,1.0
google,cdstm.cn,1.6666666666666667,2.0
google,adp.com,2.0,2.0
google,urbandictionary.com,2.0,2.0
google,pantip.com,2.0,2.0
google,icicibank.com,2.0,2.0
google,paytm.com,2.0,2.0
google,ilovepdf.com,2.0,2.0
google,webmd.com,2.0,2.0
google,emol.com,2.0,2.0
google,bancodevenezuela.com,2.0,2.0
google,idntimes.com,2.0,2.0
google,drudgereport.com,2.0,2.0
google,google.lk,1.6666666666666667,2.0
google,1bcde.com,2.0,2.0
google,youku.com,1.3333333333333333,1.0
google,egy.best,1.3333333333333333,1.0
google,hm.com,2.0,2.0
google,58.com,2.0,2.0
google,prothomalo.com,1.6666666666666667,2.0
google,cqnews.net,2.0,2.0
google,hurriyet.com.tr,1.6666666666666667,2.0
google,ultimate-guitar.com,1.6666666666666667,2.0
google,uzone.id,1.6666666666666667,2.0
google,douyu.com,2.0,2.0
google,nga.cn,1.6666666666666667,2.0
google,pexels.com,28.333333333333332,2.0
google,avgle.com,2.0,2.0
google,rutube.ru,1.6666666666666667,2.0
google,web.de,2.0,2.0
google,billdesk.com,1.3333333333333333,1.0
google,autodesk.com,1.6666666666666667,2.0
google,lapatilla.com,2.0,2.0
google,ssc.nic.in,2.0,2.0
google,ca.gov,2.0,2.0
google,hotnewhiphop.com,2.0,2.0
google,subscene.com,1.6666666666666667,2.0
google,epicgames.com,1.6666666666666667,2.0
google,dailycaller.com,2.0,2.0
google,souq.com,1.3333333333333333,1.0
google,myanimelist.net,2.0,2.0
google,gsmarena.com,2.0,2.0
google,hdzog.com,1.6666666666666667,2.0
google,bleacherreport.com,2.0,2.0
google,cryptobrowser.site,2.0,2.0
google,academia.edu,2.0,2.0
google,naukri.com,1.6666666666666667,2.0
google,metropoles.com,2.0,2.0
google,independent.co.uk,2.0,2.0
google,tamilrockers.ms,nan,nan
google,ibm.com,2.0,2.0
google,inquirer.net,2.0,2.0
google,media.tumblr.com,1.3333333333333333,1.0
google,unsplash.com,2.0,2.0
google,att.com,2.0,2.0
google,webex.com,2.0,2.0
google,google.com.do,2.0,2.0
google,citi.com,2.0,2.0
google,flvto.biz,2.0,2.0
google,wtoip.com,1.6666666666666667,2.0
google,tradingview.com,2.0,2.0
google,hamariweb.com,1.6666666666666667,2.0
google,banggood.com,1.6666666666666667,2.0
google,brilio.net,2.0,2.0
google,gstatic.com,2.0,2.0
google,viva.co.id,2.0,2.0
google,udn.com,1.6666666666666667,2.0
google,westernjournal.com,1.3333333333333333,1.0
google,nyaa.si,2.0,2.0
google,hespress.com,2.0,2.0
google,hubspot.com,1.6666666666666667,2.0
google,kickstarter.com,2.0,2.0
google,torrentz2.eu,2.0,2.0
google,fidelity.com,2.0,2.0
google,oload.cloud,2.0,2.0
google,umblr.com,2.0,2.0
google,ieee.org,2.0,2.0
google,namasha.com,2.0,2.0
google,mathrubhumi.com,2.0,2.0
google,pandora.com,2.0,2.0
google,4chan.org,2.0,2.0
google,douyin.com,2.0,2.0
google,drive2.ru,2.0,2.0
google,gizmodo.com,1.6666666666666667,2.0
google,npr.org,1.6666666666666667,2.0
google,bandcamp.com,2.0,2.0
google,mawdoo3.com,2.0,2.0
google,gamer.com.tw,2.0,2.0
google,reuters.com,2.0,2.0
google,beytoote.com,1.6666666666666667,2.0
google,wattpad.com,2.0,2.0
google,tube8.com,2.0,2.0
google,okezone.com,2.0,2.0
google,6.cn,2.0,2.0
google,k618.cn,4.333333333333333,2.0
google,google.com.ly,2.0,2.0
google,squarespace.com,2.0,2.0
google,cisco.com,2.0,2.0
google,firefox.com,2.0,2.0
google,engadget.com,2.0,2.0
google,blog.jp,2.0,2.0
google,asus.com,1.6666666666666667,2.0
google,memurlar.net,2.0,2.0
google,alicdn.com,1.6666666666666667,2.0
google,ptt.cc,2.0,2.0
google,appledaily.com,1.6666666666666667,2.0
google,banesconline.com,2.0,2.0
google,jw.org,1.3333333333333333,1.0
google,sportbible.com,1.6666666666666667,2.0
google,japanpost.jp,2.0,2.0
google,torrent9.ph,2.0,2.0
google,ninisite.com,2.0,2.0
google,jiameng.com,2.0,2.0
google,google.rs,1.6666666666666667,2.0
google,alodokter.com,2.0,2.0
google,rbc.ru,1.6666666666666667,2.0
google,eksisozluk.com,2.0,2.0
google,yourporn.sexy,2.0,2.0
google,as.com,2.0,2.0
google,coursehero.com,1.6666666666666667,2.0
google,debate.com.mx,2.0,2.0
google,e-hentai.org,2.0,2.0
google,trustpilot.com,2.0,2.0
google,t-online.de,2.0,2.0
google,filehippo.com,1.6666666666666667,2.0
google,subject.tmall.com,2.0,2.0
google,mercari.com,2.0,2.0
google,xda-developers.com,2.0,2.0
google,discuss.com.hk,2.0,2.0
google,shein.com,2.0,2.0
google,milliyet.com.tr,1.6666666666666667,2.0
google,docin.com,2.0,2.0
google,interia.pl,2.0,2.0
google,xiami.com,2.0,2.0
google,cinecalidad.to,1.6666666666666667,2.0
google,wunderground.com,2.0,2.0
google,convert2mp3.net,1.3333333333333333,1.0
google,telegraph.co.uk,2.0,2.0
google,eyny.com,2.0,2.0
google,expedia.com,2.0,2.0
google,tencent.com,2.0,2.0
google,ticketmaster.com,1.6666666666666667,2.0
google,perfecttoolmedia.com,2.0,2.0
google,moneycontrol.com,1.6666666666666667,2.0
google,scribol.com,2.0,2.0
google,indoxx1.com,1.3333333333333333,1.0
google,vnexpress.net,1.6666666666666667,2.0
google,fishki.net,2.0,2.0
google,indiamart.com,2.0,2.0
google,verizonwireless.com,2.0,2.0
google,bild.de,2.0,2.0
google,sputniknews.com,2.0,2.0
google,zougla.gr,1.6666666666666667,2.0
google,uniqlo.tmall.com,1.6666666666666667,2.0
google,mercadolibre.com.ve,1.6666666666666667,2.0
google,n11.com,1.6666666666666667,2.0
google,paytmmall.com,2.0,2.0
google,google.by,2.0,2.0
google,investopedia.com,2.0,2.0
google,chouftv.ma,2.0,2.0
google,google.bg,2.0,2.0
google,nhentai.net,2.0,2.0
google,utorrent.com,2.0,2.0
google,elmundo.es,2.0,2.0
google,spotscenered.info,2.0,2.0
google,dictionary.com,1.6666666666666667,1.0
google,bicentenariobu.com,1.6666666666666667,2.0
google,nianhuo.tmall.com,1.6666666666666667,2.0
google,voot.com,1.3333333333333333,1.0
google,mgid.com,2.0,2.0
google,vidio.com,2.0,2.0
google,huawei.com,2.0,2.0
google,feedly.com,1.6666666666666667,2.0
google,yadi.sk,2.0,2.0
google,kijiji.ca,2.0,2.0
google,el-nacional.com,2.0,2.0
google,crtatix.com,1.6666666666666667,2.0
google,gyazo.com,2.0,2.0
google,kizlarsoruyor.com,1.6666666666666667,2.0
google,olx.com.br,1.6666666666666667,2.0
google,yandex.com.tr,2.0,2.0
google,gmarket.co.kr,29.0,2.0
google,techradar.com,2.0,2.0
google,urdupoint.com,2.0,2.0
google,coursera.org,1.6666666666666667,2.0
google,google.tn,2.0,2.0
google,nypost.com,2.0,2.0
google,hepsiburada.com,2.0,2.0
google,td.com,2.0,2.0
google,techcrunch.com,2.0,2.0
google,knowyourmeme.com,2.0,2.0
google,food.tmall.com,2.0,2.0
google,artstation.com,2.0,2.0
google,thepiratebay3.org,2.0,2.0
google,asana.com,2.0,2.0
google,hatena.ne.jp,2.0,2.0
google,fb.ru,2.0,2.0
google,theverge.com,2.0,2.0
google,marriott.com,2.0,2.0
google,runoob.com,2.0,2.0
google,doorblog.jp,2.0,2.0
google,alnaharegypt.com,1.6666666666666667,2.0
google,europa.eu,1.6666666666666667,2.0
google,mathworks.com,2.0,2.0
google,rutracker.org,2.0,2.0
google,superuser.com,2.0,2.0
google,gmanetwork.com,1.6666666666666667,2.0
google,www.gov.uk,1.3333333333333333,1.0
google,tandfonline.com,1.6666666666666667,2.0
google,pulzo.com,2.0,2.0
google,lifewire.com,2.0,2.0
google,mheducation.com,2.0,2.0
google,newegg.com,4.333333333333333,2.0
google,hh.ru,2.0,2.0
google,nexusmods.com,2.0,2.0
google,freejobalert.com,1.3333333333333333,1.0
google,vporn.com,1.6666666666666667,2.0
google,tempo.co,1.6666666666666667,2.0
google,caixa.gov.br,1.6666666666666667,2.0
google,sonyliv.com,2.0,2.0
google,goal.com,2.0,2.0
google,nbcnews.com,2.0,2.0
google,ea.com,2.0,2.0
google,lenovo.com,2.0,2.0
google,subito.it,2.0,2.0
google,hotels.com,2.0,2.0
google,farfetch.com,1.6666666666666667,2.0
google,rapidgator.net,1.6666666666666667,2.0
google,uod2quk646.com,2.0,2.0
google,avast.com,2.0,2.0
google,digitaldsp.com,2.0,2.0
google,toutiao.com,2.0,2.0
google,issuu.com,2.0,2.0
google,harvard.edu,1.6666666666666667,2.0
google,ecollege.com,2.0,2.0
google,elbalad.news,2.0,2.0
google,impress.co.jp,29.0,2.0
google,delta.com,2.0,2.0
google,intel.com,2.0,2.0
google,agoda.com,2.0,2.0
google,dianping.com,2.0,2.0
google,americanas.com.br,2.0,2.0
google,abril.com.br,4.666666666666667,2.0
google,padlet.com,1.6666666666666667,2.0
google,givemesport.com,1.6666666666666667,2.0
google,labanquepostale.fr,1.6666666666666667,2.0
google,state.gov,2.0,2.0
google,4pda.ru,2.0,2.0
google,yaplakal.com,2.0,2.0
google,hatenablog.com,1.3333333333333333,1.0
google,groupon.com,2.0,2.0
google,vtv.vn,2.0,2.0
google,bol.uol.com.br,1.6666666666666667,2.0
google,ruliweb.com,1.6666666666666667,2.0
google,crunchyroll.com,2.0,2.0
google,turkiye.gov.tr,2.0,2.0
google,google.hr,1.3333333333333333,1.0
google,dafont.com,29.333333333333332,2.0
google,studfiles.net,2.0,2.0
google,3dmgame.com,2.0,2.0
google,qualtrics.com,2.0,2.0
google,addthis.com,1.6666666666666667,2.0
google,epfindia.gov.in,1.6666666666666667,2.0
google,express.co.uk,2.0,2.0
google,bankmellat.ir,2.0,2.0
google,timeanddate.com,2.0,2.0
google,nvzhuang.tmall.com,2.0,2.0
google,mobile.de,1.6666666666666667,2.0
google,nordstrom.com,2.0,2.0
google,rarbgprx.org,2.0,2.0
google,oschina.net,2.0,2.0
google,jamnews.com,4.333333333333333,2.0
google,4shared.com,2.0,2.0
google,cdiscount.com,2.0,2.0
google,v2ex.com,2.0,2.0
google,wondershare.com,1.6666666666666667,2.0
google,discover.com,2.0,2.0
google,sifyitest.com,2.0,2.0
google,gazetaexpress.com,2.0,2.0
google,arxiv.org,1.6666666666666667,2.0
google,nature.com,2.0,2.0
google,meetup.com,2.0,2.0
google,stanford.edu,2.0,2.0
google,newsupdateset.info,2.0,2.0
google,pchome.com.tw,1.3333333333333333,1.0
google,secureserver.net,2.0,2.0
google,mileroticos.com,2.0,2.0
google,bitbucket.org,2.0,2.0
google,codepen.io,2.0,2.0
google,kp.ru,1.6666666666666667,2.0
google,justdial.com,2.0,2.0
google,dmm.com,2.0,2.0
google,uptobox.com,2.0,2.0
google,google.com.gt,2.0,2.0
google,nikkei.com,1.6666666666666667,2.0
google,kayak.com,1.6666666666666667,2.0
google,youjizz.com,2.0,2.0
google,heavy.com,2.0,2.0
google,macys.com,1.6666666666666667,2.0
google,marketwatch.com,2.0,2.0
google,animeyt.tv,1.6666666666666667,2.0
google,xtube.com,2.0,2.0
google,corriere.it,2.0,2.0
google,wildberries.ru,2.0,2.0
google,mynet.com,2.0,2.0
google,factaholics.com,2.0,2.0
google,velocecdn.com,1.6666666666666667,2.0
google,5ch.net,2.0,2.0
google,worldofwarcraft.com,2.0,2.0
google,ecosia.org,1.3333333333333333,1.0
google,skysports.com,2.0,2.0
google,southwest.com,1.6666666666666667,2.0
google,chess.com,1.6666666666666667,2.0
google,livetv.sx,1.6666666666666667,2.0
google,gamersky.com,2.0,2.0
google,xe.com,2.0,2.0
google,readms.net,2.0,2.0
google,lemonde.fr,1.6666666666666667,2.0
google,segmentfault.com,2.0,2.0
google,smzdm.com,2.0,2.0
google,naver.jp,2.0,2.0
google,360doc.com,1.6666666666666667,2.0
google,blog.me,1.3333333333333333,1.0
google,rus.ec,2.0,2.0
google,lun.com,2.0,2.0
google,torrenthaja.com,2.0,2.0
google,getpocket.com,1.6666666666666667,2.0
google,tenki.jp,1.6666666666666667,2.0
google,dcard.tw,2.0,2.0
google,fromdoctopdf.com,1.6666666666666667,2.0
google,scol.com.cn,2.0,2.0
google,indianexpress.com,2.0,2.0
google,visualstudio.com,2.0,2.0
google,lifo.gr,1.6666666666666667,2.0
google,aksam.com.tr,2.0,2.0
google,costco.com,2.0,2.0
google,python.org,2.0,2.0
google,theatlantic.com,7.333333333333333,2.0
google,yenisafak.com,1.6666666666666667,2.0
google,ebay.fr,2.0,2.0
google,study.com,2.0,2.0
google,zing.vn,2.0,2.0
google,animeflv.net,4.666666666666667,2.0
google,sci-hub.tw,2.0,2.0
google,admaimai.com,2.0,2.0
google,ruten.com.tw,1.6666666666666667,2.0
google,motorsport.com,2.0,2.0
google,localgirldating.com,2.0,2.0
google,lefigaro.fr,2.0,2.0
google,taringa.net,2.0,2.0
google,gazeta.ru,1.3333333333333333,1.0
google,cimaclub.com,1.6666666666666667,2.0
google,msi.com,1.6666666666666667,2.0
google,cnzz.com,2.0,2.0
google,w3school.com.cn,1.6666666666666667,2.0
google,variance.tv,1.6666666666666667,2.0
google,tabelog.com,2.0,2.0
google,eskimi.com,1.6666666666666667,2.0
google,constintptr.com,2.0,2.0
google,yallakora.com,2.0,2.0
google,jqw.com,2.0,2.0
google,blibli.com,2.0,2.0
google,yandex.by,1.0,1.0
google,tomsguide.com,1.6666666666666667,2.0
google,lifehacker.com,2.0,2.0
google,dnevnik.ru,2.0,2.0
google,tarafdari.com,1.6666666666666667,2.0
google,movierulz.vc,2.0,2.0
google,mobile01.com,1.6666666666666667,2.0
google,echo.msk.ru,2.0,2.0
google,myfreecams.com,1.6666666666666667,2.0
google,archiveofourown.org,2.0,2.0
google,duolingo.com,1.6666666666666667,2.0
google,intoday.in,1.6666666666666667,2.0
google,ukr.net,2.0,2.0
google,dribbble.com,1.6666666666666667,2.0
google,google.com.ec,1.6666666666666667,2.0
google,jstor.org,2.0,2.0
google,chip.de,2.0,2.0
google,redfin.com,2.0,2.0
google,canalrcn.com,2.0,2.0
google,abola.pt,1.6666666666666667,2.0
google,linkshrink.net,2.0,2.0
google,pearsoncmg.com,2.0,2.0
google,google.iq,2.0,2.0
google,hitomi.la,1.3333333333333333,1.0
google,wayfair.com,2.0,2.0
google,badoo.com,2.0,2.0
google,rutor.info,2.0,2.0
google,pole-emploi.fr,1.3333333333333333,1.0
google,prom.ua,2.0,2.0
google,provincial.com,2.0,2.0
google,news.com.au,2.0,2.0
google,chron.com,2.0,2.0
google,gdz.ru,2.0,2.0
google,zol.com.cn,2.0,2.0
google,tnt-online.ru,1.6666666666666667,2.0
google,caliente.mx,2.0,2.0
google,blizzard.com,4.0,2.0
google,ebates.com,2.0,2.0
google,istockphoto.com,2.0,2.0
google,vesti.ru,2.0,2.0
google,thehill.com,1.6666666666666667,2.0
google,xiaomi.com,2.0,2.0
google,zomato.com,2.0,2.0
google,sapo.pt,2.0,2.0
google,schoology.com,2.0,2.0
google,monografias.com,2.0,2.0
google,lentainform.com,2.0,2.0
google,up.nic.in,2.0,2.0
google,google.lt,2.0,2.0
google,suara.com,1.6666666666666667,2.0
google,easports.com,2.0,2.0
google,reclameaqui.com.br,1.6666666666666667,2.0
google,cbsnews.com,2.0,2.0
google,17track.net,2.0,2.0
google,miao.tmall.com,2.0,2.0
google,infobae.com,2.0,2.0
google,creditonebank.com,1.3333333333333333,1.0
google,ccm.net,1.6666666666666667,2.0
google,binance.com,2.0,2.0
google,nsportal.ru,1.6666666666666667,2.0
google,otto.de,1.3333333333333333,1.0
google,weibo.cn,1.6666666666666667,2.0
google,zara.com,2.0,2.0
google,heraldweekly.com,1.6666666666666667,2.0
google,vkuseraudio.net,1.6666666666666667,2.0
google,usnews.com,1.6666666666666667,2.0
google,pornpics.com,2.0,2.0
google,apkpure.com,2.0,2.0
google,realtor.com,1.6666666666666667,2.0
google,socialblade.com,1.6666666666666667,2.0
google,standardmedia.co.ke,2.0,2.0
google,google.com.my,2.0,2.0
google,entrepreneur.com,1.6666666666666667,2.0
google,axisbank.co.in,2.0,2.0
google,cam4.com,2.0,2.0
google,blastingnews.com,4.333333333333333,2.0
google,hupu.com,2.0,2.0
google,incometaxindiaefiling.gov.in,1.6666666666666667,2.0
google,punchng.com,2.0,2.0
google,wp.com,2.0,2.0
google,yespornplease.com,1.6666666666666667,2.0
google,51cto.com,2.0,2.0
google,concursolutions.com,2.0,2.0
google,inven.co.kr,2.0,2.0
google,politico.com,2.0,2.0
google,doodle.com,1.6666666666666667,2.0
google,atlassian.com,2.0,2.0
google,mayoclinic.org,2.0,2.0
google,bolasport.com,2.0,2.0
google,friv.com,2.0,2.0
google,elwatannews.com,2.0,2.0
google,xhamsterlive.com,2.0,2.0
google,rajasthan.gov.in,2.0,2.0
google,uploaded.net,2.0,2.0
google,gap.tmall.com,1.6666666666666667,2.0


==> figures/dns-lookup-times/top1000-gu.csv <==
georgetown,google.com,0.6666666666666666,1.0
georgetown,youtube.com,0.3333333333333333,0.0
georgetown,facebook.com,0.6666666666666666,1.0
georgetown,baidu.com,1.0,1.0
georgetown,wikipedia.org,2.0,1.0
georgetown,yahoo.com,1.0,1.0
georgetown,qq.com,0.6666666666666666,1.0
georgetown,tmall.com,22.0,1.0
georgetown,taobao.com,1.0,1.0
georgetown,twitter.com,0.6666666666666666,1.0
georgetown,google.co.in,23.0,11.0
georgetown,amazon.com,4.0,5.0
georgetown,instagram.com,13.666666666666666,1.0
georgetown,sohu.com,1.0,1.0
georgetown,live.com,1.3333333333333333,1.0
georgetown,vk.com,37.0,1.0
georgetown,jd.com,164.66666666666666,214.0
georgetown,yandex.ru,27.0,1.0
georgetown,weibo.com,98.66666666666667,1.0
georgetown,reddit.com,0.6666666666666666,1.0
georgetown,sina.com.cn,150.66666666666666,212.0
georgetown,login.tmall.com,162.33333333333334,232.0
georgetown,google.co.jp,4.333333333333333,1.0
georgetown,360.cn,21.666666666666668,1.0
georgetown,blogspot.com,4.333333333333333,1.0
georgetown,linkedin.com,1.0,1.0
georgetown,google.com.hk,3.6666666666666665,0.0
georgetown,google.com.br,4.0,1.0
georgetown,netflix.com,4.666666666666667,6.0
georgetown,google.co.uk,4.0,1.0
georgetown,pornhub.com,0.3333333333333333,0.0
georgetown,csdn.net,64.0,1.0
georgetown,office.com,1.0,1.0
georgetown,pages.tmall.com,36.666666666666664,5.0
georgetown,yahoo.co.jp,51.666666666666664,2.0
georgetown,microsoftonline.com,2.3333333333333335,1.0
georgetown,twitch.tv,2.3333333333333335,1.0
georgetown,mail.ru,79.66666666666667,113.0
georgetown,alipay.com,64.66666666666667,1.0
georgetown,google.ru,1.0,1.0
georgetown,google.fr,4.666666666666667,1.0
georgetown,microsoft.com,1.0,1.0
georgetown,google.de,4.333333333333333,1.0
georgetown,t.co,1.0,1.0
georgetown,ebay.com,1.0,1.0
georgetown,bing.com,1.0,1.0
georgetown,msn.com,1.0,1.0
georgetown,whatsapp.com,4.0,1.0
georgetown,aliexpress.com,21.666666666666668,1.0
georgetown,google.com.mx,4.666666666666667,1.0
georgetown,xvideos.com,4.666666666666667,1.0
georgetown,stackoverflow.com,4.333333333333333,1.0
georgetown,tribunnews.com,80.66666666666667,1.0
georgetown,wordpress.com,2.0,1.0
georgetown,google.it,4.333333333333333,1.0
georgetown,apple.com,1.0,1.0
georgetown,livejasmin.com,3.3333333333333335,1.0
georgetown,amazon.co.jp,4.0,5.0
georgetown,google.ca,17.333333333333332,11.0
georgetown,github.com,2.0,1.0
georgetown,naver.com,63.666666666666664,1.0
georgetown,imdb.com,2.0,1.0
georgetown,google.es,4.333333333333333,1.0
georgetown,tumblr.com,1.0,1.0
georgetown,google.com.tr,4.333333333333333,1.0
georgetown,paypal.com,2.3333333333333335,1.0
georgetown,imgur.com,1.0,1.0
georgetown,google.com.tw,4.333333333333333,1.0
georgetown,xhamster.com,2.3333333333333335,1.0
georgetown,wikia.com,1.0,1.0
georgetown,googleusercontent.com,8.333333333333334,12.0
georgetown,google.co.kr,4.333333333333333,1.0
georgetown,thestartmagazine.com,11.0,10.0
georgetown,espn.com,2.6666666666666665,1.0
georgetown,pinterest.com,1.0,1.0
georgetown,dropbox.com,8.0,5.0
georgetown,adobe.com,4.0,1.0
georgetown,xnxx.com,4.666666666666667,1.0
georgetown,xinhuanet.com,79.0,1.0
georgetown,bilibili.com,2.3333333333333335,1.0
georgetown,google.com.au,22.0,1.0
georgetown,cobalten.com,2.6666666666666665,1.0
georgetown,fbcdn.net,0.6666666666666666,1.0
georgetown,quora.com,4.0,5.0
georgetown,detail.tmall.com,169.0,191.0
georgetown,tianya.cn,180.33333333333334,1.0
georgetown,amazon.in,17.333333333333332,5.0
georgetown,tokopedia.com,5.0,5.0
georgetown,google.co.id,4.333333333333333,1.0
georgetown,amazon.co.uk,4.333333333333333,6.0
georgetown,amazon.de,5.0,7.0
georgetown,hao123.com,1.0,1.0
georgetown,google.co.th,4.333333333333333,1.0
georgetown,pixnet.net,56.666666666666664,1.0
georgetown,salesforce.com,4.0,5.0
georgetown,bongacams.com,51.0,75.0
georgetown,amazonaws.com,2.6666666666666665,1.0
georgetown,bbc.com,2.3333333333333335,1.0
georgetown,booking.com,1.0,1.0
georgetown,google.pl,4.333333333333333,1.0
georgetown,cnn.com,2.3333333333333335,1.0
georgetown,bbc.co.uk,2.3333333333333335,1.0
georgetown,google.com.ar,4.666666666666667,1.0
georgetown,detik.com,162.0,1.0
georgetown,aparat.com,2.3333333333333335,1.0
georgetown,google.com.pk,28.333333333333332,1.0
georgetown,google.com.eg,23.666666666666668,1.0
georgetown,google.com.sa,172.66666666666666,1.0
georgetown,popads.net,3.6666666666666665,1.0
georgetown,txxx.com,2.3333333333333335,1.0
georgetown,stackexchange.com,4.333333333333333,1.0
georgetown,zhihu.com,26.333333333333332,20.0
georgetown,onlinesbi.com,79.0,1.0
georgetown,force.com,2.3333333333333335,1.0
georgetown,babytree.com,60.333333333333336,83.0
georgetown,soundcloud.com,0.6666666666666666,1.0
georgetown,nytimes.com,3.6666666666666665,1.0
georgetown,nih.gov,3.3333333333333335,1.0
georgetown,spotify.com,2.0,1.0
georgetown,ebay.de,32.333333333333336,1.0
georgetown,dkn.tv,3.6666666666666665,1.0
georgetown,soso.com,150.66666666666666,1.0
georgetown,google.co.ao,216.0,1.0
georgetown,craigslist.org,3.6666666666666665,1.0
georgetown,google.com.ua,4.333333333333333,1.0
georgetown,indeed.com,6.0,5.0
georgetown,bukalapak.com,21.666666666666668,1.0
georgetown,rakuten.co.jp,47.333333333333336,1.0
georgetown,panda.tv,21.0,19.0
georgetown,avito.ru,5.333333333333333,1.0
georgetown,chase.com,1.0,1.0
georgetown,google.com.sg,4.333333333333333,1.0
georgetown,vimeo.com,1.0,1.0
georgetown,instructure.com,2.3333333333333335,1.0
georgetown,iqiyi.com,180.0,1.0
georgetown,dailymotion.com,1.0,1.0
georgetown,google.co.za,4.333333333333333,1.0
georgetown,alibaba.com,35.0,1.0
georgetown,nicovideo.jp,3.0,1.0
georgetown,1688.com,1217.0,1.0
georgetown,google.com.vn,5.333333333333333,1.0
georgetown,so.com,21.666666666666668,1.0
georgetown,slideshare.net,2.3333333333333335,1.0
georgetown,theguardian.com,2.3333333333333335,1.0
georgetown,chaturbate.com,2.6666666666666665,1.0
georgetown,uol.com.br,80.33333333333333,119.0
georgetown,caijing.com.cn,79.66666666666667,1.0
georgetown,ok.ru,38.0,1.0
georgetown,softonic.com,4.333333333333333,1.0
georgetown,openload.co,2.3333333333333335,1.0
georgetown,w3schools.com,12.0,1.0
georgetown,ettoday.net,54.0,1.0
georgetown,diply.com,4.666666666666667,1.0
georgetown,sogou.com,75.33333333333333,1.0
georgetown,globo.com,36.333333333333336,1.0
georgetown,roblox.com,3.3333333333333335,4.0
georgetown,porn555.com,2.3333333333333335,1.0
georgetown,researchgate.net,2.3333333333333335,1.0
georgetown,godaddy.com,2.3333333333333335,1.0
georgetown,zhanqi.tv,6.333333333333333,1.0
georgetown,china.com.cn,70.66666666666667,1.0
georgetown,vice.com,59.666666666666664,5.0
georgetown,wikihow.com,2.3333333333333335,1.0
georgetown,google.co.ve,530.6666666666666,1.0
georgetown,newsupdatesky.info,148.66666666666666,10.0
georgetown,bet9ja.com,10.333333333333334,14.0
georgetown,google.az,47.333333333333336,69.0
georgetown,upornia.com,41.0,12.0
georgetown,ebay.co.uk,4.666666666666667,5.0
georgetown,mediafire.com,6.333333333333333,6.0
georgetown,cnet.com,8.333333333333334,10.0
georgetown,liputan6.com,7.333333333333333,10.0
georgetown,mama.cn,71.33333333333333,96.0
georgetown,scribd.com,5.333333333333333,7.0
georgetown,flipkart.com,7.666666666666667,6.0
georgetown,messenger.com,3.0,1.0
georgetown,google.com.co,22.666666666666668,18.0
georgetown,wetransfer.com,5.0,6.0
georgetown,daum.net,134.0,199.0
georgetown,huanqiu.com,54.333333333333336,58.0
georgetown,google.gr,105.66666666666667,11.0
georgetown,google.cn,9.0,12.0
georgetown,people.com.cn,1358.3333333333333,399.0
georgetown,ladbible.com,2.3333333333333335,1.0
georgetown,cnblogs.com,259.6666666666667,1.0
georgetown,fc2.com,4.333333333333333,6.0
georgetown,mozilla.org,2.6666666666666665,1.0
georgetown,google.nl,4.0,1.0
georgetown,cricbuzz.com,2.3333333333333335,1.0
georgetown,deviantart.com,4.333333333333333,6.0
georgetown,nownews.com,2.6666666666666665,1.0
georgetown,etsy.com,2.3333333333333335,1.0
georgetown,mercadolivre.com.br,5.666666666666667,6.0
georgetown,indiatimes.com,2.0,1.0
georgetown,youm7.com,2.3333333333333335,1.0
georgetown,medium.com,2.6666666666666665,1.0
georgetown,ebc.net.tw,181.66666666666666,6.0
georgetown,google.com.pe,149.66666666666666,1.0
georgetown,exosrv.com,7.333333333333333,1.0
georgetown,onlinevideoconverter.com,2.0,1.0
georgetown,walmart.com,6.0,6.0
georgetown,kompas.com,80.66666666666667,1.0
georgetown,aliyun.com,22.333333333333332,1.0
georgetown,google.com.ph,7.0,1.0
georgetown,f5v1x3kgv5.com,13.333333333333334,1.0
georgetown,washingtonpost.com,5.333333333333333,5.0
georgetown,dnckawxatc.com,3.6666666666666665,1.0
georgetown,greview.pro,7.333333333333333,5.0
georgetown,amazon.it,4.0,5.0
georgetown,s9kkremkr0.com,3.3333333333333335,1.0
georgetown,otvfoco.com.br,21.333333333333332,1.0
georgetown,ethfw0370q.com,3.6666666666666665,1.0
georgetown,amazon.fr,3.6666666666666665,5.0
georgetown,breitbart.com,2.3333333333333335,1.0
georgetown,discordapp.com,0.6666666666666666,1.0
georgetown,quizlet.com,1.0,1.0
georgetown,setn.com,3.3333333333333335,1.0
georgetown,hotstar.com,4.0,5.0
georgetown,sciencedirect.com,2.6666666666666665,1.0
georgetown,cloudfront.net,4.333333333333333,5.0
georgetown,youdao.com,76.33333333333333,1.0
georgetown,queuecosm.bid,5.666666666666667,1.0
georgetown,shutterstock.com,2.0,1.0
georgetown,bles.com,3.3333333333333335,1.0
georgetown,eastday.com,107.66666666666667,46.0
georgetown,twimg.com,2.3333333333333335,1.0
georgetown,yelp.com,3.6666666666666665,5.0
georgetown,freepik.com,2.0,1.0
georgetown,blogger.com,6.333333333333333,1.0
georgetown,youth.cn,104.33333333333333,1.0
georgetown,gmw.cn,69.0,0.0
georgetown,spankbang.com,2.6666666666666665,1.0
georgetown,dailymail.co.uk,4.0,4.0
georgetown,weather.com,2.6666666666666665,1.0
georgetown,canva.com,20.666666666666668,1.0
georgetown,steamcommunity.com,5.666666666666667,6.0
georgetown,ask.com,5.0,5.0
georgetown,slack.com,1.0,1.0
georgetown,google.com.ng,64.33333333333333,1.0
georgetown,google.se,4.666666666666667,1.0
georgetown,jianshu.com,69.66666666666667,1.0
georgetown,foxnews.com,5.0,5.0
georgetown,savefrom.net,2.3333333333333335,1.0
georgetown,rambler.ru,37.333333333333336,2.0
georgetown,google.cl,5.666666666666667,1.0
georgetown,zillow.com,3.6666666666666665,5.0
georgetown,yts.am,3.6666666666666665,5.0
georgetown,rednet.cn,89.33333333333333,1.0
georgetown,ci123.com,84.66666666666667,1.0
georgetown,livejournal.com,3.3333333333333335,1.0
georgetown,youporn.com,2.3333333333333335,1.0
georgetown,bankofamerica.com,1.3333333333333333,1.0
georgetown,doubleclick.net,1.0,1.0
georgetown,redtube.com,2.3333333333333335,1.0
georgetown,google.be,4.666666666666667,1.0
georgetown,bitmedianetwork.com,5.0,5.0
georgetown,digikala.com,6.666666666666667,1.0
georgetown,google.pt,4.333333333333333,1.0
georgetown,ebay-kleinanzeigen.de,27.666666666666668,1.0
georgetown,yy.com,176.33333333333334,251.0
georgetown,trello.com,2.0,1.0
georgetown,blackboard.com,2.3333333333333335,1.0
georgetown,duckduckgo.com,32.666666666666664,1.0
georgetown,speedtest.net,1.0,1.0
georgetown,genius.com,0.6666666666666666,1.0
georgetown,myshopify.com,1.6666666666666667,1.0
georgetown,wellsfargo.com,3.3333333333333335,1.0
georgetown,thepiratebay.org,2.6666666666666665,1.0
georgetown,douban.com,310.6666666666667,1.0
georgetown,mega.nz,30.0,1.0
georgetown,bkn.go.id,93.66666666666667,1.0
georgetown,forbes.com,2.3333333333333335,1.0
georgetown,ltn.com.tw,174.66666666666666,1.0
georgetown,163.com,0.6666666666666666,1.0
georgetown,google.ae,4.0,1.0
georgetown,espncricinfo.com,0.6666666666666666,1.0
georgetown,amazon.es,4.333333333333333,6.0
georgetown,reverso.net,6.0,1.0
georgetown,google.ro,4.333333333333333,1.0
georgetown,jf71qh5v14.com,1.0,1.0
georgetown,hulu.com,5.666666666666667,6.0
georgetown,kakaku.com,49.666666666666664,1.0
georgetown,newsprofin.com,4.0,1.0
georgetown,momoshop.com.tw,642.6666666666666,174.0
georgetown,1337x.to,68.66666666666667,5.0
georgetown,google.dz,60.333333333333336,86.0
georgetown,steampowered.com,6.666666666666667,6.0
georgetown,zendesk.com,6.333333333333333,6.0
georgetown,google.ch,10.333333333333334,12.0
georgetown,buzzfeed.com,6.333333333333333,6.0
georgetown,airbnb.com,17.666666666666668,5.0
georgetown,allegro.pl,257.0,359.0
georgetown,line.me,47.333333333333336,1.0
georgetown,archive.org,1.3333333333333333,1.0
georgetown,amazon.ca,4.333333333333333,5.0
georgetown,banvenez.com,49.333333333333336,72.0
georgetown,huffingtonpost.com,17.666666666666668,22.0
georgetown,outbrain.com,4.0,4.0
georgetown,tripadvisor.com,4.333333333333333,5.0
georgetown,bet365.com,8.0,12.0
georgetown,hclips.com,7.333333333333333,10.0
georgetown,abs-cbn.com,5.333333333333333,6.0
georgetown,bestbuy.com,24.666666666666668,6.0
georgetown,gamepedia.com,4.666666666666667,5.0
georgetown,varzesh3.com,13.666666666666666,20.0
georgetown,list.tmall.com,169.66666666666666,252.0
georgetown,mailchimp.com,3.6666666666666665,5.0
georgetown,office365.com,4.666666666666667,5.0
georgetown,google.at,101.66666666666667,11.0
georgetown,sarkariresult.com,7.333333333333333,9.0
georgetown,gamespot.com,20.0,28.0
georgetown,glassdoor.com,5.0,6.0
georgetown,wordreference.com,4.333333333333333,5.0
georgetown,orange.fr,315.0,1.0
georgetown,usps.com,26.333333333333332,1.0
georgetown,sindonews.com,3.3333333333333335,1.0
georgetown,myway.com,11.0,1.0
georgetown,hola.com,31.333333333333332,1.0
georgetown,amazon.cn,2.6666666666666665,1.0
georgetown,ikea.com,2.6666666666666665,1.0
georgetown,hp.com,38.333333333333336,1.0
georgetown,ups.com,4.0,1.0
georgetown,baike.com,95.0,1.0
georgetown,aol.com,1.0,1.0
georgetown,zoho.com,2.3333333333333335,1.0
georgetown,businessinsider.com,23.0,19.0
georgetown,pinimg.com,2.0,1.0
georgetown,zoom.us,2.6666666666666665,1.0
georgetown,udemy.com,2.6666666666666665,1.0
georgetown,tvbs.com.tw,175.0,5.0
georgetown,bp.blogspot.com,8.0,11.0
georgetown,oeeee.com,712.0,1003.0
georgetown,cnbc.com,8.0,7.0
georgetown,gearbest.com,25.0,8.0
georgetown,kinopoisk.ru,167.0,87.0
georgetown,telegram.org,18.666666666666668,11.0
georgetown,rt.com,78.0,115.0
georgetown,thesaurus.com,2.3333333333333335,3.0
georgetown,oracle.com,8.333333333333334,10.0
georgetown,siteadvisor.com,32.0,22.0
georgetown,xfinity.com,8.666666666666666,10.0
georgetown,sex.com,18.333333333333332,23.0
georgetown,tistory.com,131.33333333333334,193.0
georgetown,wikimedia.org,2.3333333333333335,3.0
georgetown,yao.tmall.com,280.6666666666667,276.0
georgetown,google.co.il,9.666666666666666,12.0
georgetown,kaskus.co.id,534.6666666666666,3.0
georgetown,okdiario.com,6.666666666666667,7.0
georgetown,merdeka.com,9.0,10.0
georgetown,nextoptim.com,7.333333333333333,10.0
georgetown,51sole.com,121.66666666666667,63.0
georgetown,google.cz,11.333333333333334,15.0
georgetown,redd.it,4.333333333333333,5.0
georgetown,weebly.com,3.3333333333333335,1.0
georgetown,ameblo.jp,7.333333333333333,7.0
georgetown,albawabhnews.com,7.0,9.0
georgetown,bldaily.com,7.333333333333333,10.0
georgetown,chinadaily.com.cn,143.66666666666666,212.0
georgetown,viralvideos.technology,25.666666666666668,33.0
georgetown,patria.org.ve,618.0,3.0
georgetown,behance.net,3.6666666666666665,3.0
georgetown,exdynsrv.com,10.666666666666666,5.0
georgetown,livedoor.com,96.33333333333333,142.0
georgetown,americanexpress.com,6.333333333333333,7.0
georgetown,coinmarketcap.com,313.0,7.0
georgetown,uptodown.com,293.3333333333333,5.0
georgetown,playstation.com,32.333333333333336,1.0
georgetown,crptentry.com,1.0,1.0
georgetown,ouo.io,4.0,1.0
georgetown,fedex.com,3.3333333333333335,1.0
georgetown,google.no,5.0,1.0
georgetown,rarbg.to,25.0,1.0
georgetown,googlevideo.com,5.0,1.0
georgetown,battle.net,13.333333333333334,1.0
georgetown,intuit.com,3.3333333333333335,4.0
georgetown,google.ie,4.333333333333333,1.0
georgetown,oath.com,7.666666666666667,1.0
georgetown,gfycat.com,4.0,5.0
georgetown,onet.pl,68.66666666666667,101.0
georgetown,kooora.com,8.333333333333334,1.0
georgetown,jrj.com.cn,85.0,1.0
georgetown,icloud.com,2.3333333333333335,1.0
georgetown,ndtv.com,4.666666666666667,5.0
georgetown,17ok.com,70.33333333333333,1.0
georgetown,haber7.com,24.666666666666668,1.0
georgetown,wowhead.com,2.6666666666666665,1.0
georgetown,mercadolibre.com.ar,3.6666666666666665,5.0
georgetown,flickr.com,2.0,1.0
georgetown,uidai.gov.in,158.66666666666666,1.0
georgetown,ria.ru,1242.3333333333333,1.0
georgetown,nfl.com,4.666666666666667,5.0
georgetown,ign.com,5.0,5.0
georgetown,sourceforge.net,2.3333333333333335,1.0
georgetown,wordpress.org,1.0,1.0
georgetown,accuweather.com,14.333333333333334,19.0
georgetown,wp.pl,38.333333333333336,1.0
georgetown,okta.com,2.3333333333333335,1.0
georgetown,mi.com,2.0,1.0
georgetown,asos.com,6.0,6.0
georgetown,zippyshare.com,1.6666666666666667,0.0
georgetown,dmm.co.jp,102.0,148.0
georgetown,op.gg,4.0,5.0
georgetown,doublepimp.com,2.6666666666666665,1.0
georgetown,bloomberg.com,2.6666666666666665,1.0
georgetown,shaparak.ir,70.0,1.0
georgetown,atlassian.net,2.3333333333333335,1.0
georgetown,samsung.com,82.0,46.0
georgetown,gismeteo.ru,40.666666666666664,1.0
georgetown,google.kz,58.666666666666664,1.0
georgetown,pixiv.net,48.666666666666664,1.0
georgetown,goodreads.com,4.333333333333333,6.0
georgetown,huaban.com,72.66666666666667,1.0
georgetown,namu.wiki,2.3333333333333335,1.0
georgetown,cambridge.org,1.6666666666666667,1.0
georgetown,cnnindonesia.com,181.66666666666666,1.0
georgetown,nur.kz,56.333333333333336,1.0
georgetown,userapi.com,37.666666666666664,1.0
georgetown,usatoday.com,2.3333333333333335,1.0
georgetown,shopify.com,4.666666666666667,6.0
georgetown,wiktionary.org,2.3333333333333335,1.0
georgetown,dell.com,14.333333333333334,1.0
georgetown,ensonhaber.com,2.6666666666666665,1.0
georgetown,leboncoin.fr,558.3333333333334,1.0
georgetown,box.com,3.3333333333333335,1.0
georgetown,hdfcbank.com,4.666666666666667,5.0
georgetown,files.wordpress.com,4.333333333333333,5.0
georgetown,capitalone.com,275.6666666666667,1.0
georgetown,free.fr,26.0,1.0
georgetown,pornq.com,2.6666666666666665,1.0
georgetown,doublepimpssl.com,4.333333333333333,1.0
georgetown,taboola.com,1.3333333333333333,1.0
georgetown,taleo.net,2.3333333333333335,1.0
georgetown,fiverr.com,2.6666666666666665,1.0
georgetown,primevideo.com,4.333333333333333,5.0
georgetown,evernote.com,2.0,1.0
georgetown,olx.ua,67.66666666666667,5.0
georgetown,irctc.co.in,788.6666666666666,1.0
georgetown,wiley.com,24.0,35.0
georgetown,gosuslugi.ru,97.66666666666667,137.0
georgetown,google.hu,9.0,12.0
georgetown,cdninstagram.com,3.6666666666666665,4.0
georgetown,pixabay.com,3.3333333333333335,1.0
georgetown,patreon.com,4.666666666666667,5.0
georgetown,divar.ir,73.66666666666667,102.0
georgetown,wix.com,5.0,5.0
georgetown,sberbank.ru,79.0,112.0
georgetown,naija.ng,95.0,89.0
georgetown,healthline.com,6.666666666666667,6.0
georgetown,namnak.com,6.0,5.0
georgetown,elfagr.com,7.333333333333333,9.0
georgetown,springer.com,3.3333333333333335,2.0
georgetown,rotumal.com,4.333333333333333,5.0
georgetown,exoclick.com,14.333333333333334,20.0
georgetown,upwork.com,4.666666666666667,5.0
georgetown,browsergames2018.com,6.0,6.0
georgetown,patch.com,8.0,1.0
georgetown,hellomagazine.com,22.0,5.0
georgetown,skype.com,5.0,6.0
georgetown,wsj.com,3.0,1.0
georgetown,google.fi,12.333333333333334,12.0
georgetown,google.dk,99.0,11.0
georgetown,livedoor.jp,109.66666666666667,142.0
georgetown,manoramaonline.com,27.0,18.0
georgetown,homedepot.com,4.666666666666667,6.0
georgetown,elpais.com,5.333333333333333,5.0
georgetown,marca.com,22.333333333333332,6.0
georgetown,slickdeals.net,22.333333333333332,5.0
georgetown,hotmovs.com,7.666666666666667,10.0
georgetown,smallpdf.com,6.333333333333333,7.0
georgetown,sahibinden.com,88.66666666666667,132.0
georgetown,mercadolibre.com.mx,65.0,10.0
georgetown,elsevier.com,22.666666666666668,32.0
georgetown,themeforest.net,6.0,6.0
georgetown,ouedkniss.com,54.0,79.0
georgetown,gmx.net,3.6666666666666665,1.0
georgetown,kumparan.com,7.0,10.0
georgetown,android.com,5.333333333333333,3.0
georgetown,mmofreegames.online,64.33333333333333,14.0
georgetown,google.sk,59.333333333333336,69.0
georgetown,prezi.com,4.666666666666667,6.0
georgetown,znanija.com,7.333333333333333,10.0
georgetown,telewebion.com,30.0,6.0
georgetown,spiegel.de,3.6666666666666665,4.0
georgetown,olx.pl,103.33333333333333,14.0
georgetown,tutorialspoint.com,4.666666666666667,5.0
georgetown,rediff.com,4.333333333333333,5.0
georgetown,leagueoflegends.com,4.333333333333333,5.0
georgetown,kissanime.ru,4.333333333333333,5.0
georgetown,seasonvar.ru,7.666666666666667,5.0
georgetown,repubblica.it,7.333333333333333,10.0
georgetown,libero.it,87.66666666666667,128.0
georgetown,target.com,5.0,6.0
georgetown,grid.id,71.0,66.0
georgetown,dailyfeed.co.uk,22.0,12.0
georgetown,pikabu.ru,59.333333333333336,74.0
georgetown,9gag.com,6.0,1.0
georgetown,surveymonkey.com,21.666666666666668,4.0
georgetown,google.com.kw,34.0,15.0
georgetown,104.com.tw,146.66666666666666,175.0
georgetown,tgju.org,7.333333333333333,9.0
georgetown,google.co.nz,8.666666666666666,11.0
georgetown,grammarly.com,4.666666666666667,6.0
georgetown,biobiochile.cl,312.6666666666667,37.0
georgetown,investing.com,2.3333333333333335,1.0
georgetown,eventbrite.com,3.3333333333333335,3.0
georgetown,livescore.com,11.0,1.0
georgetown,thefreedictionary.com,2.6666666666666665,1.0
georgetown,infourok.ru,61.333333333333336,1.0
georgetown,sabq.org,2.3333333333333335,1.0
georgetown,3c.tmall.com,148.66666666666666,186.0
georgetown,seznam.cz,29.666666666666668,1.0
georgetown,dcinside.com,57.0,1.0
georgetown,vacaneedasap.com,3.6666666666666665,1.0
georgetown,mit.edu,19.333333333333332,19.0
georgetown,weblio.jp,3.6666666666666665,1.0
georgetown,mlb.com,2.6666666666666665,1.0
georgetown,discogs.com,4.0,5.0
georgetown,ebay.it,2.3333333333333335,1.0
georgetown,bitly.com,2.6666666666666665,1.0
georgetown,wixsite.com,2.3333333333333335,1.0
georgetown,cbssports.com,3.6666666666666665,1.0
georgetown,chegg.com,4.333333333333333,6.0
georgetown,nike.com,5.0,1.0
georgetown,lifedaily.com,20.333333333333332,1.0
georgetown,lenta.ru,39.0,1.0
georgetown,ikco.ir,96.66666666666667,1.0
georgetown,goo.ne.jp,145.0,145.0
georgetown,go.com,7.666666666666667,1.0
georgetown,beeg.com,2.3333333333333335,1.0
georgetown,rottentomatoes.com,6.333333333333333,5.0
georgetown,chinaz.com,86.33333333333333,84.0
georgetown,popcash.net,2.6666666666666665,1.0
georgetown,gome.com.cn,14.666666666666666,1.0
georgetown,kapanlagi.com,3.3333333333333335,1.0
georgetown,list-manage.com,2.0,1.0
georgetown,wish.com,16.333333333333332,7.0
georgetown,ebay.com.au,3.6666666666666665,1.0
georgetown,ifeng.com,92.66666666666667,1.0
georgetown,giphy.com,2.3333333333333335,1.0
georgetown,yandex.kz,27.333333333333332,1.0
georgetown,merriam-webster.com,9.0,1.0
georgetown,drom.ru,45.0,1.0
georgetown,geeksforgeeks.org,3.6666666666666665,5.0
georgetown,khanacademy.org,5.0,6.0
georgetown,cdstm.cn,348.3333333333333,287.0
georgetown,adp.com,6.0,1.0
georgetown,urbandictionary.com,2.6666666666666665,1.0
georgetown,pantip.com,383.3333333333333,1.0
georgetown,icicibank.com,133.33333333333334,194.0
georgetown,paytm.com,5.666666666666667,5.0
georgetown,ilovepdf.com,6.333333333333333,8.0
georgetown,webmd.com,3.0,1.0
georgetown,emol.com,80.0,118.0
georgetown,bancodevenezuela.com,50.666666666666664,74.0
georgetown,idntimes.com,7.0,9.0
georgetown,drudgereport.com,5.0,6.0
georgetown,google.lk,185.66666666666666,247.0
georgetown,1bcde.com,26.666666666666668,12.0
georgetown,youku.com,43.666666666666664,64.0
georgetown,egy.best,120.33333333333333,179.0
georgetown,hm.com,22.666666666666668,4.0
georgetown,58.com,264.0,5.0
georgetown,prothomalo.com,4.0,4.0
georgetown,cqnews.net,81.33333333333333,1.0
georgetown,hurriyet.com.tr,80.33333333333333,1.0
georgetown,ultimate-guitar.com,2.0,1.0
georgetown,uzone.id,92.66666666666667,1.0
georgetown,douyu.com,8.0,10.0
georgetown,nga.cn,254.33333333333334,247.0
georgetown,pexels.com,4.666666666666667,1.0
georgetown,avgle.com,2.3333333333333335,1.0
georgetown,rutube.ru,0.6666666666666666,1.0
georgetown,web.de,3.6666666666666665,5.0
georgetown,billdesk.com,167.0,1.0
georgetown,autodesk.com,2.6666666666666665,1.0
georgetown,lapatilla.com,2.6666666666666665,1.0
georgetown,ssc.nic.in,69.33333333333333,1.0
georgetown,ca.gov,76.66666666666667,77.0
georgetown,hotnewhiphop.com,23.666666666666668,19.0
georgetown,subscene.com,2.3333333333333335,1.0
georgetown,epicgames.com,5.666666666666667,6.0
georgetown,dailycaller.com,2.3333333333333335,1.0
georgetown,souq.com,6.666666666666667,6.0
georgetown,myanimelist.net,8.666666666666666,5.0
georgetown,gsmarena.com,70.66666666666667,0.0
georgetown,hdzog.com,3.6666666666666665,1.0
georgetown,bleacherreport.com,3.6666666666666665,5.0
georgetown,cryptobrowser.site,59.0,1.0
georgetown,academia.edu,2.3333333333333335,1.0
georgetown,naukri.com,5.333333333333333,1.0
georgetown,metropoles.com,5.666666666666667,6.0
georgetown,independent.co.uk,38.666666666666664,1.0
georgetown,ibm.com,7.0,1.0
georgetown,inquirer.net,2.3333333333333335,1.0
georgetown,media.tumblr.com,2.3333333333333335,1.0
georgetown,unsplash.com,1.0,1.0
georgetown,att.com,22.0,1.0
georgetown,webex.com,18.666666666666668,1.0
georgetown,google.com.do,23.666666666666668,1.0
georgetown,citi.com,3.0,1.0
georgetown,flvto.biz,26.333333333333332,1.0
georgetown,wtoip.com,23.666666666666668,1.0
georgetown,tradingview.com,3.6666666666666665,5.0
georgetown,hamariweb.com,2.3333333333333335,1.0
georgetown,banggood.com,2.0,1.0
georgetown,brilio.net,3.6666666666666665,1.0
georgetown,gstatic.com,0.6666666666666666,1.0
georgetown,viva.co.id,22.666666666666668,1.0
georgetown,udn.com,5.0,5.0
georgetown,westernjournal.com,4.0,1.0
georgetown,nyaa.si,106.33333333333333,1.0
georgetown,hespress.com,17.0,5.0
georgetown,hubspot.com,2.6666666666666665,1.0
georgetown,kickstarter.com,17.666666666666668,6.0
georgetown,torrentz2.eu,3.6666666666666665,1.0
georgetown,fidelity.com,1.0,1.0
georgetown,oload.cloud,11.666666666666666,1.0
georgetown,umblr.com,2.6666666666666665,1.0
georgetown,ieee.org,23.0,1.0
georgetown,namasha.com,25.0,1.0
georgetown,mathrubhumi.com,21.0,1.0
georgetown,pandora.com,1.0,1.0
georgetown,4chan.org,2.6666666666666665,1.0
georgetown,douyin.com,75.66666666666667,1.0
georgetown,drive2.ru,5.333333333333333,1.0
georgetown,gizmodo.com,1.0,1.0
georgetown,npr.org,1.0,1.0
georgetown,bandcamp.com,2.3333333333333335,1.0
georgetown,mawdoo3.com,3.6666666666666665,1.0
georgetown,gamer.com.tw,174.66666666666666,1.0
georgetown,reuters.com,21.333333333333332,32.0
georgetown,beytoote.com,30.333333333333332,1.0
georgetown,wattpad.com,2.3333333333333335,1.0
georgetown,tube8.com,3.6666666666666665,1.0
georgetown,okezone.com,69.66666666666667,1.0
georgetown,6.cn,127.66666666666667,1.0
georgetown,k618.cn,81.66666666666667,1.0
georgetown,google.com.ly,5.666666666666667,1.0
georgetown,squarespace.com,2.3333333333333335,1.0
georgetown,cisco.com,1.0,1.0
georgetown,firefox.com,3.6666666666666665,5.0
georgetown,engadget.com,10.666666666666666,1.0
georgetown,blog.jp,48.666666666666664,1.0
georgetown,asus.com,2.3333333333333335,1.0
georgetown,memurlar.net,33.333333333333336,1.0
georgetown,alicdn.com,32.666666666666664,1.0
georgetown,ptt.cc,2.3333333333333335,1.0
georgetown,appledaily.com,25.666666666666668,19.0
georgetown,banesconline.com,22.333333333333332,1.0
georgetown,jw.org,21.333333333333332,5.0
georgetown,sportbible.com,2.6666666666666665,1.0
georgetown,japanpost.jp,1.0,1.0
georgetown,torrent9.ph,30.666666666666668,1.0
georgetown,ninisite.com,3.6666666666666665,1.0
georgetown,jiameng.com,21.333333333333332,1.0
georgetown,google.rs,84.33333333333333,95.0
georgetown,alodokter.com,4.0,1.0
georgetown,rbc.ru,42.0,1.0
georgetown,eksisozluk.com,3.0,1.0
georgetown,yourporn.sexy,2.6666666666666665,1.0
georgetown,as.com,4.666666666666667,5.0
georgetown,coursehero.com,2.0,1.0
georgetown,debate.com.mx,2.6666666666666665,1.0
georgetown,e-hentai.org,2.6666666666666665,1.0
georgetown,trustpilot.com,15.666666666666666,5.0
georgetown,t-online.de,31.333333333333332,1.0
georgetown,filehippo.com,5.0,5.0
georgetown,subject.tmall.com,64.0,1.0
georgetown,mercari.com,4.0,5.0
georgetown,xda-developers.com,2.6666666666666665,1.0
georgetown,discuss.com.hk,4.0,1.0
georgetown,shein.com,2.3333333333333335,1.0
georgetown,milliyet.com.tr,47.333333333333336,1.0
georgetown,docin.com,17.666666666666668,1.0
georgetown,interia.pl,120.0,1.0
georgetown,xiami.com,22.0,1.0
georgetown,cinecalidad.to,25.666666666666668,1.0
georgetown,wunderground.com,5.333333333333333,5.0
georgetown,convert2mp3.net,4.0,1.0
georgetown,telegraph.co.uk,4.0,5.0
georgetown,eyny.com,2.6666666666666665,1.0
georgetown,expedia.com,6.666666666666667,5.0
georgetown,tencent.com,267.3333333333333,22.0
georgetown,ticketmaster.com,2.0,1.0
georgetown,perfecttoolmedia.com,3.3333333333333335,1.0
georgetown,moneycontrol.com,77.0,1.0
georgetown,scribol.com,3.3333333333333335,5.0
georgetown,indoxx1.com,4.0,1.0
georgetown,vnexpress.net,1.0,1.0
georgetown,fishki.net,2.6666666666666665,1.0
georgetown,indiamart.com,3.3333333333333335,1.0
georgetown,verizonwireless.com,4.666666666666667,1.0
georgetown,bild.de,25.666666666666668,1.0
georgetown,sputniknews.com,38.333333333333336,1.0
georgetown,zougla.gr,173.33333333333334,43.0
georgetown,uniqlo.tmall.com,86.0,1.0
georgetown,mercadolibre.com.ve,49.666666666666664,1.0
georgetown,n11.com,42.333333333333336,1.0
georgetown,paytmmall.com,4.0,1.0
georgetown,google.by,41.0,1.0
georgetown,investopedia.com,2.3333333333333335,1.0
georgetown,chouftv.ma,32.0,1.0
georgetown,google.bg,4.0,1.0
georgetown,nhentai.net,2.3333333333333335,1.0
georgetown,utorrent.com,18.666666666666668,1.0
georgetown,elmundo.es,5.0,1.0
georgetown,spotscenered.info,3.0,1.0
georgetown,dictionary.com,1.3333333333333333,1.0
georgetown,bicentenariobu.com,26.333333333333332,1.0
georgetown,nianhuo.tmall.com,157.66666666666666,191.0
georgetown,voot.com,22.333333333333332,9.0
georgetown,mgid.com,2.6666666666666665,1.0
georgetown,vidio.com,17.0,0.0
georgetown,huawei.com,45.666666666666664,1.0
georgetown,feedly.com,1.0,1.0
georgetown,yadi.sk,46.333333333333336,1.0
georgetown,kijiji.ca,5.333333333333333,1.0
georgetown,el-nacional.com,10.0,1.0
georgetown,crtatix.com,3.6666666666666665,1.0
georgetown,gyazo.com,2.0,1.0
georgetown,kizlarsoruyor.com,2.0,1.0
georgetown,olx.com.br,22.666666666666668,5.0
georgetown,yandex.com.tr,27.666666666666668,1.0
georgetown,gmarket.co.kr,3.6666666666666665,1.0
georgetown,techradar.com,25.333333333333332,1.0
georgetown,urdupoint.com,2.6666666666666665,1.0
georgetown,coursera.org,1199.3333333333333,5.0
georgetown,google.tn,74.33333333333333,1.0
georgetown,nypost.com,1.0,1.0
georgetown,hepsiburada.com,5.0,1.0
georgetown,td.com,5.333333333333333,5.0
georgetown,techcrunch.com,1.0,1.0
georgetown,knowyourmeme.com,1.0,1.0
georgetown,food.tmall.com,164.0,191.0
georgetown,artstation.com,2.3333333333333335,1.0
georgetown,thepiratebay3.org,26.666666666666668,0.0
georgetown,asana.com,3.6666666666666665,5.0
georgetown,hatena.ne.jp,4.0,5.0
georgetown,fb.ru,1.0,1.0
georgetown,theverge.com,1.0,1.0
georgetown,marriott.com,4.666666666666667,5.0
georgetown,runoob.com,38.0,44.0
georgetown,doorblog.jp,48.0,0.0
georgetown,alnaharegypt.com,2.0,1.0
georgetown,europa.eu,44.0,1.0
georgetown,mathworks.com,252.0,18.0
georgetown,rutracker.org,3.6666666666666665,1.0
georgetown,superuser.com,2.3333333333333335,1.0
georgetown,gmanetwork.com,80.66666666666667,1.0
georgetown,www.gov.uk,3.0,4.0
georgetown,tandfonline.com,8.333333333333334,7.0
georgetown,pulzo.com,2.3333333333333335,1.0
georgetown,lifewire.com,2.0,1.0
georgetown,mheducation.com,16.0,5.0
georgetown,newegg.com,23.0,6.0
georgetown,hh.ru,47.333333333333336,1.0
georgetown,nexusmods.com,3.6666666666666665,1.0
georgetown,freejobalert.com,3.3333333333333335,1.0
georgetown,vporn.com,2.3333333333333335,1.0
georgetown,tempo.co,23.0,1.0
georgetown,caixa.gov.br,49.666666666666664,1.0
georgetown,sonyliv.com,1.6666666666666667,0.0
georgetown,goal.com,25.0,1.0
georgetown,nbcnews.com,271.3333333333333,2.0
georgetown,ea.com,4.666666666666667,5.0
georgetown,lenovo.com,6.0,6.0
georgetown,subito.it,54.0,1.0
georgetown,hotels.com,7.0,6.0
georgetown,farfetch.com,2.3333333333333335,1.0
georgetown,rapidgator.net,26.0,1.0
georgetown,uod2quk646.com,12.0,1.0
georgetown,avast.com,1.0,1.0
georgetown,digitaldsp.com,4.0,1.0
georgetown,toutiao.com,64.0,1.0
georgetown,issuu.com,4.0,5.0
georgetown,harvard.edu,5.0,1.0
georgetown,ecollege.com,16.333333333333332,1.0
georgetown,elbalad.news,12.0,1.0
georgetown,impress.co.jp,3.6666666666666665,1.0
georgetown,delta.com,2.3333333333333335,1.0
georgetown,intel.com,25.333333333333332,1.0
georgetown,agoda.com,13.666666666666666,1.0
georgetown,dianping.com,2.0,1.0
georgetown,americanas.com.br,21.333333333333332,1.0
georgetown,abril.com.br,11.666666666666666,12.0
georgetown,padlet.com,2.6666666666666665,1.0
georgetown,givemesport.com,8.0,12.0
georgetown,labanquepostale.fr,35.666666666666664,1.0
georgetown,state.gov,20.0,1.0
georgetown,4pda.ru,2.6666666666666665,1.0
georgetown,yaplakal.com,29.0,1.0
georgetown,hatenablog.com,5.666666666666667,5.0
georgetown,groupon.com,4.333333333333333,4.0
georgetown,vtv.vn,166.66666666666666,1.0
georgetown,bol.uol.com.br,118.33333333333333,118.0
georgetown,ruliweb.com,65.0,1.0
georgetown,crunchyroll.com,2.6666666666666665,1.0
georgetown,turkiye.gov.tr,44.0,1.0
georgetown,google.hr,5.0,0.0
georgetown,dafont.com,30.333333333333332,1.0
georgetown,studfiles.net,5.333333333333333,1.0
georgetown,3dmgame.com,183.33333333333334,1.0
georgetown,qualtrics.com,2.3333333333333335,1.0
georgetown,addthis.com,3.3333333333333335,4.0
georgetown,epfindia.gov.in,70.33333333333333,1.0
georgetown,express.co.uk,6.0,6.0
georgetown,bankmellat.ir,71.0,1.0
georgetown,timeanddate.com,2.3333333333333335,1.0
georgetown,nvzhuang.tmall.com,156.0,214.0
georgetown,mobile.de,53.0,1.0
georgetown,nordstrom.com,3.3333333333333335,4.0
georgetown,rarbgprx.org,3.3333333333333335,1.0
georgetown,oschina.net,292.0,223.0
georgetown,jamnews.com,26.666666666666668,1.0
georgetown,4shared.com,13.333333333333334,1.0
georgetown,cdiscount.com,2.6666666666666665,1.0
georgetown,v2ex.com,2.3333333333333335,1.0
georgetown,wondershare.com,21.666666666666668,1.0
georgetown,discover.com,22.666666666666668,5.0
georgetown,sifyitest.com,87.66666666666667,1.0
georgetown,gazetaexpress.com,3.6666666666666665,1.0
georgetown,arxiv.org,2.6666666666666665,1.0
georgetown,nature.com,0.3333333333333333,0.0
georgetown,meetup.com,3.6666666666666665,5.0
georgetown,stanford.edu,2.6666666666666665,1.0
georgetown,newsupdateset.info,3.6666666666666665,1.0
georgetown,pchome.com.tw,62.666666666666664,1.0
georgetown,secureserver.net,2.6666666666666665,1.0
georgetown,mileroticos.com,31.333333333333332,1.0
georgetown,bitbucket.org,3.6666666666666665,1.0
georgetown,codepen.io,3.0,1.0
georgetown,kp.ru,2.0,1.0
georgetown,justdial.com,11.0,10.0
georgetown,dmm.com,68.66666666666667,59.0
georgetown,uptobox.com,3.6666666666666665,1.0
georgetown,google.com.gt,5.333333333333333,1.0
georgetown,nikkei.com,47.0,1.0
georgetown,kayak.com,3.6666666666666665,1.0
georgetown,youjizz.com,4.666666666666667,1.0
georgetown,heavy.com,2.3333333333333335,1.0
georgetown,macys.com,10.333333333333334,10.0
georgetown,marketwatch.com,1.0,1.0
georgetown,animeyt.tv,4.0,1.0
georgetown,xtube.com,3.6666666666666665,1.0
georgetown,corriere.it,32.666666666666664,1.0
georgetown,wildberries.ru,42.0,1.0
georgetown,mynet.com,19.666666666666668,1.0
georgetown,factaholics.com,0.6666666666666666,1.0
georgetown,velocecdn.com,2.3333333333333335,1.0
georgetown,5ch.net,2.6666666666666665,1.0
georgetown,worldofwarcraft.com,6.0,5.0
georgetown,ecosia.org,2.3333333333333335,1.0
georgetown,skysports.com,1.0,1.0
georgetown,southwest.com,0.6666666666666666,1.0
georgetown,chess.com,1.3333333333333333,1.0
georgetown,livetv.sx,37.0,11.0
georgetown,gamersky.com,73.33333333333333,1.0
georgetown,xe.com,4.333333333333333,6.0
georgetown,readms.net,2.0,1.0
georgetown,lemonde.fr,4.666666666666667,1.0
georgetown,segmentfault.com,211.0,209.0
georgetown,smzdm.com,233.33333333333334,235.0
georgetown,naver.jp,47.0,1.0
georgetown,360doc.com,20.0,1.0
georgetown,blog.me,65.33333333333333,1.0
georgetown,rus.ec,2.6666666666666665,1.0
georgetown,lun.com,134.66666666666666,139.0
georgetown,torrenthaja.com,3.6666666666666665,1.0
georgetown,getpocket.com,1.0,1.0
georgetown,tenki.jp,48.333333333333336,1.0
georgetown,dcard.tw,173.66666666666666,1.0
georgetown,fromdoctopdf.com,11.0,1.0
georgetown,scol.com.cn,452.0,1.0
georgetown,indianexpress.com,9.333333333333334,10.0
georgetown,visualstudio.com,6.666666666666667,10.0
georgetown,lifo.gr,325.6666666666667,220.0
georgetown,aksam.com.tr,50.0,5.0
georgetown,costco.com,1.3333333333333333,1.0
georgetown,python.org,4.0,5.0
georgetown,theatlantic.com,4.666666666666667,5.0
georgetown,yenisafak.com,7.333333333333333,10.0
georgetown,ebay.fr,7.666666666666667,4.0
georgetown,study.com,9.666666666666666,5.0
georgetown,zing.vn,115.66666666666667,172.0
georgetown,animeflv.net,5.666666666666667,6.0
georgetown,sci-hub.tw,612.6666666666666,227.0
georgetown,admaimai.com,148.0,219.0
georgetown,ruten.com.tw,284.6666666666667,1.0
georgetown,motorsport.com,3.6666666666666665,1.0
georgetown,localgirldating.com,3.6666666666666665,1.0
georgetown,lefigaro.fr,28.0,1.0
georgetown,taringa.net,3.3333333333333335,1.0
georgetown,gazeta.ru,1.3333333333333333,1.0
georgetown,cimaclub.com,4.0,1.0
georgetown,msi.com,66.66666666666667,1.0
georgetown,cnzz.com,21.666666666666668,1.0
georgetown,w3school.com.cn,375.6666666666667,1.0
georgetown,variance.tv,14.0,19.0
georgetown,tabelog.com,97.0,143.0
georgetown,eskimi.com,6.0,8.0
georgetown,constintptr.com,5.666666666666667,5.0
georgetown,yallakora.com,89.0,132.0
georgetown,jqw.com,134.33333333333334,187.0
georgetown,blibli.com,7.0,9.0
georgetown,yandex.by,166.0,221.0
georgetown,tomsguide.com,5.0,6.0
georgetown,lifehacker.com,1.6666666666666667,1.0
georgetown,dnevnik.ru,126.33333333333333,187.0
georgetown,tarafdari.com,108.33333333333333,161.0
georgetown,movierulz.vc,11.333333333333334,15.0
georgetown,mobile01.com,42.0,12.0
georgetown,echo.msk.ru,204.33333333333334,279.0
georgetown,myfreecams.com,148.0,220.0
georgetown,archiveofourown.org,26.333333333333332,1.0
georgetown,duolingo.com,3.0,1.0
georgetown,intoday.in,5.0,6.0
georgetown,ukr.net,62.333333333333336,92.0
georgetown,dribbble.com,4.666666666666667,5.0
georgetown,google.com.ec,9.0,12.0
georgetown,jstor.org,9.0,10.0
georgetown,chip.de,190.0,5.0
georgetown,redfin.com,4.666666666666667,6.0
georgetown,canalrcn.com,5.0,6.0
georgetown,abola.pt,451.3333333333333,566.0
georgetown,linkshrink.net,7.333333333333333,7.0
georgetown,pearsoncmg.com,33.0,3.0
georgetown,google.iq,56.333333333333336,75.0
georgetown,hitomi.la,143.0,179.0
georgetown,wayfair.com,7.333333333333333,7.0
georgetown,badoo.com,2.6666666666666665,3.0
georgetown,rutor.info,8.0,9.0
georgetown,pole-emploi.fr,66.33333333333333,95.0
georgetown,prom.ua,217.66666666666666,222.0
georgetown,provincial.com,66.66666666666667,96.0
georgetown,news.com.au,7.333333333333333,7.0
georgetown,chron.com,34.333333333333336,37.0
georgetown,gdz.ru,11.666666666666666,15.0
georgetown,zol.com.cn,821.3333333333334,3.0
georgetown,tnt-online.ru,40.333333333333336,1.0
georgetown,caliente.mx,312.6666666666667,5.0
georgetown,blizzard.com,8.0,1.0
georgetown,ebates.com,2.0,1.0
georgetown,istockphoto.com,2.3333333333333335,1.0
georgetown,vesti.ru,37.333333333333336,1.0
georgetown,thehill.com,16.0,1.0
georgetown,xiaomi.com,6.666666666666667,6.0
georgetown,zomato.com,5.0,5.0
georgetown,sapo.pt,51.333333333333336,1.0
georgetown,schoology.com,2.3333333333333335,1.0
georgetown,monografias.com,3.6666666666666665,1.0
georgetown,lentainform.com,2.0,1.0
georgetown,up.nic.in,69.0,1.0
georgetown,google.lt,91.33333333333333,1.0
georgetown,suara.com,3.6666666666666665,1.0
georgetown,easports.com,3.0,4.0
georgetown,reclameaqui.com.br,23.333333333333332,0.0
georgetown,cbsnews.com,3.6666666666666665,0.0
georgetown,17track.net,59.666666666666664,59.0
georgetown,miao.tmall.com,87.0,1.0
georgetown,infobae.com,3.6666666666666665,5.0
georgetown,creditonebank.com,3.0,4.0
georgetown,ccm.net,4.666666666666667,5.0
georgetown,binance.com,2.6666666666666665,0.0
georgetown,nsportal.ru,35.666666666666664,1.0
georgetown,otto.de,2.3333333333333335,1.0
georgetown,weibo.cn,0.6666666666666666,1.0
georgetown,zara.com,3.3333333333333335,5.0
georgetown,heraldweekly.com,5.333333333333333,7.0
georgetown,vkuseraudio.net,36.0,1.0
georgetown,usnews.com,3.0,4.0
georgetown,pornpics.com,12.666666666666666,1.0
georgetown,apkpure.com,3.0,0.0
georgetown,realtor.com,21.333333333333332,1.0
georgetown,socialblade.com,3.0,1.0
georgetown,standardmedia.co.ke,2.3333333333333335,1.0
georgetown,google.com.my,60.666666666666664,1.0
georgetown,entrepreneur.com,3.0,1.0
georgetown,axisbank.co.in,85.33333333333333,1.0
georgetown,cam4.com,1.6666666666666667,1.0
georgetown,blastingnews.com,2.3333333333333335,1.0
georgetown,hupu.com,71.66666666666667,1.0
georgetown,incometaxindiaefiling.gov.in,68.66666666666667,1.0
georgetown,punchng.com,3.3333333333333335,1.0
georgetown,wp.com,2.0,1.0
georgetown,yespornplease.com,2.3333333333333335,1.0
georgetown,51cto.com,22.333333333333332,1.0
georgetown,concursolutions.com,7.666666666666667,11.0
georgetown,inven.co.kr,93.66666666666667,1.0
georgetown,politico.com,0.6666666666666666,1.0
georgetown,doodle.com,0.6666666666666666,1.0
georgetown,atlassian.com,2.3333333333333335,1.0
georgetown,mayoclinic.org,10.333333333333334,1.0
georgetown,bolasport.com,3.3333333333333335,1.0
georgetown,friv.com,4.0,1.0
georgetown,elwatannews.com,3.3333333333333335,1.0
georgetown,xhamsterlive.com,3.3333333333333335,1.0
georgetown,rajasthan.gov.in,75.33333333333333,0.0
georgetown,uploaded.net,3.3333333333333335,1.0
georgetown,gap.tmall.com,21.666666666666668,1.0


==> figures/dns-lookup-times/top1000-hideipvpn.csv <==
hideipvpn,104.com.tw,97.5049095067345,25.680185100178658
hideipvpn,1337x.to,36.4910001050175,25.665135697726114
hideipvpn,163.com,71.02545691125187,25.262580218690413
hideipvpn,1688.com,66.18220956973087,26.10651861278363
hideipvpn,17ok.com,101.42691304654251,25.222518492811993
hideipvpn,17track.net,115.5341852594305,28.166160447362028
hideipvpn,1bcde.com,51.11348139191115,27.236580400279276
hideipvpn,360.cn,117.9038522604071,26.043925825276492
hideipvpn,360doc.com,87.84118133746547,26.92271603478326
hideipvpn,3c.tmall.com,162.13734270103515,27.403767719384163
hideipvpn,3dmgame.com,99.80758903893056,24.788814769298945
hideipvpn,4chan.org,40.07673252051995,26.11598778332089
hideipvpn,4pda.ru,45.176230497474286,25.61476557619042
hideipvpn,4shared.com,42.547683151047906,25.845160627346715
hideipvpn,51cto.com,68.4470120863414,24.99151849590334
hideipvpn,51sole.com,89.57827194697326,25.22175316411404
hideipvpn,58.com,106.18641620708837,25.941999962576375
hideipvpn,5ch.net,42.62585581544741,25.996839524143272
hideipvpn,6.cn,126.18386002694382,25.061308544267106
hideipvpn,9gag.com,38.53535390010587,25.91361736671792
hideipvpn,abola.pt,47.75827223963944,25.839345506679866
hideipvpn,abril.com.br,41.32620575205411,26.152987631014838
hideipvpn,abs-cbn.com,41.69447723500155,25.818814845456753
hideipvpn,academia.edu,42.68650609402009,25.220506157680056
hideipvpn,accuweather.com,59.1810657930227,25.473703676259813
hideipvpn,addthis.com,40.84081884565545,25.488740753060505
hideipvpn,admaimai.com,162.73361812403172,25.104678902821043
hideipvpn,adobe.com,36.96584779723191,25.41650598293837
hideipvpn,adp.com,37.95650228857994,25.575308658090638
hideipvpn,agoda.com,36.04984374279961,25.642098870450333
hideipvpn,airbnb.com,45.43918928844325,26.210851909845697
hideipvpn,aksam.com.tr,47.089757213805925,25.777320940921335
hideipvpn,albawabhnews.com,55.47662589837004,26.146666687211873
hideipvpn,alibaba.com,49.73996712331787,25.646259283853905
hideipvpn,alicdn.com,70.02401653171322,25.756950536167917
hideipvpn,aliexpress.com,57.5973665640678,25.86281472058208
hideipvpn,alipay.com,48.00986425008303,25.700703780684208
hideipvpn,aliyun.com,63.685448518321834,26.20059263283088
hideipvpn,allegro.pl,48.46201634701387,26.06903706435804
hideipvpn,alnaharegypt.com,46.55765445420035,26.528518474488344
hideipvpn,alodokter.com,44.515847699877654,25.91672840953609
hideipvpn,amazon.ca,45.14198352433281,25.67934576008055
hideipvpn,amazon.cn,35.54874486117451,26.218345572735057
hideipvpn,amazon.co.jp,39.195934092097076,26.12654325540787
hideipvpn,amazon.co.uk,37.936699519186845,26.591037101123806
hideipvpn,amazon.com,41.609872305006895,26.79538272643163
hideipvpn,amazon.de,37.84269542881736,26.457864227762194
hideipvpn,amazon.es,43.370411593329024,25.938358111881914
hideipvpn,amazon.fr,38.53286022067438,25.75349385769647
hideipvpn,amazon.in,43.946267565551366,26.526715928389702
hideipvpn,amazon.it,43.29704509381159,25.897938194742174
hideipvpn,amazonaws.com,33.95235793734038,26.078234633637802
hideipvpn,ameblo.jp,58.3717535123413,26.448172827561695
hideipvpn,americanas.com.br,43.124917837112775,26.15162962472733
hideipvpn,americanexpress.com,39.30011940085225,25.675197649333214
hideipvpn,android.com,39.25619749237358,25.86302453261099
hideipvpn,animeflv.net,32.81622644467854,25.379222139348215
hideipvpn,animeyt.tv,39.91879832091523,26.221777645894036
hideipvpn,aol.com,30.987053293228886,26.218913610518715
hideipvpn,aparat.com,45.39601650824885,26.369728458424408
hideipvpn,apkpure.com,37.54370784915892,25.15809880684555
hideipvpn,apple.com,25.76116873756235,24.74929636091362
hideipvpn,appledaily.com,60.70405366704052,27.04693818533862
hideipvpn,archive.org,37.00869938611616,25.76337037263093
hideipvpn,archiveofourown.org,45.70875746876369,26.57417288440981
hideipvpn,artstation.com,45.28106168418387,27.077222231453582
hideipvpn,arxiv.org,42.58632078122945,25.480752937311745
hideipvpn,as.com,65.30438615690643,25.95408548169383
hideipvpn,asana.com,46.97034568928274,26.001901319825354
hideipvpn,ask.com,36.58502888118411,25.277111184909757
hideipvpn,asos.com,44.43832519061772,25.271469094779018
hideipvpn,asus.com,35.1159094867331,24.694987676209873
hideipvpn,atlassian.com,40.62737040451647,26.14998754205895
hideipvpn,atlassian.net,43.717382751681185,26.141394964522785
hideipvpn,att.com,37.90353079912839,26.262098566893442
hideipvpn,autodesk.com,38.81748147124862,25.888987552420595
hideipvpn,avast.com,28.690748951501316,25.189864173255586
hideipvpn,avgle.com,40.75137431514852,26.4333950838557
hideipvpn,avito.ru,40.99666268599255,25.536827214154197
hideipvpn,babytree.com,89.40525543818504,26.700790086186228
hideipvpn,badoo.com,38.53188931825571,26.513418735703453
hideipvpn,baidu.com,34.42095884662351,26.076506202419598
hideipvpn,baike.com,110.76295433313022,27.265136049669465
hideipvpn,bancodevenezuela.com,46.98191389993385,25.254370449225842
hideipvpn,bandcamp.com,39.35396713837062,27.022604853558686
hideipvpn,banggood.com,56.2832263401813,25.120110952375846
hideipvpn,bankmellat.ir,36.5791111310691,26.03756773205083
hideipvpn,bankofamerica.com,34.71744434195168,24.858777802207587
hideipvpn,battle.net,59.087098208198576,25.301567865190684
hideipvpn,bbc.co.uk,38.96436617238286,26.04028396308422
hideipvpn,bbc.com,39.645419709016515,26.043197439040664
hideipvpn,beeg.com,36.923604913883736,25.86096302134755
hideipvpn,behance.net,50.04667106693909,27.593481296926367
hideipvpn,bestbuy.com,56.07187643325255,25.885246797568268
hideipvpn,bet365.com,33.31631279470008,25.21848139341599
hideipvpn,bet9ja.com,35.02631279421441,25.217086306692643
hideipvpn,beytoote.com,36.039201600224146,25.106111368923273
hideipvpn,bild.de,42.141481613119446,25.488160447114044
hideipvpn,bilibili.com,73.95859294927415,25.328024681427596
hideipvpn,billdesk.com,57.21504541320933,25.332876504111436
hideipvpn,binance.com,40.824345841911835,25.812555679384573
hideipvpn,bing.com,28.546785947257355,24.79862958698729
hideipvpn,biobiochile.cl,47.199296500579806,25.546506024253222
hideipvpn,bitbucket.org,43.9915514010706,25.705234607520662
hideipvpn,bitly.com,37.281991752945345,26.235407379306395
hideipvpn,bitmedianetwork.com,44.64390126551375,25.34250617257239
hideipvpn,bkn.go.id,88.30884757831141,24.708357961549435
hideipvpn,blackboard.com,42.49500839706556,25.263543217730376
hideipvpn,blastingnews.com,43.204287963884845,25.951530738377276
hideipvpn,bldaily.com,43.62087250675684,25.50825940008149
hideipvpn,bleacherreport.com,38.815008096948816,26.84774065827146
hideipvpn,bles.com,40.39961749250874,25.33167888076953
hideipvpn,blibli.com,43.39530859372498,25.900012192626793
hideipvpn,blizzard.com,58.9228517341393,28.565567952615243
hideipvpn,blog.jp,52.342209953492805,26.16078998709534
hideipvpn,blog.me,56.213815018166734,26.27590118137039
hideipvpn,blogger.com,44.264086349694814,25.598000022180287
hideipvpn,blogspot.com,39.084806589892615,25.832876528578776
hideipvpn,bloomberg.com,37.596131686443165,25.939901106427484
hideipvpn,bol.uol.com.br,115.79412301243455,26.138691346586487
hideipvpn,bolasport.com,45.758765236831,27.14058027867182
hideipvpn,bongacams.com,37.96075709900002,25.726605034260835
hideipvpn,booking.com,30.731250853910122,24.944518600808983
hideipvpn,box.com,42.00340535802146,25.085916657311223
hideipvpn,breitbart.com,41.7198765517017,25.774320978441356
hideipvpn,brilio.net,43.29760907286847,26.222259300634448
hideipvpn,browsergames2018.com,41.549872434525575,25.946296268591173
hideipvpn,bukalapak.com,48.814502188269,26.205753022229967
hideipvpn,businessinsider.com,39.63697525776095,25.55202484636763
hideipvpn,buzzfeed.com,43.879041080305605,26.093679008844457
hideipvpn,ca.gov,57.327514249877424,25.293197609300233
hideipvpn,caijing.com.cn,70.31023838085892,24.96970381679726
hideipvpn,caixa.gov.br,42.299472945339886,26.330913578010637
hideipvpn,caliente.mx,34.656633622944355,24.830543206153827
hideipvpn,cam4.com,40.98793408936925,25.22954327502736
hideipvpn,cambridge.org,42.11121815958141,25.950864152867855
hideipvpn,canalrcn.com,46.70809058725466,26.70859259173826
hideipvpn,canva.com,40.51569984926854,26.45549388533389
hideipvpn,capitalone.com,36.08026339408056,26.236543167428472
hideipvpn,cbsnews.com,55.64691335606722,24.91581487112943
hideipvpn,cbssports.com,48.838971136712736,24.921666451350408
hideipvpn,ccm.net,51.19257616913981,25.591000006246713
hideipvpn,cdiscount.com,35.76189709574352,24.956716201555583
hideipvpn,cdstm.cn,153.49849755013432,26.249135855907276
hideipvpn,chase.com,31.325855982248427,26.32165431148476
hideipvpn,chaturbate.com,34.66667064730032,25.95428425680708
hideipvpn,chegg.com,43.52319327953421,25.54249380611711
hideipvpn,chess.com,33.68977798769871,24.943518578822232
hideipvpn,china.com.cn,45.51623870883091,25.111814845859268
hideipvpn,chinadaily.com.cn,50.435872403559856,25.506012337167324
hideipvpn,chinaz.com,88.49002869316826,25.742098689079285
hideipvpn,chip.de,52.670354046571404,25.698111231588285
hideipvpn,chouftv.ma,54.172761071427374,25.22097542927957
hideipvpn,chron.com,33.53418525952248,24.834000137577085
hideipvpn,ci123.com,53.48070336068854,25.0947162118039
hideipvpn,cimaclub.com,51.009765343257676,26.790407428770887
hideipvpn,cinecalidad.to,44.371222237837905,25.67822217113442
hideipvpn,cisco.com,41.08330839669999,25.397086516022682
hideipvpn,citi.com,41.06648157086269,25.968061691081083
hideipvpn,cnbc.com,41.15827581672757,26.31309881438444
hideipvpn,cnblogs.com,91.2885677161408,25.42718518295406
hideipvpn,cnet.com,43.136436158768184,25.319543138238384
hideipvpn,cnn.com,35.90116483147865,26.02158017732479
hideipvpn,cnnindonesia.com,47.10851861508908,25.995209698139885
hideipvpn,cnzz.com,51.3554772845021,25.438851860846267
hideipvpn,cobalten.com,38.57940310083421,25.765197455055183
hideipvpn,codepen.io,39.13579424728214,25.27465429846887
hideipvpn,coinmarketcap.com,37.85621002316475,26.345073992823377
hideipvpn,concursolutions.com,49.645814768694066,25.75062959236495
hideipvpn,constintptr.com,37.77404527329369,25.46339515412663
hideipvpn,convert2mp3.net,39.92679827835089,26.505925922574086
hideipvpn,corriere.it,65.32677377999565,25.586925837912677
hideipvpn,costco.com,32.24145268078571,24.684358112238073
hideipvpn,coursehero.com,42.66753507617079,26.390827203422415
hideipvpn,coursera.org,49.6821481688523,27.911407332637427
hideipvpn,cqnews.net,117.26190931635139,24.94854329406847
hideipvpn,craigslist.org,38.90828986692688,26.224999877529733
hideipvpn,creditonebank.com,39.76656813864355,25.615407211453093
hideipvpn,cricbuzz.com,34.983584392861815,25.12266681196145
hideipvpn,crptentry.com,35.40143618981043,25.648481419516937
hideipvpn,crtatix.com,47.30355168152371,26.551370152536734
hideipvpn,crunchyroll.com,24.809119314599183,24.48123450862405
hideipvpn,cryptobrowser.site,37.896415678623285,26.153913607108002
hideipvpn,csdn.net,114.4880702558123,26.35588879800505
hideipvpn,dafont.com,33.77409044791151,25.37474058062574
hideipvpn,dailycaller.com,38.18613986404222,25.749271586077448
hideipvpn,dailyfeed.co.uk,42.06842388727783,25.572370427350204
hideipvpn,dailymail.co.uk,59.25975275444396,26.26360489492431
hideipvpn,dailymotion.com,32.45197142255895,25.397172795585647
hideipvpn,daum.net,79.12691343391751,26.382370265545667
hideipvpn,dcard.tw,51.53418925625307,25.73444442478595
hideipvpn,dcinside.com,82.18580226839325,27.08007413663982
hideipvpn,debate.com.mx,42.46861326657696,25.529061593575243
hideipvpn,dell.com,35.073876622374414,25.906851894601626
hideipvpn,delta.com,39.25423040112228,25.987913740085965
hideipvpn,detail.tmall.com,190.57937021608706,25.847555575087483
hideipvpn,detik.com,77.52636200345961,25.7075061607692
hideipvpn,deviantart.com,44.37444025627625,26.854938206573326
hideipvpn,dianping.com,65.55895902860313,25.350308747111278
hideipvpn,dictionary.com,34.35770767154517,25.741111245696192
hideipvpn,digikala.com,50.8354363595078,25.253110921677248
hideipvpn,digitaldsp.com,44.15605755315887,26.020999940365183
hideipvpn,diply.com,32.273144104782446,25.603629683178884
hideipvpn,discogs.com,41.94006577915983,25.09259250888854
hideipvpn,discordapp.com,32.607090578954896,25.746061604607988
hideipvpn,discover.com,62.836024726246606,25.437987742968545
hideipvpn,discuss.com.hk,41.40775696730908,25.1284938328612
hideipvpn,divar.ir,32.77155132619319,25.516506307470944
hideipvpn,dkn.tv,43.63892597640738,25.874506199249513
hideipvpn,dmm.co.jp,88.11135393463904,25.985271692919877
hideipvpn,dmm.com,64.63085202339255,25.74079013487071
hideipvpn,dnckawxatc.com,71.83732096979648,25.074382772508226
hideipvpn,dnevnik.ru,102.20751855062483,27.881074041404105
hideipvpn,docin.com,37.90383553707305,25.021506070998715
hideipvpn,doodle.com,37.89189314170753,25.93582732901897
hideipvpn,douban.com,123.45207740127304,26.693691384553173
hideipvpn,doubleclick.net,38.78844440857201,25.870888723911328
hideipvpn,doublepimp.com,42.26178181484158,25.883815067325845
hideipvpn,doublepimpssl.com,35.742868094440595,26.303790268246775
hideipvpn,douyin.com,76.85004554137036,25.37392598381381
hideipvpn,douyu.com,107.9152306932726,26.79548135464206
hideipvpn,dribbble.com,37.83351846361234,25.707839620242147
hideipvpn,drive2.ru,41.882765410398996,25.721197637418907
hideipvpn,drom.ru,61.09652656739876,26.599913525084656
hideipvpn,dropbox.com,35.64244431707962,25.438604956883708
hideipvpn,drudgereport.com,37.02860899315572,26.41400002678971
hideipvpn,duckduckgo.com,40.07457593386924,25.63320979889896
hideipvpn,duolingo.com,46.51358025723401,26.499333239539904
hideipvpn,e-hentai.org,37.7939752659496,25.82225923276978
hideipvpn,ea.com,58.54990537979721,25.257271588032626
hideipvpn,easports.com,57.73295071205975,25.845135930051775
hideipvpn,eastday.com,52.13137848279727,25.402259357549525
hideipvpn,ebates.com,35.37185601660131,25.10550618171692
hideipvpn,ebay.co.uk,35.22906162672572,25.9337159977467
hideipvpn,ebay.com,30.447946527949824,26.009456714454256
hideipvpn,ebay.com.au,35.35527975103001,25.302382772443472
hideipvpn,ebay.de,35.622880679129814,25.925839469296697
hideipvpn,ebay.fr,36.15011120743958,25.7730863896417
hideipvpn,ebay.it,36.083283834159374,25.919074100660687
hideipvpn,ebc.net.tw,47.93132540344456,26.683012253524346
hideipvpn,echo.msk.ru,58.70503711479681,25.701555503923217
hideipvpn,ecollege.com,40.1057777006501,25.165963044137133
hideipvpn,ecosia.org,46.26419340130142,23.53190320233504
hideipvpn,egy.best,45.487037112499465,25.69360487209058
hideipvpn,eksisozluk.com,34.576065861332566,26.669234485813863
hideipvpn,el-nacional.com,47.4534447270411,27.7368517730523
hideipvpn,elbalad.news,45.47356381828403,25.434580102654888
hideipvpn,elfagr.com,44.11295481762032,26.096802561279432
hideipvpn,elmundo.es,48.92257205498071,25.85746907847531
hideipvpn,elpais.com,61.75547714034716,25.654666539695526
hideipvpn,elsevier.com,36.66837437561265,25.13383940598111
hideipvpn,elwatannews.com,42.218444592974805,26.399432060619194
hideipvpn,emol.com,38.612016545677626,25.65423467047053
hideipvpn,engadget.com,47.467201879179036,27.67688898300683
hideipvpn,ensonhaber.com,42.581748999195334,26.126938366135697
hideipvpn,entrepreneur.com,38.0176626674739,25.488407339578792
hideipvpn,epfindia.gov.in,111.23260097969094,25.2016668357415
hideipvpn,epicgames.com,41.24422234563548,26.842185089157685
hideipvpn,eskimi.com,48.59716484300149,25.921456745745225
hideipvpn,espn.com,44.373839633700285,26.941851747256738
hideipvpn,espncricinfo.com,36.05055147896946,26.388728393264756
hideipvpn,ethfw0370q.com,58.060584428869646,25.57472821417046
hideipvpn,etsy.com,33.74077352108779,25.434321102996666
hideipvpn,ettoday.net,39.65781481913579,25.315197575607417
hideipvpn,europa.eu,60.025053179282466,25.99898762541053
hideipvpn,eventbrite.com,39.419571938062155,27.12971594092655
hideipvpn,evernote.com,37.66965019850083,25.916283927214
hideipvpn,exoclick.com,37.07610684688444,25.565641978180704
hideipvpn,expedia.com,50.54989315707375,26.742234573136145
hideipvpn,express.co.uk,47.570007772725305,26.228456895936418
hideipvpn,eyny.com,43.96002044050414,28.01816055068263
hideipvpn,f5v1x3kgv5.com,46.714296403490465,26.427518438409876
hideipvpn,facebook.com,27.951333315376147,25.2726790667684
hideipvpn,factaholics.com,33.423543286820255,25.329049423704916
hideipvpn,farfetch.com,41.46759268356326,26.036370315669494
hideipvpn,fb.ru,37.134209923722125,25.068765287689956
hideipvpn,fbcdn.net,32.51170372751392,25.287938246756422
hideipvpn,fc2.com,41.48368308619584,25.711777757991243
hideipvpn,fedex.com,43.265107087790966,27.65045682957143
hideipvpn,feedly.com,38.14239902306854,25.81311109257333
hideipvpn,fidelity.com,34.75913992956465,26.476111056076153
hideipvpn,filehippo.com,41.30844861544944,25.6151113383196
hideipvpn,files.wordpress.com,34.76184785917953,24.96212349491723
hideipvpn,firefox.com,59.33935773547417,26.705654383993444
hideipvpn,fishki.net,41.733181081068366,26.20214811399763
hideipvpn,fiverr.com,40.37007400880993,25.532728452005504
hideipvpn,flickr.com,41.19218944537418,25.792864312268335
hideipvpn,flipkart.com,39.71216468899338,26.16645656756045
hideipvpn,flvto.biz,32.30045280522771,25.076209900923715
hideipvpn,food.tmall.com,162.7633917991442,25.72554226196904
hideipvpn,forbes.com,42.53671194116274,26.844518638595385
hideipvpn,force.com,38.34029646981278,25.58145668633558
hideipvpn,foxnews.com,36.824535003598825,25.58277771566753
hideipvpn,free.fr,32.66882316933738,24.792901113813304
hideipvpn,freejobalert.com,41.801852013133924,26.03253084062426
hideipvpn,freepik.com,35.389469212128056,24.933604937460686
hideipvpn,friv.com,32.68851842271325,24.95009880972865
hideipvpn,fromdoctopdf.com,46.42497111157871,25.231555472185583
hideipvpn,gamepedia.com,41.43673256269575,25.246740790244974
hideipvpn,gamer.com.tw,41.67233751281912,26.61203694196395
hideipvpn,gamersky.com,97.70414433269589,25.273469288224057
hideipvpn,gamespot.com,49.85257216303805,25.465592523507866
hideipvpn,gap.tmall.com,134.37245271088165,26.36048143706572
hideipvpn,gazeta.ru,43.031798859621276,26.09318518942153
hideipvpn,gazetaexpress.com,45.48653886641985,26.09925934424003
hideipvpn,gdz.ru,52.597637897656284,25.98574080355006
hideipvpn,gearbest.com,54.477514193197834,25.47039512406897
hideipvpn,geeksforgeeks.org,43.76882303184197,25.608407471466947
hideipvpn,genius.com,38.09164598998097,25.539024480055147
hideipvpn,getpocket.com,36.04208649262602,25.58367913243947
hideipvpn,gfycat.com,42.950530628455276,25.494357984926964
hideipvpn,giphy.com,36.57882313393517,26.18709887251442
hideipvpn,gismeteo.ru,58.018726719034326,28.126033199195927
hideipvpn,github.com,43.01356780630203,25.5039507224236
hideipvpn,givemesport.com,47.75301219872487,25.849765465583328
hideipvpn,gizmodo.com,31.778827045158838,25.68248151169147
hideipvpn,glassdoor.com,43.45483146607876,26.248456829767903
hideipvpn,globo.com,33.28817280262341,25.0580987467626
hideipvpn,gmanetwork.com,47.24339938458101,25.131086565922075
hideipvpn,gmarket.co.kr,34.323016423042176,25.054925983702695
hideipvpn,gmw.cn,111.27091493503546,25.680580210906488
hideipvpn,gmx.net,32.79142387579253,25.039654397578154
hideipvpn,go.com,24.7823787899113,24.230395029816364
hideipvpn,goal.com,52.95555919040868,26.764506244181113
hideipvpn,godaddy.com,37.6893414736346,25.10896275670808
hideipvpn,gome.com.cn,70.92561683169117,24.91211115072171
hideipvpn,goo.ne.jp,85.94070770490318,26.563074071834116
hideipvpn,goodreads.com,41.831646126085595,25.852802542992578
hideipvpn,google.ae,39.45106150651419,25.76195072658636
hideipvpn,google.at,38.859049502162286,25.741444682173523
hideipvpn,google.az,41.92882171983636,25.988267344790838
hideipvpn,google.be,38.73194255118752,25.760234494544108
hideipvpn,google.bg,39.82807404971049,26.365061715981106
hideipvpn,google.by,57.36614798230154,25.85781488659573
hideipvpn,google.ca,37.99043209464462,25.90751854909791
hideipvpn,google.ch,45.32474100037857,25.67406173473523
hideipvpn,google.cl,39.25151449202755,25.794876578413408
hideipvpn,google.cn,39.37913987923552,26.13904942286971
hideipvpn,google.co.ao,39.93651427236604,25.91781489505076
hideipvpn,google.co.id,39.291921807568016,26.243617309740298
hideipvpn,google.co.il,43.97811086411461,25.574617145330084
hideipvpn,google.co.in,68.71243281128966,31.791617093538797
hideipvpn,google.co.jp,38.564172780348194,25.317209899241544
hideipvpn,google.co.kr,39.090831419108085,25.634259318955884
hideipvpn,google.co.nz,39.89119354037591,25.78291354447971
hideipvpn,google.co.th,38.82672830864235,26.299851808559012
hideipvpn,google.co.uk,37.33220174448726,25.934395127366358
hideipvpn,google.co.ve,44.71460064114244,25.33339496334026
hideipvpn,google.co.za,39.00751033452926,26.691753118310448
hideipvpn,google.com,103.32338842238453,53.59681370819724
hideipvpn,google.com.ar,37.94017289247778,25.783728313758786
hideipvpn,google.com.au,39.2247902367402,25.688197670711414
hideipvpn,google.com.br,35.683646142758704,25.085160347782534
hideipvpn,google.com.co,38.93116471806058,25.67229621158338
hideipvpn,google.com.do,40.70929657483911,25.733012326613622
hideipvpn,google.com.ec,37.17534556800937,25.552962998641128
hideipvpn,google.com.eg,39.5229506984721,26.029419717321424
hideipvpn,google.com.gt,39.78798361380159,25.403691432726237
hideipvpn,google.com.hk,39.108736590010885,26.093790169667315
hideipvpn,google.com.kw,39.698777720332146,25.45283950957251
hideipvpn,google.com.ly,45.35825072247305,25.895049220617906
hideipvpn,google.com.mx,38.77843616323339,25.479752995809655
hideipvpn,google.com.my,39.43557209438748,25.243901245204018
hideipvpn,google.com.ng,39.675617153629844,26.092086366757197
hideipvpn,google.com.pe,38.009324881397646,25.635345654999032
hideipvpn,google.com.ph,38.77807407421462,25.317395048468935
hideipvpn,google.com.pk,47.76389309331591,26.101555583285695
hideipvpn,google.com.sa,40.04148147816276,26.5054938348907
hideipvpn,google.com.sg,38.34925921932782,25.50713573065069
hideipvpn,google.com.tr,39.31471621502697,26.03460509146069
hideipvpn,google.com.tw,44.81765826773128,25.80776553095123
hideipvpn,google.com.ua,38.95662551354847,26.564333288941857
hideipvpn,google.com.vn,39.431942316393055,25.224037008520998
hideipvpn,google.cz,38.4492427110672,25.865036902236348
hideipvpn,google.de,37.11829217219794,25.81261729614602
hideipvpn,google.dk,39.33423042389346,26.280913421493253
hideipvpn,google.dz,41.19262141807948,25.54697530735054
hideipvpn,google.es,44.123197468802516,26.007716187540396
hideipvpn,google.fi,37.92854736524599,25.253506043902888
hideipvpn,google.fr,37.86755137053537,24.76740744608788
hideipvpn,google.gr,40.1786912439598,25.467827111298657
hideipvpn,google.hr,45.018839511882376,26.23655552757375
hideipvpn,google.hu,41.64837880267037,25.801308637047992
hideipvpn,google.ie,53.340708388498534,26.9160122829087
hideipvpn,google.iq,41.18014401813716,25.797703510357277
hideipvpn,google.it,39.04813569453028,25.962024662689664
hideipvpn,google.kz,45.74597677822376,26.251337144437226
hideipvpn,google.lk,41.40479006103159,25.863666570296996
hideipvpn,google.lt,43.8635224752404,25.805333399294334
hideipvpn,google.nl,37.91078199620968,26.11865436681259
hideipvpn,google.no,45.00977371899802,27.948975287101888
hideipvpn,google.pl,44.13351029111647,25.227296315593485
hideipvpn,google.pt,39.19884340584646,25.25832097011584
hideipvpn,google.ro,39.505341561672125,26.179271727156493
hideipvpn,google.rs,42.30254742512365,25.90928403775633
hideipvpn,google.ru,36.710374436720656,25.548432102817813
hideipvpn,google.se,39.33596709904111,25.760493862132233
hideipvpn,google.sk,39.632913668030575,25.75309875846645
hideipvpn,google.tn,47.58239489186693,25.256580293730455
hideipvpn,googlevideo.com,39.7649175590939,25.390604901828883
hideipvpn,gosuslugi.ru,58.04726748186865,24.927382886317776
hideipvpn,grammarly.com,41.43629217359387,26.385037124984795
hideipvpn,greview.pro,50.334212595738904,25.51477568666764
hideipvpn,grid.id,66.22888083443229,26.066110986802315
hideipvpn,groupon.com,46.53944425790766,25.732456821442387
hideipvpn,gsmarena.com,50.70926765278901,25.561926127583895
hideipvpn,gstatic.com,43.54489822985559,25.62584137407745
hideipvpn,gyazo.com,43.457156219692145,26.772370332001167
hideipvpn,haber7.com,52.47016029179464,25.775333234097484
hideipvpn,hamariweb.com,41.08308647747761,26.221210022031524
hideipvpn,hao123.com,34.449362138539186,26.417395168984378
hideipvpn,harvard.edu,45.31445270289242,26.13930868697755
hideipvpn,hatena.ne.jp,43.84704520580945,26.1430000587378
hideipvpn,hatenablog.com,45.98157229706829,25.778259265661976
hideipvpn,hclips.com,39.66318926325551,26.353530873211078
hideipvpn,hdfcbank.com,37.33749371481898,25.21409873885137
hideipvpn,hdzog.com,38.986440368548585,25.94756798381791
hideipvpn,healthline.com,43.300214074092146,25.95855550909484
hideipvpn,heavy.com,40.631300493798875,26.290444438748153
hideipvpn,hellomagazine.com,57.05481086984093,25.68938268095623
hideipvpn,hepsiburada.com,35.89008248376625,25.441382609215783
hideipvpn,heraldweekly.com,42.36244880536824,26.849777759685193
hideipvpn,hespress.com,47.92023020118107,26.64797534637245
hideipvpn,hh.ru,42.197308514589146,25.148814946505023
hideipvpn,hitomi.la,43.11603700949086,25.887740706955945
hideipvpn,hm.com,55.25442396785006,26.129419800399997
hideipvpn,hola.com,57.19329212090851,25.954888949607625
hideipvpn,homedepot.com,43.093316716912355,25.801740701735756
hideipvpn,hotels.com,49.46079080152076,27.71624992033694
hideipvpn,hotmovs.com,42.07990098928595,25.76928407551698
hideipvpn,hotnewhiphop.com,38.06709491268352,25.411938236635407
hideipvpn,hotstar.com,42.896753062068676,26.18861726174752
hideipvpn,hp.com,38.67969521677789,29.794234437523066
hideipvpn,huaban.com,102.76030004024506,25.293802394083254
hideipvpn,huanqiu.com,90.79007441062986,25.663802273755454
hideipvpn,huawei.com,45.01081080992281,25.58077761420497
hideipvpn,hubspot.com,40.8909547108191,25.98975313666426
hideipvpn,huffingtonpost.com,42.18790127125419,26.76118529735156
hideipvpn,hulu.com,40.915263218828194,25.62919744278914
hideipvpn,hupu.com,100.26351008334278,26.38288893173506
hideipvpn,hurriyet.com.tr,35.67766253319052,25.043160367159196
hideipvpn,ibm.com,35.19637449242083,24.86767892346338
hideipvpn,icicibank.com,36.02406176749939,25.52660486810369
hideipvpn,icloud.com,37.01069124364927,26.843728290663822
hideipvpn,idntimes.com,45.23554715661355,26.11028378898347
hideipvpn,ieee.org,34.26420160879692,24.605987720007516
hideipvpn,ifeng.com,61.587514240800594,25.113555407266556
hideipvpn,ign.com,41.489983345439406,25.32512335865586
hideipvpn,ikco.ir,77.90560494924401,28.265444469856625
hideipvpn,ikea.com,46.64485576206151,27.954172825923674
hideipvpn,ilovepdf.com,45.93799985301347,25.781901288823583
hideipvpn,imdb.com,35.116839590539904,25.92092592637112
hideipvpn,imgur.com,28.232271541599875,24.214864225575216
hideipvpn,impress.co.jp,42.721530870982896,25.546431966861824
hideipvpn,indeed.com,44.02711098714744,26.082321047139022
hideipvpn,independent.co.uk,63.41199970079793,27.367160471593156
hideipvpn,indiamart.com,39.065345822844975,25.314357948064067
hideipvpn,indianexpress.com,64.10808251871738,25.772740776984044
hideipvpn,indiatimes.com,37.08842800309261,25.103802413300233
hideipvpn,indoxx1.com,43.804279850496926,26.292629482477533
hideipvpn,infobae.com,43.06797103620835,26.11757761665753
hideipvpn,infourok.ru,86.71090520780396,26.1682470984481
hideipvpn,inquirer.net,47.758028877002225,25.76259267228989
hideipvpn,instagram.com,45.54204579534722,27.53543188036592
hideipvpn,instructure.com,33.958053584268065,25.92260492850601
hideipvpn,intel.com,43.04819754152386,25.038098847424543
hideipvpn,interia.pl,36.63549797586453,25.59962966421872
hideipvpn,intoday.in,59.947901186935695,27.24344427064981
hideipvpn,intuit.com,59.759660329245314,31.308582229421866
hideipvpn,inven.co.kr,74.73505736777076,25.056962878155854
hideipvpn,investing.com,33.67075298763351,25.270456724144793
hideipvpn,investopedia.com,41.67385585606098,26.641296314788455
hideipvpn,iqiyi.com,87.32343198340615,26.127518465121586
hideipvpn,irctc.co.in,42.61255961049486,25.624012367592915
hideipvpn,issuu.com,39.39296730598549,26.224666907463547
hideipvpn,istockphoto.com,61.600135869266076,26.494308581782715
hideipvpn,jamnews.com,55.80872019039996,25.30306161461789
hideipvpn,jd.com,162.0306619155554,30.77483939489833
hideipvpn,jf71qh5v14.com,30.328168867178903,25.40390137123105
hideipvpn,jiameng.com,82.25044858768399,28.895382631432128
hideipvpn,jianshu.com,122.16211489781186,25.04018505598292
hideipvpn,jqw.com,108.6423836050578,24.683185197688914
hideipvpn,jrj.com.cn,123.21276117668107,27.741234611581874
hideipvpn,jstor.org,44.9698226020476,25.758802419367395
hideipvpn,justdial.com,67.36151471642064,25.81038281183552
hideipvpn,jw.org,54.83039091398687,26.382876468109494
hideipvpn,k618.cn,105.16844473687219,25.13288879008205
hideipvpn,kakaku.com,62.125979094869564,29.480826960485658
hideipvpn,kapanlagi.com,43.4880699088544,25.581308721024314
hideipvpn,kaskus.co.id,37.90675287629351,25.272432024832124
hideipvpn,kayak.com,33.714510339461725,25.656049254775784
hideipvpn,khanacademy.org,44.39216475059957,26.729024532768463
hideipvpn,kickstarter.com,43.21380258526331,25.694321001661415
hideipvpn,kijiji.ca,45.834934074477644,25.079592602488436
hideipvpn,kinopoisk.ru,55.557946548049834,25.634950578764634
hideipvpn,kissanime.ru,37.66315223442184,25.75800005622484
hideipvpn,kizlarsoruyor.com,44.64005750178555,25.91979003476876
hideipvpn,knowyourmeme.com,33.28897123351509,24.98953076608387
hideipvpn,kompas.com,81.34844857785437,26.217283853502188
hideipvpn,kooora.com,40.39450189857571,26.44838250161689
hideipvpn,kp.ru,41.390329196957154,26.480505978803574
hideipvpn,kumparan.com,42.36204142433516,25.65461501294041
hideipvpn,labanquepostale.fr,72.70356404514592,25.854037028311947
hideipvpn,ladbible.com,41.00013154064432,25.94876545768829
hideipvpn,lapatilla.com,41.30084372275038,25.710962793249408
hideipvpn,leagueoflegends.com,43.77958843093595,26.560234572784402
hideipvpn,leboncoin.fr,60.826534888258685,25.787185176195187
hideipvpn,lefigaro.fr,43.18356366805089,26.072592497515824
hideipvpn,lemonde.fr,35.47467091293247,25.48277759809553
hideipvpn,lenovo.com,58.250457117402995,25.606963082136197
hideipvpn,lenta.ru,54.081925800369106,26.384839420149355
hideipvpn,lentainform.com,41.351954786129944,25.746543178863732
hideipvpn,libero.it,32.99315638242312,25.41099986590353
hideipvpn,lifedaily.com,44.17021385175578,26.012419975926107
hideipvpn,lifehacker.com,31.388913568707164,25.564530898851377
hideipvpn,lifewire.com,40.40010288403726,26.14787663620563
hideipvpn,lifo.gr,45.809686873798015,24.497715986253304
hideipvpn,line.me,35.0467530136675,25.79749390528894
hideipvpn,linkedin.com,26.261571817743924,24.37212341177611
hideipvpn,linkshrink.net,48.453880577451656,26.101975483290943
hideipvpn,liputan6.com,47.986440291559255,26.42783969870688
hideipvpn,list-manage.com,38.580707849267824,25.411864179244013
hideipvpn,list.tmall.com,184.37253555029997,34.03953053517106
hideipvpn,live.com,41.53342001186109,26.098753084187155
hideipvpn,livedoor.com,39.584181156515335,25.366469056426006
hideipvpn,livedoor.jp,60.28269964879677,25.164259114751108
hideipvpn,livejasmin.com,33.46603294765508,25.114999773601692
hideipvpn,livejournal.com,36.62311929611512,25.562654341352577
hideipvpn,livescore.com,41.14688467234373,25.77983942112805
hideipvpn,livetv.sx,39.49617287488999,26.302530798187227
hideipvpn,localgirldating.com,45.02883972025212,26.654950527037368
hideipvpn,login.tmall.com,178.1498112978826,31.11616813556384
hideipvpn,ltn.com.tw,43.77168324994452,26.10693821384583
hideipvpn,lun.com,91.57711920546896,25.702765475912592
hideipvpn,macys.com,66.7766546945513,25.9916790312639
hideipvpn,mail.ru,38.9695515120287,26.647629618736698
hideipvpn,mailchimp.com,58.79099970614469,26.045185134366708
hideipvpn,mama.cn,85.6134941180547,24.914864301221606
hideipvpn,manoramaonline.com,56.340382618392695,26.109926011643292
hideipvpn,marca.com,48.93713116783787,25.995024859353347
hideipvpn,marketwatch.com,33.96867903202404,25.27253090599437
hideipvpn,marriott.com,37.527049293764584,25.756987605105948
hideipvpn,mathrubhumi.com,39.574464909548375,26.031950638158087
hideipvpn,mathworks.com,54.62673665196807,27.880666616522234
hideipvpn,mawdoo3.com,39.57760905456028,25.889148257304853
hideipvpn,mayoclinic.org,52.674831408593384,28.509987564182577
hideipvpn,media.tumblr.com,84.90808669155763,26.777185430681264
hideipvpn,mediafire.com,39.58815236196474,25.820814808945595
hideipvpn,medium.com,36.24008232612669,25.7218270390122
hideipvpn,meetup.com,40.54217689015247,25.583037117749083
hideipvpn,mega.nz,32.01485975978919,24.952987438918633
hideipvpn,memurlar.net,43.259304407754065,26.085358078557032
hideipvpn,mercadolibre.com.ar,45.20242107809817,26.70586418069194
hideipvpn,mercadolibre.com.mx,43.115917639231974,26.152395206377093
hideipvpn,mercadolibre.com.ve,45.89716469248136,26.290271603674803
hideipvpn,mercadolivre.com.br,42.56242992365418,25.535328574658593
hideipvpn,mercari.com,43.42070755399303,26.10170367507287
hideipvpn,merdeka.com,42.78352677270218,25.941049484651028
hideipvpn,merriam-webster.com,51.93920562296738,26.29597514959765
hideipvpn,messenger.com,36.05272017281364,25.308987677649217
hideipvpn,metropoles.com,43.102662515953,25.3220123273355
hideipvpn,mgid.com,41.980711812222445,25.848074091805355
hideipvpn,mheducation.com,42.005279837291184,25.740049376991795
hideipvpn,mi.com,87.07226748451774,25.85825912746382
hideipvpn,miao.tmall.com,183.5886300443769,26.996202779920786
hideipvpn,microsoft.com,30.367683113357167,26.074222381008262
hideipvpn,microsoftonline.com,40.91918520215484,24.71597536386531
hideipvpn,mileroticos.com,71.14680249381948,25.84243184070528
hideipvpn,milliyet.com.tr,36.21420994354987,25.485469200820837
hideipvpn,mit.edu,61.77830884670034,26.59841975266183
hideipvpn,mlb.com,33.04795041266414,25.653888873847915
hideipvpn,mmofreegames.online,43.99432080947323,26.77796298155078
hideipvpn,mobile.de,52.324987350054734,25.281777766383726
hideipvpn,mobile01.com,34.82453496321852,25.39108625762624
hideipvpn,momoshop.com.tw,98.2849340379974,25.658691508902447
hideipvpn,moneycontrol.com,109.28955975414058,25.43383939076721
hideipvpn,monografias.com,44.859905370775564,25.86760489201104
hideipvpn,motorsport.com,41.60075714052827,25.2264074774252
hideipvpn,movierulz.vc,43.80949790141097,26.21553081697152
hideipvpn,mozilla.org,39.07264612707091,25.522098704068746
hideipvpn,msi.com,80.99625516038985,28.014802419936952
hideipvpn,msn.com,34.43145679516925,25.962518643081925
hideipvpn,myanimelist.net,39.32810301122106,26.22325938011025
hideipvpn,myfreecams.com,34.171123345049075,25.305210026326
hideipvpn,mynet.com,33.45911515255769,25.6061110139629
hideipvpn,myshopify.com,38.80952684967606,25.121345667651408
hideipvpn,myway.com,61.837601095989896,26.925012503785116
hideipvpn,n11.com,40.260543253410745,25.173036979488387
hideipvpn,naija.ng,52.8554362187415,25.50345674203134
hideipvpn,namasha.com,35.208494000044865,25.34223452532365
hideipvpn,namnak.com,41.142934128458116,25.823345741280065
hideipvpn,namu.wiki,39.958514560611896,25.411234547694523
hideipvpn,nature.com,33.24710286831782,24.80629634939962
hideipvpn,naukri.com,44.986963042138534,25.81583940780457
hideipvpn,naver.com,45.98339095159813,26.319185018907362
hideipvpn,naver.jp,66.75454720072908,25.09334569589959
hideipvpn,nbcnews.com,69.49726753166796,26.528382662361786
hideipvpn,ndtv.com,64.29634595082865,26.661506210120372
hideipvpn,netflix.com,42.904991978480496,27.01455563950686
hideipvpn,newegg.com,68.28175294270486,25.89224679050622
hideipvpn,news.com.au,53.58318497001389,25.69795056119745
hideipvpn,newsprofin.com,55.18180674608843,28.203666566606657
hideipvpn,newsupdateset.info,42.23562974804714,26.147049334314133
hideipvpn,newsupdatesky.info,40.072794129819044,26.36624682970621
hideipvpn,nextoptim.com,42.8851316165593,25.925728331469458
hideipvpn,nexusmods.com,45.754267684655424,25.73027168573053
hideipvpn,nfl.com,42.87381066630284,25.374345676858486
hideipvpn,nga.cn,152.38243654186343,25.942246901032366
hideipvpn,nhentai.net,50.968942577364274,30.85371596669709
hideipvpn,nianhuo.tmall.com,157.25266451498013,26.477475435687943
hideipvpn,nicovideo.jp,40.87783543416011,25.61939492775702
hideipvpn,nih.gov,42.23166262432014,25.46430855161614
hideipvpn,nike.com,39.271962955410096,25.565666721466883
hideipvpn,nikkei.com,88.54562581091383,25.83802462681944
hideipvpn,ninisite.com,45.2246541088378,25.313296228831195
hideipvpn,nordstrom.com,66.40895490569098,25.640703553770795
hideipvpn,nownews.com,42.8554938853155,25.648543323723622
hideipvpn,npr.org,44.69977374430056,26.746913675724723
hideipvpn,nsportal.ru,67.53637439306871,24.87309865745497
hideipvpn,nur.kz,51.38781894412306,25.758666549751787
hideipvpn,nvzhuang.tmall.com,179.21197438870902,25.74475197950854
hideipvpn,nyaa.si,41.77740335832408,26.6276418150943
hideipvpn,nypost.com,41.77241589598082,25.588555606427015
hideipvpn,nytimes.com,43.57481460420438,27.007679121545806
hideipvpn,oath.com,41.62166238888914,26.00511112882767
hideipvpn,oeeee.com,134.47662074992687,26.491876714575437
hideipvpn,office.com,31.51012351161536,25.93928401898823
hideipvpn,office365.com,36.96710308208878,26.204691325992716
hideipvpn,ok.ru,71.7899569737104,25.82729178636024
hideipvpn,okdiario.com,41.563041094276635,27.61041981248576
hideipvpn,okezone.com,79.4717652010329,26.163629635616584
hideipvpn,okta.com,39.019045086554534,26.28730868713723
hideipvpn,oload.cloud,49.70964153561695,25.855024563677517
hideipvpn,olx.com.br,44.28789711752792,26.378802368762315
hideipvpn,olx.pl,43.76728000280298,25.959493937315763
hideipvpn,olx.ua,47.91354742131115,26.205790137159234
hideipvpn,onet.pl,78.86545254308501,28.27974089225869
hideipvpn,onlinesbi.com,70.96245656088915,25.422012410414073
hideipvpn,op.gg,40.844226221519484,26.405728318625027
hideipvpn,openload.co,31.82314412185439,26.11671606607643
hideipvpn,oracle.com,36.89866245114877,25.696037049738713
hideipvpn,orange.fr,38.551407314285086,25.296432035112822
hideipvpn,oschina.net,344.9291498572738,25.945382652643286
hideipvpn,otto.de,53.31873638486421,26.638493677716195
hideipvpn,otvfoco.com.br,41.46544031660866,25.409592602999858
hideipvpn,ouedkniss.com,54.67617711811154,25.476185053035064
hideipvpn,ouo.io,37.24281495597995,25.618864234858826
hideipvpn,outbrain.com,32.45456392566363,24.52754329338118
hideipvpn,padlet.com,39.89988484960279,25.993210068087517
hideipvpn,pages.tmall.com,118.59618490261416,30.425625799163694
hideipvpn,panda.tv,90.26922614394147,25.560283952933034
hideipvpn,pandora.com,24.650580169242104,24.084357889714063
hideipvpn,pantip.com,59.82334195509737,25.269876510180808
hideipvpn,patch.com,38.504411546904365,26.57924689076565
hideipvpn,patreon.com,38.575646145568214,25.209691409987432
hideipvpn,patria.org.ve,66.92274081532234,30.1501977107959
hideipvpn,paypal.com,36.0326296362428,26.040333449656583
hideipvpn,paytm.com,43.93614888812105,26.96090013409654
hideipvpn,paytmmall.com,41.86746504525712,25.80258016830977
hideipvpn,pchome.com.tw,91.7448930695285,25.7109382569238
hideipvpn,pearsoncmg.com,39.54670780602797,25.6865679366905
hideipvpn,people.com.cn,303.43247848896334,26.06576544313151
hideipvpn,perfecttoolmedia.com,44.792493874276126,26.169506131590886
hideipvpn,pexels.com,41.79500425119459,26.281580236958867
hideipvpn,pikabu.ru,39.66355978016868,25.713777859453803
hideipvpn,pinimg.com,43.243029074352464,25.675938234744983
hideipvpn,pinterest.com,32.854024631281696,25.944543335540793
hideipvpn,pixabay.com,30.822238436451666,25.15045685670626
hideipvpn,pixiv.net,53.82897133398571,26.023728543041663
hideipvpn,pixnet.net,52.94663390075719,25.58430852253496
hideipvpn,playstation.com,36.6859792812187,25.099975332893706
hideipvpn,pole-emploi.fr,45.97316058007655,25.20841978674318
hideipvpn,politico.com,32.730316869730565,25.13585179860209
hideipvpn,popads.net,33.33762158168319,25.07353071583274
hideipvpn,popcash.net,35.43506590304551,26.423543116744654
hideipvpn,porn555.com,40.25377365358082,25.866666808724403
hideipvpn,pornhub.com,26.773131659461395,24.95471615758207
hideipvpn,pornpics.com,37.84610720834247,25.93700005960317
hideipvpn,pornq.com,41.258168705727584,25.984814861950316
hideipvpn,prezi.com,43.17071638357492,25.66904932214522
hideipvpn,primevideo.com,43.881773672722005,25.74866646785795
hideipvpn,prom.ua,88.85755591140484,28.011962874895996
hideipvpn,prothomalo.com,55.43629252524288,25.662938224864597
hideipvpn,provincial.com,42.242823329604704,25.14790120408123
hideipvpn,ptt.cc,41.775201792242356,27.612827108873997
hideipvpn,pulzo.com,38.10347313130343,24.985345459922595
hideipvpn,punchng.com,39.94750198160792,25.216629590701174
hideipvpn,python.org,37.96686826526751,24.88981489735989
hideipvpn,qq.com,48.30198332575368,28.123234387165233
hideipvpn,qualtrics.com,38.13655545682083,26.14046925287924
hideipvpn,queuecosm.bid,42.32105770274813,25.312975244481624
hideipvpn,quizlet.com,36.82569550051366,26.469444442126488
hideipvpn,quora.com,41.85357622020407,25.372308621435987
hideipvpn,rajasthan.gov.in,155.78488876790175,25.135456676376457
hideipvpn,rakuten.co.jp,77.68058451467458,26.08870366519248
hideipvpn,rambler.ru,61.6835718859493,25.83019763093304
hideipvpn,rapidgator.net,36.04839523725303,24.969703793801642
hideipvpn,rarbg.to,45.5798560431526,25.142765500479275
hideipvpn,rarbgprx.org,41.97055966029933,25.8674319534574
hideipvpn,rbc.ru,53.87206568762108,25.609901496841584
hideipvpn,readms.net,39.59246905359589,25.88667912569679
hideipvpn,realtor.com,33.53179844073308,24.984432039437472
hideipvpn,reclameaqui.com.br,42.11721808454136,25.610481618823094
hideipvpn,redd.it,40.58607394036687,26.085481415560217
hideipvpn,reddit.com,40.35414400062076,27.807666598186817
hideipvpn,redfin.com,41.70147320370615,24.941605067363493
hideipvpn,rediff.com,48.567847716679545,25.71350633868097
hideipvpn,rednet.cn,219.3291110481009,26.027777646150852
hideipvpn,redtube.com,30.21994225082942,25.002209722627825
hideipvpn,repubblica.it,42.11482312530279,25.962382876946602
hideipvpn,researchgate.net,38.59812757115305,25.23540752583448
hideipvpn,reuters.com,62.96492980816114,25.932197344063976
hideipvpn,reverso.net,45.88976144836641,25.0511976464847
hideipvpn,ria.ru,56.91020577042191,26.11755563613073
hideipvpn,roblox.com,39.81504515733248,26.38099993360631
hideipvpn,rottentomatoes.com,39.69930046824393,25.13030862412703
hideipvpn,rotumal.com,37.94283119754659,25.62313588956992
hideipvpn,rt.com,58.30594259141772,25.902123500903446
hideipvpn,ruliweb.com,39.3477162277257,24.99195066407139
hideipvpn,runoob.com,64.10137853688663,28.078777589087867
hideipvpn,rus.ec,47.76552266636749,28.647839620617436
hideipvpn,ruten.com.tw,57.57201219230522,26.928271477421124
hideipvpn,rutor.info,40.172498075314515,25.989049390234328
hideipvpn,rutracker.org,38.89487657328078,25.880148208895584
hideipvpn,rutube.ru,35.83355957389246,25.06703704043671
hideipvpn,s9kkremkr0.com,58.62241574091676,25.21822229027748
hideipvpn,sabq.org,41.30059248411361,25.612049368152647
hideipvpn,sahibinden.com,69.53572405985108,25.21875321313187
hideipvpn,salesforce.com,38.23020166636985,26.181555606056875
hideipvpn,samsung.com,39.11620590053959,25.804296365858598
hideipvpn,sapo.pt,75.29973707817219,25.999431969758906
hideipvpn,sarkariresult.com,49.180674861058776,25.86802475752286
hideipvpn,savefrom.net,38.271370550824535,25.88207411499303
hideipvpn,sberbank.ru,45.83039938437717,25.22265437392541
hideipvpn,schoology.com,42.619502252358714,26.16367886923713
hideipvpn,sci-hub.tw,216.35075653960675,39.06639490598514
hideipvpn,sciencedirect.com,37.90841148131423,25.43864196833269
hideipvpn,scol.com.cn,74.37893458538586,25.851629582452183
hideipvpn,scribd.com,38.2941850449568,26.540185094891505
hideipvpn,scribol.com,42.84116469415618,25.992073981022394
hideipvpn,seasonvar.ru,41.882321066050615,25.576543108916578
hideipvpn,secureserver.net,37.595003958285595,25.882234532432058
hideipvpn,segmentfault.com,138.32519782914054,25.82276557330732
hideipvpn,setn.com,38.480724196559116,25.09682716364846
hideipvpn,sex.com,47.7763413693066,25.803876442857728
hideipvpn,seznam.cz,60.53093099966645,27.02195995176832
hideipvpn,shaparak.ir,69.76871954760065,25.265246848173348
hideipvpn,shein.com,34.1691727646523,25.037777851577157
hideipvpn,shopify.com,43.66879827446408,25.97227162555044
hideipvpn,shutterstock.com,40.81079011989964,25.83662960908295
hideipvpn,sifyitest.com,137.03860498872805,25.75306158604813
hideipvpn,sina.com.cn,128.23599576950073,26.076839500923217
hideipvpn,sindonews.com,49.62745253686552,28.206629471646412
hideipvpn,siteadvisor.com,56.86749390291946,26.117666704971114
hideipvpn,skype.com,33.033522639285636,25.429530851083037
hideipvpn,skysports.com,34.08218507459502,25.706086296266243
hideipvpn,slack.com,42.49369955541175,25.593839390318333
hideipvpn,slickdeals.net,38.704502108840295,25.463382724994496
hideipvpn,slideshare.net,38.12569553423443,25.79207403332363
hideipvpn,smallpdf.com,47.16469138216825,25.248543025902762
hideipvpn,smzdm.com,146.06036172236924,27.01606180656839
hideipvpn,so.com,96.58702895229246,26.225728339251177
hideipvpn,socialblade.com,38.69040327629558,25.90101222611136
hideipvpn,softonic.com,37.02093832148814,26.199197580600963
hideipvpn,sogou.com,157.02024341365436,25.953148181239765
hideipvpn,sohu.com,142.98034544436283,25.656358177923124
hideipvpn,sonyliv.com,51.23540710795809,26.995493961429155
hideipvpn,soso.com,242.80753051057275,26.503938445706428
hideipvpn,soundcloud.com,37.522070190328876,25.50271608763271
hideipvpn,souq.com,42.46506588188586,25.798506241429735
hideipvpn,sourceforge.net,36.72755567103992,25.55185193080961
hideipvpn,southwest.com,37.94571598646817,25.72714825977146
hideipvpn,spankbang.com,37.34939108476227,25.92239509348148
hideipvpn,speedtest.net,30.321460918603854,25.72185185128524
hideipvpn,spiegel.de,39.73711933940649,26.18467900902033
hideipvpn,sportbible.com,47.22300829526819,25.710172974217084
hideipvpn,spotify.com,36.18901228693164,26.091358118495087
hideipvpn,spotscenered.info,41.98421405651319,25.809802448400006
hideipvpn,springer.com,38.238699754907024,25.413567832682606
hideipvpn,sputniknews.com,58.960769612940005,25.747210051818392
hideipvpn,squarespace.com,39.27052263630393,26.256888943873804
hideipvpn,ssc.nic.in,84.5575714253901,25.03166680028777
hideipvpn,stackexchange.com,40.18098359674583,27.152888902267556
hideipvpn,stackoverflow.com,36.816946564265244,26.312444600518102
hideipvpn,standardmedia.co.ke,42.129682997862496,26.32854309760862
hideipvpn,stanford.edu,35.51150613498909,25.225753125585157
hideipvpn,state.gov,51.79028792513741,25.013333255494082
hideipvpn,steamcommunity.com,56.23536609849076,25.316333225755777
hideipvpn,steampowered.com,64.33293044015214,25.686123373883742
hideipvpn,studfiles.net,41.04467067453596,25.532444398620246
hideipvpn,study.com,40.19409061673983,25.72154338805028
hideipvpn,suara.com,43.50285183776308,25.676790118953328
hideipvpn,subito.it,52.034028725307664,25.568333362447625
hideipvpn,subject.tmall.com,151.07472420290665,26.64149383565894
hideipvpn,subscene.com,40.43113996769175,26.31935796895881
hideipvpn,superuser.com,46.69353118695227,27.60662959405669
hideipvpn,surveymonkey.com,38.43841963896045,26.131234614661448
hideipvpn,t-online.de,53.864287982844274,25.455975169200958
hideipvpn,t.co,25.92949811829093,24.900123511475545
hideipvpn,tabelog.com,57.73741994513038,27.23865426019018
hideipvpn,taboola.com,45.45356778220998,25.270481455933165
hideipvpn,taleo.net,40.03544432329543,25.919925961873414
hideipvpn,tandfonline.com,57.488781917426316,29.32711111174689
hideipvpn,taobao.com,86.33941575240941,30.287086492243372
hideipvpn,tarafdari.com,97.9290247814339,25.722209973559703
hideipvpn,target.com,37.00213589602046,25.940901323877
hideipvpn,taringa.net,40.42667932348487,25.71427142592492
hideipvpn,td.com,47.09137868090176,26.97090112408738
hideipvpn,techcrunch.com,37.788098942442446,29.947123409789285
hideipvpn,techradar.com,71.02024709276947,25.280259158692242
hideipvpn,telegram.org,33.59180660113508,25.61353089540829
hideipvpn,telegraph.co.uk,43.22961736240505,26.264493917057543
hideipvpn,telewebion.com,45.32651969098619,25.976226099633745
hideipvpn,tempo.co,61.2236829014656,25.376123617644662
hideipvpn,tencent.com,88.18433370533181,27.193530796118722
hideipvpn,tenki.jp,46.055420037404986,25.111308769771345
hideipvpn,tgju.org,42.61304112726155,26.334938386248215
hideipvpn,theatlantic.com,33.912288048017174,25.476135773423277
hideipvpn,theguardian.com,33.54185619563968,26.134419910333776
hideipvpn,thehill.com,38.34984782669279,26.147074296058697
hideipvpn,themeforest.net,39.49501234348173,25.433876597678957
hideipvpn,thepiratebay.org,37.47352680628315,25.49456788893835
hideipvpn,thepiratebay3.org,37.81606170728251,25.4411728316803
hideipvpn,thesaurus.com,33.4665349305228,25.613777891353326
hideipvpn,thestartmagazine.com,58.92229636694178,26.84262962896883
hideipvpn,theverge.com,34.89083141364433,25.652024837463724
hideipvpn,tianya.cn,35.36187669975154,25.188012313051722
hideipvpn,ticketmaster.com,51.4463662273354,25.586629815307663
hideipvpn,timeanddate.com,34.26635405623618,25.40524686790175
hideipvpn,tistory.com,76.30457257690989,25.114172908626955
hideipvpn,tmall.com,61.26318531639782,26.37827158388164
hideipvpn,tnt-online.ru,38.85768725318305,25.479938386491053
hideipvpn,tokopedia.com,43.99771181245645,26.34583949398847
hideipvpn,tomsguide.com,43.71697131406378,26.230938203724815
hideipvpn,torrent9.ph,50.68907803959317,26.07441985588751
hideipvpn,torrenthaja.com,41.355148118771154,26.240432094552634
hideipvpn,torrentz2.eu,43.90762500280952,25.982148140484906
hideipvpn,toutiao.com,84.47720158707213,25.44850614611749
hideipvpn,tradingview.com,41.450897231698036,25.868061791967463
hideipvpn,trello.com,53.60146910871988,25.896049311591522
hideipvpn,tribunnews.com,59.86512352333025,25.895876717972165
hideipvpn,tripadvisor.com,52.90186447723781,30.84453113699033
hideipvpn,trustpilot.com,42.446680764508685,25.731213481687917
hideipvpn,tube8.com,35.1755474406628,25.7953703518451
hideipvpn,tumblr.com,32.68335405507206,25.438469064272482
hideipvpn,turkiye.gov.tr,42.08325085310656,25.369617283160306
hideipvpn,tutorialspoint.com,39.114954547933586,25.265963081224463
hideipvpn,tvbs.com.tw,48.97799611919456,26.958382918418927
hideipvpn,twitch.tv,37.0838231763538,26.03553081460205
hideipvpn,twitter.com,29.758222286164024,24.80438258498907
hideipvpn,txxx.com,38.03698750741688,26.149012228864947
hideipvpn,udemy.com,40.41692164991005,26.15207396907571
hideipvpn,udn.com,61.122382450618865,25.990407327534975
hideipvpn,uidai.gov.in,169.40669445205987,26.56872852211013
hideipvpn,ukr.net,41.679292687295394,26.01529625646862
hideipvpn,ultimate-guitar.com,34.479049436840015,24.917012517466958
hideipvpn,umblr.com,34.27353082799617,25.65287665268521
hideipvpn,uniqlo.tmall.com,209.052161578043,27.177876585887535
hideipvpn,unsplash.com,31.655251151985592,25.870370471643074
hideipvpn,uod2quk646.com,28.85229219854982,24.735135946100876
hideipvpn,uol.com.br,44.13325925944028,25.278765466754084
hideipvpn,up.nic.in,111.06115630195465,26.391777807823672
hideipvpn,uploaded.net,34.51730867410883,25.160037165070758
hideipvpn,upornia.com,38.907172894220295,26.336259162628355
hideipvpn,ups.com,47.98351866365583,27.435444456375677
hideipvpn,uptobox.com,37.277131548358334,25.657098774832708
hideipvpn,uptodown.com,46.195662453954604,25.562802490628798
hideipvpn,upwork.com,40.44439932216465,26.904641834582076
hideipvpn,urbandictionary.com,34.30042381363886,25.39209867425171
hideipvpn,urdupoint.com,46.965934324687645,26.218802415202433
hideipvpn,usatoday.com,34.564267464534,24.58475309389609
hideipvpn,userapi.com,59.622111028911156,25.714469257236264
hideipvpn,usnews.com,62.18783946040972,27.312839599211276
hideipvpn,usps.com,37.3780574005695,26.410358095610583
hideipvpn,utorrent.com,38.05678996636912,25.5439876590246
hideipvpn,uzone.id,53.27683519342064,27.58186420908681
hideipvpn,v2ex.com,36.61697532659695,26.1754197999835
hideipvpn,vacaneedasap.com,41.48459255143448,26.013234503751182
hideipvpn,variance.tv,47.62571594781346,25.582901282626906
hideipvpn,varzesh3.com,44.0041190703158,25.11880244415851
hideipvpn,velocecdn.com,38.28424706273241,26.029036955241068
hideipvpn,verizonwireless.com,42.97692990965314,25.778234418895508
hideipvpn,vesti.ru,46.36503321429094,25.032197504683776
hideipvpn,vice.com,41.96926327077327,26.305740825647927
hideipvpn,vidio.com,46.89704917693212,27.075123605260877
hideipvpn,vimeo.com,35.55648562348919,25.273864042519786
hideipvpn,visualstudio.com,34.971625371663656,25.013641914191805
hideipvpn,viva.co.id,48.73369967587936,26.735493855803835
hideipvpn,vk.com,37.39589306721349,26.578506270860448
hideipvpn,vkuseraudio.net,62.980168912973674,24.787049464605474
hideipvpn,vnexpress.net,48.81562563924142,26.023024750620497
hideipvpn,voot.com,56.977407385905586,25.689703826275135
hideipvpn,vporn.com,35.05837869037081,25.06967896112689
hideipvpn,vtv.vn,80.09904542546948,25.29772837864764
hideipvpn,w3school.com.cn,115.74108224868039,25.686049511955108
hideipvpn,w3schools.com,34.78499181154701,25.334740758954005
hideipvpn,walmart.com,41.3166665483588,26.302901188624496
hideipvpn,washingtonpost.com,53.83072902356655,29.651600989937222
hideipvpn,wattpad.com,39.900143872256635,26.164407450935723
hideipvpn,wayfair.com,34.66815224354282,24.80054300646355
hideipvpn,weather.com,50.90918934639589,25.119209995516286
hideipvpn,web.de,42.19350613147756,25.835851759270387
hideipvpn,webex.com,37.50993411436125,26.096518496396364
hideipvpn,weblio.jp,43.77383944566971,26.359135848412542
hideipvpn,webmd.com,33.407798324378184,25.351197470301464
hideipvpn,weebly.com,33.2266008021471,25.2880123961303
hideipvpn,weibo.cn,134.66451776984297,25.53344446659824
hideipvpn,weibo.com,142.36981182554624,25.333925943683695
hideipvpn,wellsfargo.com,35.29042475915785,25.702346175248866
hideipvpn,westernjournal.com,47.587674812494235,25.275234569921906
hideipvpn,wetransfer.com,37.12289703343018,25.90046920756131
hideipvpn,whatsapp.com,36.7496874765493,26.225987484212965
hideipvpn,wikia.com,30.68511922740274,25.587802499900633
hideipvpn,wikihow.com,33.47479422105315,25.490740866020875
hideipvpn,wikimedia.org,41.65033759250318,25.66014817789381
hideipvpn,wikipedia.org,58.79505356934703,27.840074025278472
hideipvpn,wiktionary.org,37.709621344635515,25.2502717445662
hideipvpn,wildberries.ru,54.13453894908781,25.692481386624735
hideipvpn,wiley.com,41.62079861594571,25.019296260987534
hideipvpn,wish.com,42.29375732671699,27.393456640434856
hideipvpn,wix.com,38.53768721958737,25.804839464893313
hideipvpn,wondershare.com,62.59990936536113,25.280456898021107
hideipvpn,wordpress.com,36.41800002919303,26.226790161964335
hideipvpn,wordpress.org,34.43860083266541,25.88276548977987
hideipvpn,wordreference.com,44.06227177169956,27.700555407338673
hideipvpn,worldofwarcraft.com,47.86028418643975,26.00018537522834
hideipvpn,wowhead.com,52.55916846893084,29.28043202853497
hideipvpn,wp.com,33.73139932245752,25.389876492597438
hideipvpn,wp.pl,25.172930015366017,24.70759243738872
hideipvpn,wsj.com,43.05689305894904,26.24755556246749
hideipvpn,wtoip.com,60.686238730947174,25.104012340307236
hideipvpn,wunderground.com,55.59701260961132,25.62045670447894
hideipvpn,www.gov.uk,80.77728808110143,28.702617162999548
hideipvpn,xda-developers.com,41.5980123259403,25.663481461873026
hideipvpn,xe.com,41.60710279312399,25.179098843148463
hideipvpn,xfinity.com,36.53449375458337,26.91174075467351
hideipvpn,xhamster.com,36.633432325389656,26.134950499751685
hideipvpn,xhamsterlive.com,33.34247727912886,24.93175297377654
hideipvpn,xiami.com,52.96666683330213,28.97976572268907
hideipvpn,xiaomi.com,89.29332522790374,25.730567857807063
hideipvpn,xinhuanet.com,53.54282710655236,25.354049409981126
hideipvpn,xnxx.com,32.21588079346183,26.002407441904516
hideipvpn,xtube.com,33.4378312698301,24.826012229845848
hideipvpn,xvideos.com,29.37895494202773,26.43718508382638
hideipvpn,yadi.sk,41.21414834150561,25.420999982290798
hideipvpn,yahoo.co.jp,48.25282726942757,26.016765308600885
hideipvpn,yahoo.com,36.77194636821011,25.824740563553792
hideipvpn,yallakora.com,140.82660412208904,25.485308610914664
hideipvpn,yandex.by,67.60346065102904,25.73324683593747
hideipvpn,yandex.com.tr,66.85352662325273,27.911691328533635
hideipvpn,yandex.kz,74.92275741871124,26.372222137855893
hideipvpn,yandex.ru,36.14109883337845,25.649468954882504
hideipvpn,yao.tmall.com,160.624694611345,26.854107167483086
hideipvpn,yaplakal.com,45.014773863425226,25.843395115692676
hideipvpn,yelp.com,40.48163825418891,25.464719524834216
hideipvpn,yenisafak.com,41.33961739501468,25.152925850340612
hideipvpn,yespornplease.com,38.32771182980066,25.411172781461552
hideipvpn,youdao.com,67.18993796334591,24.840975318242002
hideipvpn,youjizz.com,38.14690955627112,25.212777847493136
hideipvpn,youku.com,69.00182304282983,25.4292592038343
hideipvpn,youm7.com,41.6069505966188,25.37675307672701
hideipvpn,youporn.com,30.9524691813154,25.401481427252293
hideipvpn,yourporn.sexy,44.89583950949672,27.367456908119316
hideipvpn,youth.cn,108.87244527722582,25.896296215554077
hideipvpn,youtube.com,40.738511188990536,27.091833400643534
hideipvpn,yts.am,38.046806464316674,25.774777487472253
hideipvpn,yy.com,140.91394229987523,27.56646903300727
hideipvpn,zara.com,58.035971297893994,26.35539503607117
hideipvpn,zendesk.com,35.5786769253801,25.403410846064258
hideipvpn,zhanqi.tv,70.99084746966392,26.085864131649334
hideipvpn,zhihu.com,79.10644023874659,25.747172752924172
hideipvpn,zillow.com,43.84449800407445,26.490148087894475
hideipvpn,zing.vn,94.89783159468645,25.15469143098151
hideipvpn,zippyshare.com,33.61860487932041,25.338777743371917
hideipvpn,znanija.com,45.81770403195679,25.544209888687842
hideipvpn,zoho.com,39.09067089818878,26.623666562415934
hideipvpn,zol.com.cn,126.2174074963471,29.042580486907635
hideipvpn,zomato.com,41.933699706454334,25.57071623748835
hideipvpn,zoom.us,47.28391348027888,26.602271507367675
hideipvpn,zougla.gr,48.5573745229178,24.44672838635283


==> figures/dns-lookup-times/top1000-ibvpn.csv <==
ibvpn,104.com.tw,220.2801193509783,88.5720713662782
ibvpn,1337x.to,112.82369108604533,86.8880357593298
ibvpn,163.com,187.83356063067913,90.35107230634561
ibvpn,1688.com,177.47326048889332,87.24999926718218
ibvpn,17ok.com,270.4912493271487,87.69775002396533
ibvpn,17track.net,220.342666176813,88.05389303181853
ibvpn,1bcde.com,136.97658396059913,90.60207095795444
ibvpn,360.cn,360.1998452629362,88.71064268584762
ibvpn,360doc.com,187.64601168887955,87.48253621160984
ibvpn,3c.tmall.com,232.14586781194578,68.6759716616227
ibvpn,3dmgame.com,265.8875480826412,87.20500052108297
ibvpn,4chan.org,92.60162022630018,87.9994291213474
ibvpn,4pda.ru,108.80980963286545,87.59607218338975
ibvpn,4shared.com,213.30472308077984,89.42671416194311
ibvpn,51cto.com,178.18221489765816,86.19175033111658
ibvpn,51sole.com,193.89219103114945,87.37346443480679
ibvpn,58.com,215.34581016749144,88.32485674481306
ibvpn,5ch.net,102.21895269517388,87.64460722782782
ibvpn,6.cn,358.90108586422036,88.85092910246125
ibvpn,9gag.com,125.53491719466234,89.45042859496814
ibvpn,abola.pt,180.50170077809267,89.14157122905765
ibvpn,abril.com.br,180.84405868181162,88.2291787170938
ibvpn,abs-cbn.com,99.68004848009774,89.21049967674273
ibvpn,academia.edu,140.11238089629583,88.80828523875347
ibvpn,accuweather.com,136.30907240855908,88.66542867118758
ibvpn,addthis.com,109.27388055383095,89.25285652678993
ibvpn,admaimai.com,204.32767963835173,87.28685689025691
ibvpn,adobe.com,129.60248799728495,87.07700024491974
ibvpn,adp.com,138.02529878116079,87.47592834489686
ibvpn,agoda.com,111.19979749699789,87.93907043790179
ibvpn,airbnb.com,106.42676278283554,89.3129652166473
ibvpn,aksam.com.tr,128.62370262986846,86.03764361967998
ibvpn,albawabhnews.com,99.24028557725251,87.42978560206082
ibvpn,alibaba.com,169.0718922764063,87.62096513860992
ibvpn,alicdn.com,162.5000127990331,87.3727140216423
ibvpn,aliexpress.com,185.63117845250028,87.39167847670615
ibvpn,alipay.com,187.93233271156038,89.63374949858657
ibvpn,aliyun.com,154.1967507717865,88.71974932428982
ibvpn,allegro.pl,136.26167736947536,85.4414999817631
ibvpn,alnaharegypt.com,97.21309528686106,86.35407220572233
ibvpn,alodokter.com,107.47584451123008,88.00424948068601
ibvpn,amazon.ca,98.24555965938738,91.50914312340319
ibvpn,amazon.cn,159.4093327543565,89.38385649318141
ibvpn,amazon.co.jp,120.91935682110488,89.7418565582484
ibvpn,amazon.co.uk,93.78263104840049,88.71342807209918
ibvpn,amazon.com,85.75979763242815,85.20092908293009
ibvpn,amazon.de,117.80564888919655,86.13447357263219
ibvpn,amazon.es,146.88560745811887,93.03857173238482
ibvpn,amazon.fr,111.78146482312253,90.07825047176864
ibvpn,amazon.in,122.50817743396121,89.6190711563187
ibvpn,amazon.it,111.26130978975978,88.50110781245998
ibvpn,amazonaws.com,96.31492789568645,88.62114365079573
ibvpn,ameblo.jp,151.41876278045987,87.0581785815635
ibvpn,americanas.com.br,134.77459496685438,87.32467879807311
ibvpn,americanexpress.com,122.55470338277519,87.32582163065672
ibvpn,android.com,104.24920108302364,86.9838940977518
ibvpn,animeflv.net,98.30166725441813,88.10307142058653
ibvpn,animeyt.tv,110.934057805155,87.30439302910652
ibvpn,aol.com,128.19232113127197,89.52853532641062
ibvpn,aparat.com,101.44638010699835,88.82085679631147
ibvpn,apkpure.com,100.46705932888601,86.57885775236147
ibvpn,apple.com,99.74963081601474,91.46371477150491
ibvpn,appledaily.com,121.3607615458646,87.80792781284877
ibvpn,archive.org,183.83723883224386,88.64239357145769
ibvpn,archiveofourown.org,127.23563122563064,87.61607147088009
ibvpn,artstation.com,99.30916745880884,87.53828604572585
ibvpn,arxiv.org,159.82779827235,89.14439263753593
ibvpn,as.com,120.72845345496067,87.54850012649383
ibvpn,asana.com,128.215357262109,88.35539308243564
ibvpn,ask.com,103.93373807892203,87.59349943803889
ibvpn,asos.com,121.35049980133772,88.29892899042794
ibvpn,asus.com,102.28877361597759,89.39696482515761
ibvpn,atlassian.com,117.95521367873464,86.92339345413659
ibvpn,atlassian.net,129.9760224563735,89.24060707379665
ibvpn,att.com,140.21695285503353,88.4049292653799
ibvpn,autodesk.com,120.56097661011985,89.95385747402906
ibvpn,avast.com,130.20175613302698,92.25811871389548
ibvpn,avgle.com,101.9707026425749,88.02739371146474
ibvpn,avito.ru,120.19639232728098,88.45924915346716
ibvpn,babytree.com,213.40671447770936,88.62507183636937
ibvpn,badoo.com,127.59547578353508,86.70380346330941
ibvpn,baidu.com,179.10646347861206,88.76621383907539
ibvpn,baike.com,230.28604899133956,88.41110785890903
ibvpn,bancodevenezuela.com,154.65190514389957,87.39078557118773
ibvpn,bandcamp.com,122.47405906340906,90.3042853543801
ibvpn,banggood.com,117.03273959990058,86.82324970141053
ibvpn,bankmellat.ir,235.54088547825813,90.93169312780866
ibvpn,bankofamerica.com,161.9727852687772,87.25617932421821
ibvpn,battle.net,141.79139198469264,88.1225002397384
ibvpn,bbc.co.uk,89.83810731608953,87.8976066596806
ibvpn,bbc.com,117.35642987436482,89.41203588619828
ibvpn,beeg.com,102.58784544255052,88.15975001614008
ibvpn,behance.net,116.8681054841727,89.16053475279894
ibvpn,bestbuy.com,124.21760728050556,86.8612142013652
ibvpn,bet365.com,107.68185565913362,89.32732221936541
ibvpn,bet9ja.com,103.98905947139221,87.15789282827505
ibvpn,beytoote.com,131.94640399888158,87.70871471746692
ibvpn,bild.de,128.2372988228287,89.3199282166149
ibvpn,bilibili.com,185.20410638302565,87.36139296420983
ibvpn,billdesk.com,246.1120949259826,88.33217803787973
ibvpn,binance.com,133.918583526143,86.94696416413146
ibvpn,bing.com,90.28470180263477,86.17317876113313
ibvpn,biobiochile.cl,182.92575050145388,89.56878609023988
ibvpn,bitbucket.org,121.54701125941106,89.00807066155332
ibvpn,bitly.com,122.50786973163486,88.12707087158093
ibvpn,bitmedianetwork.com,130.37264243965703,89.56414301480565
ibvpn,bkn.go.id,288.4695849248341,87.82285661436617
ibvpn,blackboard.com,149.02381133288145,86.99985696668071
ibvpn,blastingnews.com,125.96992868930101,88.84885724234793
ibvpn,bldaily.com,102.64086902939847,88.04571419022977
ibvpn,bleacherreport.com,129.97390462883882,88.66535715891847
ibvpn,bles.com,100.7467618411673,86.10932099899011
ibvpn,blibli.com,120.38417918873685,88.42457099152463
ibvpn,blizzard.com,136.03666604363494,88.02214291478906
ibvpn,blog.jp,170.4485227486917,86.67960749672991
ibvpn,blog.me,169.03852481794144,87.62635713044021
ibvpn,blogger.com,110.37033357258353,86.42374996894172
ibvpn,blogspot.com,104.36258465051651,88.30660661416394
ibvpn,bloomberg.com,116.53639286357377,89.80078602741871
ibvpn,bol.uol.com.br,241.26170336135797,88.28375042815294
ibvpn,bolasport.com,124.9296906005059,87.73589320480824
ibvpn,bongacams.com,170.2738701299365,86.86392854100892
ibvpn,booking.com,141.72449970750935,87.02060696668923
ibvpn,box.com,107.21622138387626,82.9299717831115
ibvpn,breitbart.com,102.26491765518274,88.96089212170669
ibvpn,brilio.net,124.72416623495519,87.53274976541954
ibvpn,browsergames2018.com,102.87422693467566,86.64110695411053
ibvpn,bukalapak.com,125.43205916881561,89.58267849603934
ibvpn,businessinsider.com,99.46157151300993,88.18046459262925
ibvpn,buzzfeed.com,110.48820182414991,88.46542851201126
ibvpn,ca.gov,147.88463113031216,88.593964498224
ibvpn,caijing.com.cn,323.8589630595275,86.81257109024695
ibvpn,caixa.gov.br,201.79723815194197,88.98414285587413
ibvpn,caliente.mx,112.80913145414421,90.37178525302026
ibvpn,cam4.com,97.46209595219365,87.8045722243509
ibvpn,cambridge.org,128.025715172823,86.15967840887606
ibvpn,canalrcn.com,98.74180933859732,86.22528572699854
ibvpn,canva.com,99.82273820787668,87.2944997889655
ibvpn,capitalone.com,138.1538089231721,89.65235672492001
ibvpn,cbsnews.com,149.75901157595217,88.79978602219906
ibvpn,cbssports.com,131.34548859670758,87.84557147217649
ibvpn,ccm.net,126.00783365113394,86.6237150372139
ibvpn,cdiscount.com,117.64471465721726,88.74867799957948
ibvpn,cdstm.cn,220.67764321608203,89.33482162787446
ibvpn,chase.com,127.01199932156929,87.70053700676986
ibvpn,chaturbate.com,102.14451301310744,87.97217858955264
ibvpn,chegg.com,126.41382110970362,88.92860666050443
ibvpn,chess.com,121.92563000800354,88.8611428173525
ibvpn,china.com.cn,205.44040469186646,87.9178571049124
ibvpn,chinadaily.com.cn,232.72627405822277,87.49357112018126
ibvpn,chinaz.com,200.51352280591215,88.46117925298002
ibvpn,chip.de,130.87738185588802,88.05803592050714
ibvpn,chouftv.ma,116.33329732077462,86.62010755922113
ibvpn,chron.com,140.28974931820161,88.89225008897483
ibvpn,ci123.com,629.9048555748803,89.6167148769434
ibvpn,cimaclub.com,102.26933268963226,88.28900009393692
ibvpn,cinecalidad.to,126.1556680713381,87.71535740899188
ibvpn,cisco.com,131.39064410435302,88.12667841890028
ibvpn,citi.com,121.88837005357657,88.28060664901776
ibvpn,cnbc.com,104.63139268436602,88.22450028466326
ibvpn,cnblogs.com,232.32266839061464,87.57432111139808
ibvpn,cnet.com,121.03046363751803,87.68478528197322
ibvpn,cnn.com,128.96977278536983,88.86342881513494
ibvpn,cnnindonesia.com,162.00621532542365,89.80749946619783
ibvpn,cnzz.com,204.4107738350119,87.92392809742263
ibvpn,cobalten.com,123.29751199909619,87.77632091992668
ibvpn,codepen.io,105.39679741486907,87.37846433983317
ibvpn,coinmarketcap.com,95.67442862316966,87.4150355479547
ibvpn,concursolutions.com,125.65620243549347,87.87467856226223
ibvpn,constintptr.com,120.29334573474314,88.82517843241138
ibvpn,convert2mp3.net,103.50191736194704,87.41382100353283
ibvpn,corriere.it,167.43396355637483,87.63132211087006
ibvpn,costco.com,148.2067025665726,88.30057057951178
ibvpn,coursehero.com,101.58584496405508,87.13917869941464
ibvpn,coursera.org,121.00205893096116,88.12317897432617
ibvpn,cqnews.net,355.8516071311065,88.30757179696646
ibvpn,craigslist.org,148.02511864607888,91.00728571814086
ibvpn,creditonebank.com,105.5631540116987,88.21114285715989
ibvpn,cricbuzz.com,103.18241650903863,87.48128564496126
ibvpn,crptentry.com,113.0407963147653,89.04185694908458
ibvpn,crtatix.com,100.74598787884626,87.67228620126843
ibvpn,crunchyroll.com,100.0389166043273,86.74557181075215
ibvpn,cryptobrowser.site,108.55998930388263,86.60449989006987
ibvpn,csdn.net,275.1997970044613,87.68935651252312
ibvpn,dafont.com,137.75292757366384,88.13667882766042
ibvpn,dailycaller.com,99.43571390717157,88.5647138846772
ibvpn,dailyfeed.co.uk,95.20021410259817,86.41953583407614
ibvpn,dailymail.co.uk,126.30397490491823,88.165499569316
ibvpn,dailymotion.com,112.6813461139266,86.83396380261651
ibvpn,daum.net,180.38379879934448,87.7221071693514
ibvpn,dcard.tw,99.35933271689075,87.4283210640507
ibvpn,dcinside.com,333.9798929435866,86.34500079123038
ibvpn,debate.com.mx,148.83072767406702,86.50149923882314
ibvpn,dell.com,141.3037860100823,89.72235808947256
ibvpn,delta.com,112.80971373032246,87.10885736426073
ibvpn,detail.tmall.com,237.34588202621256,88.8243578707001
ibvpn,detik.com,166.55449835317475,87.4177503532597
ibvpn,deviantart.com,124.69457199663988,89.23821450610247
ibvpn,dianping.com,185.38850066917283,87.21339266880283
ibvpn,dictionary.com,115.22066702933184,88.85171497240663
ibvpn,digikala.com,147.3637746114816,88.71775014059884
ibvpn,digitaldsp.com,137.11599902515965,87.79292833060026
ibvpn,diply.com,113.97957126609981,90.54660757205316
ibvpn,discogs.com,140.8639405188816,88.73196391920958
ibvpn,discordapp.com,99.06421405529338,87.45871341255095
ibvpn,discover.com,130.54079781951648,87.10096417261022
ibvpn,discuss.com.hk,112.33813039559338,88.47532115344491
ibvpn,divar.ir,190.37763002727712,88.23096379637718
ibvpn,dkn.tv,102.34083315091473,87.396642692121
ibvpn,dmm.co.jp,175.92690539147173,86.27592818811536
ibvpn,dmm.com,143.6075350003583,87.63082155824772
ibvpn,dnckawxatc.com,141.7943229566195,88.58128573878535
ibvpn,dnevnik.ru,151.9043341811214,87.7995359644826
ibvpn,docin.com,138.800904121516,87.97774956162486
ibvpn,doodle.com,96.76013042085937,87.5100355063166
ibvpn,douban.com,177.344939937549,86.73650126105973
ibvpn,doubleclick.net,98.58245129830071,87.45950001424977
ibvpn,doublepimp.com,100.16961961186358,87.89639327941197
ibvpn,doublepimpssl.com,99.22983370987433,89.38939300631839
ibvpn,douyin.com,226.31883301905222,86.48821442121906
ibvpn,douyu.com,342.95406032885825,88.23985736151892
ibvpn,dribbble.com,108.62407091605876,87.6048927062324
ibvpn,drive2.ru,130.85090398921497,89.53774959913322
ibvpn,drom.ru,158.18565405373062,88.16946394342396
ibvpn,dropbox.com,108.30953624099493,87.37903497447925
ibvpn,drudgereport.com,105.97061944593277,87.78307237662375
ibvpn,duckduckgo.com,118.20152468447175,88.19107192435435
ibvpn,duolingo.com,126.79897697775492,87.87907134475452
ibvpn,e-hentai.org,93.78582142692592,87.25146413780749
ibvpn,ea.com,139.12172688703453,87.58003537410072
ibvpn,easports.com,136.46809540555947,86.83114226109215
ibvpn,eastday.com,291.1962520863329,88.98853630359683
ibvpn,ebates.com,117.017416649365,89.13999902350562
ibvpn,ebay.co.uk,109.0897027003978,91.39978589623102
ibvpn,ebay.com,108.86064294858703,89.62750019106481
ibvpn,ebay.com.au,119.97274921408722,90.0159641834242
ibvpn,ebay.de,117.03479782279048,88.90607154795102
ibvpn,ebay.fr,109.59479741619101,91.59624995663762
ibvpn,ebay.it,112.53860672669751,88.5546793163355
ibvpn,ebc.net.tw,149.84588152063745,88.58317808647242
ibvpn,echo.msk.ru,244.25142976854528,89.38400004990399
ibvpn,ecollege.com,175.84361721362387,87.23432148274567
ibvpn,ecosia.org,100.19705006852746,91.41166708432138
ibvpn,egy.best,122.98597568379981,87.4829996776368
ibvpn,eksisozluk.com,103.1503810081631,87.34835744170206
ibvpn,el-nacional.com,140.1589870386358,87.85199969341713
ibvpn,elbalad.news,120.9565839464111,86.11882105469704
ibvpn,elfagr.com,98.39171314212892,87.32478580038462
ibvpn,elmundo.es,149.94759538343973,86.74342940295381
ibvpn,elpais.com,123.67540518088,87.50985685868987
ibvpn,elsevier.com,132.67620240471192,87.4270359386823
ibvpn,elwatannews.com,100.34736944362521,88.78096449188888
ibvpn,emol.com,340.2745481580496,88.58775064748313
ibvpn,engadget.com,133.05176165886223,88.46614243728774
ibvpn,ensonhaber.com,96.90557194075414,87.71185733244887
ibvpn,entrepreneur.com,140.3140353171953,88.1453215676759
ibvpn,epfindia.gov.in,185.92749961784907,89.22339283994266
ibvpn,epicgames.com,122.5972743704915,89.82385728242141
ibvpn,eskimi.com,102.70589217543602,86.42853603565267
ibvpn,espn.com,128.9540611934371,87.15667130380142
ibvpn,espncricinfo.com,119.01853609431002,88.8789995639984
ibvpn,ethfw0370q.com,138.4271906156625,87.90350016871733
ibvpn,etsy.com,114.59046562335321,89.24882087324347
ibvpn,ettoday.net,178.41696552932262,89.36828620997923
ibvpn,europa.eu,133.63532016852074,87.96449996797102
ibvpn,eventbrite.com,106.17691657638976,91.01107064634562
ibvpn,evernote.com,107.69509474214699,89.95382085309497
ibvpn,exoclick.com,108.52791804687253,89.9612857028842
ibvpn,expedia.com,108.36311882095677,87.87428524478206
ibvpn,express.co.uk,116.53041610095117,89.87346404631224
ibvpn,eyny.com,105.39621453998345,88.34639347956649
ibvpn,f5v1x3kgv5.com,164.93233452950204,89.0208932438067
ibvpn,facebook.com,95.53507223193135,88.40121448572192
ibvpn,factaholics.com,146.41838081713234,86.92614285142294
ibvpn,farfetch.com,103.51103634041336,89.18557139778775
ibvpn,fb.ru,170.33013009599276,86.4948217224862
ibvpn,fbcdn.net,99.65823900087604,87.37399934657982
ibvpn,fc2.com,135.683776411627,89.05678568407893
ibvpn,fedex.com,141.14648822162832,92.56278593758387
ibvpn,feedly.com,99.31086888536811,86.96685738063285
ibvpn,fidelity.com,133.01075060319687,90.2264638404761
ibvpn,filehippo.com,132.18684451255416,88.11782174078482
ibvpn,files.wordpress.com,108.39167845967624,86.92607137241534
ibvpn,firefox.com,119.79640551310565,87.88982106904898
ibvpn,fishki.net,101.78114320816738,87.65560644678771
ibvpn,fiverr.com,96.9361077794539,88.18507164583674
ibvpn,flickr.com,141.80310616003615,87.73478536334422
ibvpn,flipkart.com,107.51185759103724,88.47021451219916
ibvpn,flvto.biz,145.8458679595164,87.09810740713563
ibvpn,food.tmall.com,278.19197611617193,69.67126847510892
ibvpn,forbes.com,126.03475017073964,88.73200047362063
ibvpn,force.com,111.7674640180277,90.83964229960527
ibvpn,foxnews.com,102.31657083412367,86.9132863091571
ibvpn,free.fr,118.50184574723244,85.93107131309807
ibvpn,freejobalert.com,109.81335660575756,86.91717867207315
ibvpn,freepik.com,103.30452384161097,88.63982149133724
ibvpn,friv.com,119.32033193962914,88.17132153282208
ibvpn,fromdoctopdf.com,134.0907369075077,87.7846073292728
ibvpn,gamepedia.com,99.51715437429291,86.79975000476199
ibvpn,gamer.com.tw,138.71096433805567,88.44874975537616
ibvpn,gamersky.com,220.26589512825012,86.82717881830675
ibvpn,gamespot.com,134.79050062596798,88.94021439898226
ibvpn,gap.tmall.com,244.82714411403452,88.59578533364194
ibvpn,gazeta.ru,153.21214284215654,89.26817831317229
ibvpn,gazetaexpress.com,99.40532105974853,87.14917837642133
ibvpn,gdz.ru,116.06728475141738,86.95135724597743
ibvpn,gearbest.com,128.66256971444403,86.60110738128424
ibvpn,geeksforgeeks.org,120.62692838454885,87.227392409529
ibvpn,genius.com,97.55288157612085,87.60092856495508
ibvpn,getpocket.com,128.10223838979644,88.65985720019255
ibvpn,gfycat.com,124.18645317666233,86.6311072105808
ibvpn,giphy.com,113.56861796230078,88.71925003560526
ibvpn,gismeteo.ru,156.25678548323256,90.2491422103984
ibvpn,github.com,110.39766516270382,90.82414296322635
ibvpn,givemesport.com,102.83242904448083,88.13878744175392
ibvpn,gizmodo.com,127.96974997036159,89.5894644449332
ibvpn,glassdoor.com,104.78804776045892,86.7768933863512
ibvpn,globo.com,170.51016698990549,88.98867876268923
ibvpn,gmanetwork.com,286.1717070142428,101.71520876853417
ibvpn,gmarket.co.kr,217.64230941023146,87.94089257051903
ibvpn,gmw.cn,269.0245115331241,89.05178557948342
ibvpn,gmx.net,129.81719058007002,85.81471496394703
ibvpn,go.com,86.55934604550046,85.90467896179429
ibvpn,goal.com,143.3076085522771,88.4671078861824
ibvpn,godaddy.com,128.8567390292883,87.69703609868884
ibvpn,gome.com.cn,202.78233249804802,86.20510785840452
ibvpn,goo.ne.jp,171.92330956459045,90.66067818951394
ibvpn,goodreads.com,109.80469054941621,90.88164301855224
ibvpn,google.ae,129.3549525684544,88.57778546267322
ibvpn,google.at,108.92523831820914,87.80807166892502
ibvpn,google.az,131.02774880826473,87.33539236709476
ibvpn,google.be,120.07044159275081,86.25521404402596
ibvpn,google.bg,130.5875484166401,89.66360683552921
ibvpn,google.by,139.07689388309205,85.96699987538159
ibvpn,google.ca,105.28436991652208,89.52532159829778
ibvpn,google.ch,118.68877419536668,86.64689249625164
ibvpn,google.cl,106.3873579592577,89.2436073959938
ibvpn,google.cn,130.01089210488968,87.59478645931397
ibvpn,google.co.ao,207.60153446878707,88.51739348444555
ibvpn,google.co.id,147.75338010596377,86.6436787681388
ibvpn,google.co.il,131.2138581581946,88.19942844898573
ibvpn,google.co.in,116.71155960565167,88.17857157971177
ibvpn,google.co.jp,119.7262616894607,87.98732132917004
ibvpn,google.co.kr,248.25845203096313,87.24121400155127
ibvpn,google.co.nz,121.5794991169657,88.51557138508984
ibvpn,google.co.th,134.00673759835107,86.98996442503163
ibvpn,google.co.uk,103.81701049794044,86.8310363564108
ibvpn,google.co.ve,213.52420281618834,88.73760743465807
ibvpn,google.co.za,167.85367784489478,86.46082076510149
ibvpn,google.com,96.31966603254634,86.95353494424906
ibvpn,google.com.ar,155.6554059498012,88.70692926991198
ibvpn,google.com.au,130.3309291667704,86.5539289744837
ibvpn,google.com.br,133.0115243659488,86.67314361913928
ibvpn,google.com.co,106.91844073257276,88.99714312117014
ibvpn,google.com.do,128.7073093865599,88.19150026621563
ibvpn,google.com.ec,117.31320446623224,88.35025008634797
ibvpn,google.com.eg,185.05175045824475,87.6067852534886
ibvpn,google.com.gt,132.1726425417832,88.36800029634365
ibvpn,google.com.hk,131.7944524676672,87.48942809844655
ibvpn,google.com.kw,121.2715709448925,87.12974985662315
ibvpn,google.com.ly,140.98576193542354,86.92103617691568
ibvpn,google.com.mx,136.09708173732673,86.38828593705382
ibvpn,google.com.my,145.86786832660437,87.15414329032812
ibvpn,google.com.ng,141.45328769726413,86.59578580409288
ibvpn,google.com.pe,131.84686983004212,89.09764237302754
ibvpn,google.com.ph,128.0592739848154,87.39525053117957
ibvpn,google.com.pk,146.58783342955368,88.03139301016927
ibvpn,google.com.sa,137.63579799394523,87.46732152732355
ibvpn,google.com.sg,120.7458922373397,86.53971416476581
ibvpn,google.com.tr,147.22206057714564,87.20035684694138
ibvpn,google.com.tw,170.13459682597644,86.31639298982918
ibvpn,google.com.ua,136.76416667710458,88.81625000919614
ibvpn,google.com.vn,151.81916526385717,85.92424970785422
ibvpn,google.cz,127.26573815702328,87.4271429077323
ibvpn,google.de,107.4666785674968,88.56021419965795
ibvpn,google.dk,113.57952328398824,89.94814257935754
ibvpn,google.dz,139.2251195253006,87.50557167721647
ibvpn,google.es,114.96825027279556,86.54214295425585
ibvpn,google.fi,117.71564235511634,86.12625004856714
ibvpn,google.fr,106.9942624640784,86.6903574205935
ibvpn,google.gr,140.64792929483312,87.6733574883214
ibvpn,google.hr,109.18483364262751,87.80253558818784
ibvpn,google.hu,118.67070327779012,86.79660712368786
ibvpn,google.ie,121.89900070162756,88.76753571842399
ibvpn,google.iq,139.15134540625982,87.80564214768154
ibvpn,google.it,139.80214154746915,88.617143187938
ibvpn,google.kz,196.9941673534257,87.46464287729135
ibvpn,google.lk,150.0170951310013,86.12057144221451
ibvpn,google.lt,125.59459571327483,88.23564249489989
ibvpn,google.nl,109.98285821239863,87.38921406412763
ibvpn,google.no,118.49492721791778,87.04528575097876
ibvpn,google.pl,112.38554841838777,87.04196385640118
ibvpn,google.pt,107.160083317597,87.78599975630641
ibvpn,google.ro,128.04686856855238,88.56357158427792
ibvpn,google.rs,121.15508357861212,86.15721429565123
ibvpn,google.ru,116.217332260151,86.96664297687155
ibvpn,google.se,115.78498760770474,87.89014274121395
ibvpn,google.sk,123.81959467061928,87.85203524998256
ibvpn,google.tn,127.8866415045091,86.46307067413416
ibvpn,googlevideo.com,95.70245251857808,86.34989329480699
ibvpn,gosuslugi.ru,172.03553593052285,88.3658928796649
ibvpn,grammarly.com,122.40547643575285,90.19260707178286
ibvpn,greview.pro,134.8971152221974,89.33752069097696
ibvpn,grid.id,132.6698920290385,88.31746503710747
ibvpn,groupon.com,132.03944013054883,86.96203559104886
ibvpn,gsmarena.com,137.9696186631918,86.94582156437848
ibvpn,gstatic.com,95.8559880964458,89.02635674790612
ibvpn,gyazo.com,101.2160711189998,86.42700061734233
ibvpn,haber7.com,117.39040472145591,88.0428931143667
ibvpn,hamariweb.com,104.86784597326603,88.10385725727039
ibvpn,hao123.com,347.5629900182997,89.5340355512287
ibvpn,harvard.edu,137.4074413906783,88.70275002638144
ibvpn,hatena.ne.jp,135.75322573472346,89.47600081696042
ibvpn,hatenablog.com,125.36126245478435,88.25117858525898
ibvpn,hclips.com,99.42016614201877,87.01042897467103
ibvpn,hdfcbank.com,99.54669140279293,88.2987138549132
ibvpn,hdzog.com,102.571047676195,87.56950035292122
ibvpn,healthline.com,134.58262074605696,89.46832129731774
ibvpn,heavy.com,102.90804741505,87.63724954665771
ibvpn,hellomagazine.com,120.98566695515599,87.50332146883011
ibvpn,hepsiburada.com,103.9310593623668,88.85475061833858
ibvpn,heraldweekly.com,100.98913142324558,88.54764227622321
ibvpn,hespress.com,100.02002409393234,86.3569642616702
ibvpn,hh.ru,153.073820152453,87.87314311069038
ibvpn,hitomi.la,141.4141788014344,87.73985721303949
ibvpn,hm.com,128.14282133643115,88.32642885058054
ibvpn,hola.com,123.03473773811545,86.62167843431234
ibvpn,homedepot.com,126.38851188655411,87.2739279376609
ibvpn,hotels.com,108.22692866037998,88.4276789480022
ibvpn,hotmovs.com,105.67928690995488,87.12257122221801
ibvpn,hotnewhiphop.com,132.62314282889878,89.17575046819236
ibvpn,hotstar.com,129.82748854639274,88.40235761765923
ibvpn,hp.com,148.8930962181517,88.90035788395575
ibvpn,huaban.com,258.7025732334171,90.09610708536846
ibvpn,huanqiu.com,191.25851270343577,87.5823564627873
ibvpn,huawei.com,158.70449944798435,90.22871418190854
ibvpn,hubspot.com,100.37804863947842,90.58064305489617
ibvpn,huffingtonpost.com,139.55919028792,90.13735725810486
ibvpn,hulu.com,98.68163119868508,86.10282063351146
ibvpn,hupu.com,219.45540713412421,88.40025033402655
ibvpn,hurriyet.com.tr,151.48052433505654,87.23235632559019
ibvpn,ibm.com,121.87419060085502,86.17242834796863
ibvpn,icicibank.com,167.79440534966332,88.45585684425065
ibvpn,icloud.com,102.2324281678136,88.84903585671314
ibvpn,idntimes.com,95.0953809411398,86.25589277861374
ibvpn,ieee.org,134.8358700717134,87.98725018277764
ibvpn,ifeng.com,184.73133338349206,88.90092878469399
ibvpn,ign.com,131.3255362412227,88.18507104712937
ibvpn,ikco.ir,175.6909548171929,88.84482125618628
ibvpn,ikea.com,115.83329873558667,89.69849936797151
ibvpn,ilovepdf.com,101.30910711762097,88.03774968587926
ibvpn,imdb.com,108.87071350589395,90.88685709450927
ibvpn,imgur.com,93.89307206895735,87.07203529775143
ibvpn,impress.co.jp,128.30089338655984,89.36192807076233
ibvpn,indeed.com,104.37647659065468,86.41264225090188
ibvpn,independent.co.uk,116.45321468157428,88.72246519396347
ibvpn,indiamart.com,122.8818932015981,87.70996435279292
ibvpn,indianexpress.com,123.68082175297397,88.86875015949565
ibvpn,indiatimes.com,114.1576190878238,87.22057093733123
ibvpn,indoxx1.com,101.93977298747215,87.93092771832433
ibvpn,infobae.com,103.39317926471787,88.67339270987681
ibvpn,infourok.ru,176.64553291563476,87.28442849990513
ibvpn,inquirer.net,100.68872717342207,89.02485678637666
ibvpn,instagram.com,101.58385162980392,85.79589718760087
ibvpn,instructure.com,105.26015456499798,89.02453581270363
ibvpn,intel.com,147.38774845110518,86.6947856931282
ibvpn,interia.pl,134.583927957075,86.81064192205667
ibvpn,intoday.in,128.06886953434773,87.97578556862261
ibvpn,intuit.com,112.89800861133979,86.87605080791774
ibvpn,inven.co.kr,272.1762838108199,88.33271428011358
ibvpn,investing.com,110.99228598842663,88.9731787278184
ibvpn,investopedia.com,100.28054718194264,87.80282073920327
ibvpn,iqiyi.com,194.99251113406248,86.63121527726096
ibvpn,irctc.co.in,586.588978767395,87.07178523764014
ibvpn,issuu.com,118.4990127304835,87.84521424344608
ibvpn,istockphoto.com,128.3224991057068,89.76139311146524
ibvpn,jamnews.com,133.01987028015512,87.5522497309638
ibvpn,jd.com,212.75091650230544,90.11992785547461
ibvpn,jf71qh5v14.com,162.03473987323898,90.41110635735095
ibvpn,jiameng.com,232.06570212330138,88.35025018613253
ibvpn,jianshu.com,215.74263274669647,87.19553598867995
ibvpn,jqw.com,219.25030914800507,89.64192867279053
ibvpn,jrj.com.cn,318.90291401318143,89.25671396510941
ibvpn,jstor.org,123.90291793937129,88.92771442021642
ibvpn,justdial.com,118.05490510804313,87.1451069334788
ibvpn,jw.org,124.2409518786839,87.63696376367339
ibvpn,k618.cn,240.80202435808522,88.85025016830436
ibvpn,kakaku.com,248.83113162858146,88.08453550695309
ibvpn,kapanlagi.com,120.52861867206437,88.66364189556667
ibvpn,kaskus.co.id,237.34138214162417,87.75910691890333
ibvpn,kayak.com,122.33777453989855,88.87692767062357
ibvpn,khanacademy.org,120.00627330105219,87.63792891321438
ibvpn,kickstarter.com,124.37894082229052,88.97178580186197
ibvpn,kijiji.ca,101.12301163774517,87.33692878325071
ibvpn,kinopoisk.ru,387.10575018610274,88.83200000439372
ibvpn,kissanime.ru,116.16964385445628,89.45724926888943
ibvpn,kizlarsoruyor.com,98.21315488911101,87.59653554963214
ibvpn,knowyourmeme.com,105.18053539895585,89.80321428472442
ibvpn,kompas.com,194.24793949084622,88.81021394128246
ibvpn,kooora.com,145.775188558868,88.88267792229142
ibvpn,kp.ru,157.85034612885542,91.12903552262911
ibvpn,kumparan.com,112.48697633189815,87.2491427165057
ibvpn,labanquepostale.fr,127.58878525346518,88.01721402310899
ibvpn,ladbible.com,100.60897652458932,86.60767945860114
ibvpn,lapatilla.com,97.30330848002008,86.42460735115621
ibvpn,leagueoflegends.com,128.83832079491444,89.27267769883785
ibvpn,leboncoin.fr,162.52484545111656,88.2588215504906
ibvpn,lefigaro.fr,120.32771456454482,86.78357126856488
ibvpn,lemonde.fr,108.26909595302173,87.57617853448859
ibvpn,lenovo.com,122.94238017472837,86.85017826168665
ibvpn,lenta.ru,155.25923722556658,90.12810689663249
ibvpn,lentainform.com,98.86883358870234,88.33114204130003
ibvpn,libero.it,113.01262064703873,87.98967780811446
ibvpn,lifedaily.com,98.26273797079921,88.41371426491865
ibvpn,lifehacker.com,129.75447604964887,88.55814303803656
ibvpn,lifewire.com,111.15796318543809,89.81682150624692
ibvpn,lifo.gr,145.34901029297285,89.06860699478004
ibvpn,line.me,201.9681315869093,86.9813930642392
ibvpn,linkedin.com,96.86933238325375,87.13982137851417
ibvpn,linkshrink.net,100.71454772592655,87.45867895361569
ibvpn,liputan6.com,115.88549906654018,88.13017826261265
ibvpn,list-manage.com,140.253237914294,87.7972138779504
ibvpn,list.tmall.com,304.7648678932871,89.8477140747543
ibvpn,live.com,121.89390463754535,89.11325000891728
ibvpn,livedoor.com,168.10269041785173,87.28471471528921
ibvpn,livedoor.jp,176.5120363395129,87.8853213175067
ibvpn,livejasmin.com,123.92921559512615,87.16803552981999
ibvpn,livejournal.com,120.35835684011025,86.58978582492897
ibvpn,livescore.com,119.00992817910654,87.0313212342028
ibvpn,livetv.sx,102.79136959330312,86.45703620277345
ibvpn,localgirldating.com,102.12482129489737,87.8002495904054
ibvpn,login.tmall.com,294.0174326781304,62.60111887929259
ibvpn,ltn.com.tw,173.73378621414304,86.48360633690443
ibvpn,lun.com,176.5304175870759,89.66389308417482
ibvpn,macys.com,123.38542931580118,87.78735689286675
ibvpn,mail.ru,154.41957106148558,89.60332129416722
ibvpn,mailchimp.com,137.88230910098977,86.29978621112448
ibvpn,mama.cn,295.7578439797674,88.49553521057325
ibvpn,manoramaonline.com,129.34273777396552,89.78353547198432
ibvpn,marca.com,137.28507182427816,87.9652861705316
ibvpn,marketwatch.com,122.78266633594674,88.54285734040397
ibvpn,marriott.com,118.12682120528605,87.10192922236664
ibvpn,mathrubhumi.com,123.12101213527578,87.37278560043445
ibvpn,mathworks.com,130.05517885488058,88.7717496204589
ibvpn,mawdoo3.com,103.56113224822495,87.46635707627449
ibvpn,mayoclinic.org,186.8661776451128,87.53307107170778
ibvpn,media.tumblr.com,127.66167894005775,88.87035669093686
ibvpn,mediafire.com,102.37892850169114,89.13785611678448
ibvpn,medium.com,103.45011866385383,88.16167828626931
ibvpn,meetup.com,122.0402022091938,89.08982155844569
ibvpn,mega.nz,160.14338085161788,90.24985729982811
ibvpn,memurlar.net,150.62006070677722,86.51217751737151
ibvpn,mercadolibre.com.ar,163.18192638989007,88.83992891891727
ibvpn,mercadolibre.com.mx,156.3331660415445,88.44392873080713
ibvpn,mercadolibre.com.ve,164.76173871862036,88.11932067120713
ibvpn,mercadolivre.com.br,156.91384579986334,87.58274974700596
ibvpn,mercari.com,120.72709498793951,87.79971451232475
ibvpn,merdeka.com,128.6448437188353,88.96492864005268
ibvpn,merriam-webster.com,127.89518964876021,86.51678563494768
ibvpn,messenger.com,108.93101211903351,87.62217891801681
ibvpn,metropoles.com,125.23741744059538,88.86053596091058
ibvpn,mgid.com,95.51421423176569,86.0227861641241
ibvpn,mheducation.com,109.35673915914127,87.80171402863094
ibvpn,mi.com,187.8049751477582,86.92710796770241
ibvpn,miao.tmall.com,236.42389077951412,67.6331581861371
ibvpn,microsoft.com,98.66016634207752,88.58371426218322
ibvpn,microsoftonline.com,151.91239291535956,88.51189236156642
ibvpn,mileroticos.com,121.41920160502195,87.86767860874534
ibvpn,milliyet.com.tr,152.1559407202793,88.56264249022517
ibvpn,mit.edu,127.98085785470903,87.31328576271024
ibvpn,mlb.com,115.66695175133646,87.69564247424049
ibvpn,mmofreegames.online,117.41904748071518,87.31903581480894
ibvpn,mobile.de,114.32872712612152,90.38164296985737
ibvpn,mobile01.com,117.17199946620634,87.437357354377
ibvpn,momoshop.com.tw,216.30749798246794,86.03442826175264
ibvpn,moneycontrol.com,166.52740325246538,87.53110764415136
ibvpn,monografias.com,126.73235608131758,89.96635721996427
ibvpn,motorsport.com,132.56188182692443,88.1512861898435
ibvpn,movierulz.vc,109.44745154120028,87.34446461312473
ibvpn,mozilla.org,116.86610796355775,87.79900022117155
ibvpn,msi.com,169.2117734679154,89.02682044676372
ibvpn,msn.com,94.53603621971395,88.06603601468461
ibvpn,myanimelist.net,126.87519186043313,87.68157152059887
ibvpn,myfreecams.com,162.3008574492165,88.20867774608944
ibvpn,mynet.com,116.20639337758932,88.55060687554734
ibvpn,myshopify.com,106.51946407077568,89.53682117031089
ibvpn,myway.com,138.08546494692564,86.97239362767765
ibvpn,n11.com,137.71477328347308,88.84332096204162
ibvpn,naija.ng,114.06792873250586,87.51296448255223
ibvpn,namasha.com,142.85285551367062,86.8098573493106
ibvpn,namnak.com,104.4747142254242,88.96214345337025
ibvpn,namu.wiki,120.97167915531567,86.63549986002701
ibvpn,nature.com,106.47067836751896,87.20342964599175
ibvpn,naukri.com,121.18907189661903,87.07589296890157
ibvpn,naver.com,155.28949982087528,88.08074951437968
ibvpn,naver.jp,153.8558934948274,88.99832127748856
ibvpn,nbcnews.com,296.5836321402873,114.57021474572164
ibvpn,ndtv.com,128.29101235339684,86.55114235755589
ibvpn,netflix.com,122.18100201262504,99.53986249902115
ibvpn,newegg.com,120.71878729122025,87.61939323241157
ibvpn,news.com.au,149.9667138393436,88.19328458048403
ibvpn,newsprofin.com,100.69453520035105,88.98871445230075
ibvpn,newsupdateset.info,97.64282056130469,86.88610742267754
ibvpn,newsupdatesky.info,106.66078512024667,86.02321477207754
ibvpn,nextoptim.com,103.10227400623262,88.05985748767853
ibvpn,nexusmods.com,102.27029783917325,86.66585831503782
ibvpn,nfl.com,132.31320226831096,87.02167845331132
ibvpn,nga.cn,302.8877130044358,87.8520356158593
ibvpn,nhentai.net,100.30880903026888,85.95892850176564
ibvpn,nianhuo.tmall.com,202.0562124602935,61.52108243721373
ibvpn,nicovideo.jp,158.29566779679485,88.00996440861907
ibvpn,nih.gov,135.86503586598806,89.7175718231925
ibvpn,nike.com,145.6776418656643,88.33657188474068
ibvpn,nikkei.com,183.25342903179782,88.06317848419505
ibvpn,ninisite.com,101.02370248309204,87.55300107545087
ibvpn,nordstrom.com,124.58958416911108,88.13357083792133
ibvpn,nownews.com,100.68279717649732,87.12935776981924
ibvpn,npr.org,134.85574965099138,90.455535932311
ibvpn,nsportal.ru,216.8840957539422,88.20707098181758
ibvpn,nur.kz,128.30905988812447,86.89910669012794
ibvpn,nvzhuang.tmall.com,220.26465693027666,66.52727767382518
ibvpn,nyaa.si,123.22211957403591,91.48257096031946
ibvpn,nypost.com,135.01361996999808,89.07328482850322
ibvpn,nytimes.com,113.2051191026611,88.57921367910292
ibvpn,oath.com,126.99859499532198,88.1728215941361
ibvpn,oeeee.com,279.54258397221565,87.83357091514128
ibvpn,office.com,120.99944118277303,88.64489234318691
ibvpn,office365.com,169.58614239203078,86.24489249528519
ibvpn,ok.ru,176.29610826926572,86.987643269822
ibvpn,okdiario.com,98.90214350473669,87.67082179630441
ibvpn,okezone.com,168.7204869730132,87.79221533664635
ibvpn,okta.com,114.80025035728302,88.83971441537142
ibvpn,oload.cloud,124.59495244547725,89.08260660246015
ibvpn,olx.com.br,162.69727210913385,89.83749936201743
ibvpn,olx.pl,134.78284568658896,89.17114324867725
ibvpn,olx.ua,128.38215603759247,89.58324956308518
ibvpn,onet.pl,150.6110956626279,90.90739295684865
ibvpn,onlinesbi.com,390.61608325157846,88.79182118523333
ibvpn,op.gg,153.6843567820532,90.61496435398502
ibvpn,openload.co,97.21422637812793,88.95625060956392
ibvpn,oracle.com,107.31401251229856,89.72392962979418
ibvpn,orange.fr,139.73048701882362,87.59024985400694
ibvpn,oschina.net,384.5620346920831,86.17103568810437
ibvpn,otto.de,117.4258085832532,86.88903583346733
ibvpn,otvfoco.com.br,118.12865401485136,87.73403548236404
ibvpn,ouedkniss.com,127.02776145722186,87.49874953978828
ibvpn,ouo.io,101.8817146042628,88.39200051235301
ibvpn,outbrain.com,99.47952438545015,88.5253216006926
ibvpn,padlet.com,98.38077425956726,86.95825026370585
ibvpn,pages.tmall.com,311.6576457612736,60.162837357195315
ibvpn,panda.tv,194.48614200311047,88.67446396366826
ibvpn,pandora.com,85.68000018463603,85.2906785772315
ibvpn,pantip.com,155.49454758209842,88.62367861105928
ibvpn,patch.com,120.43030999068704,87.27682109123894
ibvpn,patreon.com,102.32601205020079,87.55828593192356
ibvpn,patria.org.ve,247.01874969261033,89.60728533565998
ibvpn,paypal.com,113.0279521457851,89.14607118016907
ibvpn,paytm.com,128.194694008146,83.8756730437887
ibvpn,paytmmall.com,126.6136190720967,88.72689250191408
ibvpn,pchome.com.tw,228.17587932305676,88.82153573046837
ibvpn,pearsoncmg.com,154.30752424124097,87.59939271424498
ibvpn,people.com.cn,569.0556530441556,91.00374991872481
ibvpn,perfecttoolmedia.com,105.33721538792763,89.03860736505261
ibvpn,pexels.com,101.63728653320244,86.51439226897699
ibvpn,pikabu.ru,151.36650071612425,88.20278433683727
ibvpn,pinimg.com,98.41485714007702,88.12478560555193
ibvpn,pinterest.com,107.55165446815747,89.67849978112748
ibvpn,pixabay.com,103.6981309631041,87.39553561567196
ibvpn,pixiv.net,177.88552279983247,87.89585730327028
ibvpn,pixnet.net,178.71447579403008,87.32542884536088
ibvpn,playstation.com,118.7170838404979,88.0512866258089
ibvpn,pole-emploi.fr,121.55942845025233,87.35910739882716
ibvpn,politico.com,110.97476212307811,88.36221438832581
ibvpn,popads.net,111.04083290722754,89.70567833499184
ibvpn,popcash.net,99.65708273063812,87.77007061455932
ibvpn,porn555.com,100.63874994271568,87.82639201464397
ibvpn,pornhub.com,96.79511924540358,87.50717844148832
ibvpn,pornpics.com,136.91420241125994,89.67132131302995
ibvpn,pornq.com,100.30014343958881,87.69992872008255
ibvpn,prezi.com,117.39545205741057,87.90675011862602
ibvpn,primevideo.com,127.06322681957057,87.920606901337
ibvpn,prom.ua,177.685678803495,89.60835748751249
ibvpn,prothomalo.com,129.9066557216325,88.32210694838848
ibvpn,provincial.com,146.21283300220966,87.6645356017564
ibvpn,ptt.cc,108.83976176514157,87.21799948917968
ibvpn,pulzo.com,102.66378638334572,88.25871348381042
ibvpn,punchng.com,97.78854829658356,88.45510696327048
ibvpn,python.org,99.24273854786796,88.77224957437387
ibvpn,qq.com,178.92491574665266,88.60535700140255
ibvpn,qualtrics.com,97.52959605040294,88.27175033677902
ibvpn,queuecosm.bid,99.34802330099046,87.93342775399131
ibvpn,quizlet.com,103.35027426481247,87.6758218676384
ibvpn,quora.com,127.03795158969506,88.7567507701793
ibvpn,rajasthan.gov.in,180.53589229072844,88.20464279103491
ibvpn,rakuten.co.jp,194.3349029336657,88.42160725700003
ibvpn,rambler.ru,161.23614234051533,91.66164227229145
ibvpn,rapidgator.net,129.53929672949016,89.63735714288694
ibvpn,rarbg.to,170.19747610070877,88.14357127994299
ibvpn,rarbgprx.org,94.00419006124139,88.06857147387096
ibvpn,rbc.ru,152.9031672648021,87.39871471854192
ibvpn,readms.net,99.58802449649998,87.63403505352991
ibvpn,realtor.com,144.6500483102032,88.29614327156118
ibvpn,reclameaqui.com.br,140.84847617362226,88.66235647084457
ibvpn,redd.it,123.32407188867884,88.08332129514643
ibvpn,reddit.com,118.27095285324114,87.40725028993828
ibvpn,redfin.com,104.16962003468403,90.15839200999055
ibvpn,rediff.com,121.79610755161515,88.04007187219602
ibvpn,rednet.cn,341.5441688682352,90.0438577269337
ibvpn,redtube.com,99.27323809824884,89.01867889133948
ibvpn,repubblica.it,126.84797508908169,87.11403585039079
ibvpn,researchgate.net,134.35432168522053,88.32603523374668
ibvpn,reuters.com,175.26036860155207,89.56157176622322
ibvpn,reverso.net,161.6817502571004,87.15082222728857
ibvpn,ria.ru,160.99160736692804,87.74764233800981
ibvpn,roblox.com,99.65504762450499,87.94549998960325
ibvpn,rottentomatoes.com,116.1243454885802,88.32553544613931
ibvpn,rotumal.com,125.65417897089252,87.5366423279047
ibvpn,rt.com,199.91374228681838,88.32407177292875
ibvpn,ruliweb.com,165.80551264009304,89.4555004114019
ibvpn,runoob.com,201.3143700148378,87.120428515066
ibvpn,rus.ec,153.0763573079769,88.54400000667998
ibvpn,ruten.com.tw,183.77982040068932,86.95675043522247
ibvpn,rutor.info,98.3272384785648,87.49932180424886
ibvpn,rutracker.org,93.04330976946014,87.9388923224594
ibvpn,rutube.ru,153.64330913871527,88.27985746652952
ibvpn,s9kkremkr0.com,142.45202245989017,88.56310698735926
ibvpn,sabq.org,93.69626225504491,86.73735704672124
ibvpn,sahibinden.com,147.75487048817533,89.31692892552486
ibvpn,salesforce.com,107.9928216391376,92.76328555175236
ibvpn,samsung.com,185.57448738387652,88.56182149611413
ibvpn,sapo.pt,144.23860822405135,89.89757176355592
ibvpn,sarkariresult.com,99.23770272039941,88.55214335822633
ibvpn,savefrom.net,131.1982494579362,88.23846453534705
ibvpn,sberbank.ru,156.69999936861652,85.99175020520177
ibvpn,schoology.com,120.517655142716,87.52642831365976
ibvpn,sci-hub.tw,627.425666898489,125.626070657745
ibvpn,sciencedirect.com,131.96292858836907,86.45303637188461
ibvpn,scol.com.cn,248.5462496323245,89.07596417702734
ibvpn,scribd.com,104.50270392798951,87.95789356476494
ibvpn,scribol.com,119.07635679069374,88.26050015964678
ibvpn,seasonvar.ru,152.4057269894651,88.03085690098149
ibvpn,secureserver.net,125.92083325476518,89.11560758549187
ibvpn,segmentfault.com,183.4756423320089,87.18164265155792
ibvpn,setn.com,107.4818569634642,88.75917862834675
ibvpn,sex.com,133.10414170181113,89.0030358651919
ibvpn,seznam.cz,146.67547627219133,87.28728566451797
ibvpn,shaparak.ir,339.05041962862015,89.13160704209336
ibvpn,shein.com,104.87778684390443,86.94799922938857
ibvpn,shopify.com,110.12201253989977,87.80349937400648
ibvpn,shutterstock.com,112.92127350212208,88.53253602449384
ibvpn,sifyitest.com,272.84121779458866,89.260179316625
ibvpn,sina.com.cn,230.63435618366515,89.85067900669362
ibvpn,sindonews.com,108.50871394255331,89.05496528106076
ibvpn,siteadvisor.com,143.03516649774141,88.06067878114325
ibvpn,skype.com,91.7880114700113,86.91678562068513
ibvpn,skysports.com,143.05146344538247,93.5141429903784
ibvpn,slack.com,117.08716712226826,89.97707118812416
ibvpn,slickdeals.net,116.43305899841445,88.0712140684149
ibvpn,slideshare.net,106.4590112904885,89.15664298859026
ibvpn,smallpdf.com,128.40781068163258,89.44839269055852
ibvpn,smzdm.com,200.8564889963184,87.67771418206394
ibvpn,so.com,222.44553480829512,90.51825082860887
ibvpn,socialblade.com,95.1377974290933,87.3058215448899
ibvpn,softonic.com,111.20181018486619,89.04682139733008
ibvpn,sogou.com,166.76095074840956,88.55014167992132
ibvpn,sohu.com,225.27057038886207,90.22185635486883
ibvpn,sonyliv.com,128.8565964038883,87.27196451010448
ibvpn,soso.com,288.67334659610475,91.09117908935461
ibvpn,soundcloud.com,111.9215350731143,90.9372502937913
ibvpn,souq.com,123.92753489049417,88.79189239814878
ibvpn,sourceforge.net,102.0052620941507,88.34607150804784
ibvpn,southwest.com,141.7744658621294,88.05964301739421
ibvpn,spankbang.com,102.1224399363356,86.89946395211986
ibvpn,speedtest.net,130.31647610478103,88.48960800761623
ibvpn,spiegel.de,96.5786896912115,87.06942786063466
ibvpn,sportbible.com,103.31310644479734,87.29800046421587
ibvpn,spotify.com,102.87986921944788,87.97653624787927
ibvpn,spotscenered.info,97.38045242348952,86.57021448016167
ibvpn,springer.com,104.36649979757411,88.28889322467148
ibvpn,sputniknews.com,142.26781044687544,90.25446498500449
ibvpn,squarespace.com,108.31091646105051,89.82428585711334
ibvpn,ssc.nic.in,219.9900339224509,94.77235706123922
ibvpn,stackexchange.com,124.20752388425171,90.43492879053312
ibvpn,stackoverflow.com,112.5273455732635,87.88349971707378
ibvpn,standardmedia.co.ke,118.98283291208956,88.36667871634874
ibvpn,stanford.edu,121.48245271029216,88.31575017289391
ibvpn,state.gov,123.46138036809862,87.59796439803073
ibvpn,steamcommunity.com,116.70972486691815,87.11549955686289
ibvpn,steampowered.com,116.32378439285925,86.15135720797947
ibvpn,studfiles.net,158.88660653893436,88.11792854352721
ibvpn,study.com,123.70185820119721,87.65203545668295
ibvpn,suara.com,97.24703630698579,86.64835683469262
ibvpn,subito.it,130.3811197036079,87.69457112066448
ibvpn,subject.tmall.com,248.97364393940992,89.12803578589644
ibvpn,subscene.com,97.28232132537025,88.2720358869327
ibvpn,superuser.com,115.44567812234163,86.64849952661565
ibvpn,surveymonkey.com,133.5093463504953,88.83610773565513
ibvpn,t-online.de,126.59940562610115,87.49082158984882
ibvpn,t.co,106.96375914672508,91.05949393839022
ibvpn,tabelog.com,187.58532271853514,88.40796457869666
ibvpn,taboola.com,102.88344044238329,86.96582091839186
ibvpn,taleo.net,109.26345263474754,87.8623214084655
ibvpn,tandfonline.com,190.75639226606913,181.6282502508589
ibvpn,taobao.com,143.4859884902835,87.37050030114395
ibvpn,tarafdari.com,190.87305984326773,86.92914294078946
ibvpn,target.com,120.16071538840022,86.44917850116533
ibvpn,taringa.net,99.73598823749593,86.75674977712333
ibvpn,td.com,130.31232177412934,87.86749949545732
ibvpn,techcrunch.com,110.31301149965397,87.4981066278581
ibvpn,techradar.com,147.6844163345439,88.04724917614034
ibvpn,telegram.org,105.36188106717807,88.21785682812333
ibvpn,telegraph.co.uk,132.27385844636177,88.22689265278834
ibvpn,telewebion.com,126.14182169948305,88.1360716386033
ibvpn,tempo.co,117.45966824569872,87.33135777791696
ibvpn,tencent.com,226.88825016043015,91.10707057906049
ibvpn,tenki.jp,170.15619043792998,86.82439403076258
ibvpn,tgju.org,93.94454823008606,88.62817819629397
ibvpn,theatlantic.com,110.08238127189023,88.41067931747862
ibvpn,theguardian.com,103.1271199629243,87.4842859338969
ibvpn,thehill.com,116.98729677924088,87.78071370241898
ibvpn,themeforest.net,100.90794164820441,87.23742810876242
ibvpn,thepiratebay.org,97.30146416196865,87.171679063301
ibvpn,thepiratebay3.org,169.1331420359867,87.12942871664252
ibvpn,thesaurus.com,123.4389167345528,88.03807155761335
ibvpn,thestartmagazine.com,162.68423948037838,89.13067917871687
ibvpn,theverge.com,115.80161870058093,88.19196383202714
ibvpn,tianya.cn,405.6709999484675,89.29117752372154
ibvpn,ticketmaster.com,132.4735842312553,88.03146409003863
ibvpn,timeanddate.com,99.15430963571582,88.76939240976104
ibvpn,tistory.com,186.74772552081518,87.24785672633776
ibvpn,tmall.com,161.73654847911425,86.48203532876713
ibvpn,tnt-online.ru,154.52876154865538,87.4324280968202
ibvpn,tokopedia.com,127.372750214168,89.2475346835064
ibvpn,tomsguide.com,127.40497517266444,88.64607093190509
ibvpn,torrent9.ph,115.77755864709616,87.82046401341047
ibvpn,torrenthaja.com,102.73161813217614,88.23410757551235
ibvpn,torrentz2.eu,98.69446422505591,86.99803566560149
ibvpn,toutiao.com,234.42545187260424,88.26203640949514
ibvpn,tradingview.com,114.79440437895911,87.5916070238288
ibvpn,trello.com,132.1837150691343,88.05507102182933
ibvpn,tribunnews.com,244.84797467344575,88.62564283689218
ibvpn,tripadvisor.com,104.90220269587424,89.34517816773483
ibvpn,trustpilot.com,123.0406541310783,88.96296421465065
ibvpn,tube8.com,102.16544156095812,88.76917910362992
ibvpn,tumblr.com,101.74325135137353,91.03471406602434
ibvpn,turkiye.gov.tr,150.05018987825937,88.45750086142549
ibvpn,tutorialspoint.com,103.39789371937513,87.30582111249012
ibvpn,tvbs.com.tw,164.6345244454486,88.87117845006287
ibvpn,twitch.tv,125.70759590848216,89.70874953748924
ibvpn,twitter.com,100.8759010238228,86.62724036171481
ibvpn,txxx.com,101.46142881629723,86.17667800613812
ibvpn,udemy.com,99.35060758808893,86.32939282272544
ibvpn,udn.com,133.27339344791002,88.28703603441161
ibvpn,uidai.gov.in,272.09672651120593,88.72667803162975
ibvpn,ukr.net,134.57080934728896,86.60735675532904
ibvpn,ultimate-guitar.com,128.2181424155299,87.27796409013015
ibvpn,umblr.com,101.69691712196384,88.07975027178016
ibvpn,uniqlo.tmall.com,362.9717268049717,88.09564305868533
ibvpn,unsplash.com,103.55863031665129,87.19324909283647
ibvpn,uod2quk646.com,165.86244239338808,88.73296415965471
ibvpn,uol.com.br,208.08447684560502,89.07510672828981
ibvpn,up.nic.in,171.38564214110374,89.37910771263498
ibvpn,uploaded.net,105.14896412912223,87.46492802830679
ibvpn,upornia.com,99.31473909611148,86.57796448096633
ibvpn,ups.com,138.9521316824747,89.98282137326896
ibvpn,uptobox.com,100.72288076792445,87.23946401317205
ibvpn,uptodown.com,119.27690450102091,88.38485666949835
ibvpn,upwork.com,102.23742883785495,88.55885736245129
ibvpn,urbandictionary.com,117.6855713794274,87.89478591643274
ibvpn,urdupoint.com,99.71183288975486,88.04628615533667
ibvpn,usatoday.com,113.35141634169433,86.55728536125805
ibvpn,userapi.com,144.10076117409128,87.15382125228643
ibvpn,usnews.com,121.47059504474912,86.5603571292013
ibvpn,usps.com,146.84972652633274,86.82246396451124
ibvpn,utorrent.com,142.80374920261758,90.13100034956422
ibvpn,uzone.id,240.87114219686813,86.78032155148685
ibvpn,v2ex.com,122.03166520755205,89.20542895793915
ibvpn,vacaneedasap.com,125.81637970704054,91.59128504273083
ibvpn,variance.tv,160.85513105749018,85.95764244507465
ibvpn,varzesh3.com,117.30707117489406,88.14021426119974
ibvpn,velocecdn.com,99.8570949637464,86.19996373142514
ibvpn,verizonwireless.com,135.56721453954066,87.3835722450167
ibvpn,vesti.ru,151.6307960929615,87.83314310546432
ibvpn,vice.com,115.22401164152792,88.53864250704646
ibvpn,vidio.com,130.3404883614608,88.36007114898946
ibvpn,vimeo.com,132.572988314288,88.61571453910854
ibvpn,visualstudio.com,116.56541783096534,86.92310727201402
ibvpn,viva.co.id,138.25114224372166,87.77803588392479
ibvpn,vk.com,225.70397525227494,88.56578613631427
ibvpn,vkuseraudio.net,167.62657237372227,87.30482147075236
ibvpn,vnexpress.net,181.1541191169194,86.59796436716404
ibvpn,voot.com,137.3838803597859,89.14264244958758
ibvpn,vporn.com,98.04854751564562,86.92510722071997
ibvpn,vtv.vn,302.3367380457265,87.16360705771616
ibvpn,w3school.com.cn,325.05802384444644,87.54321443848312
ibvpn,w3schools.com,135.42582181149297,86.38657213720892
ibvpn,walmart.com,128.85603521551405,86.82378541146007
ibvpn,washingtonpost.com,136.98134863410482,93.19971563209864
ibvpn,wattpad.com,99.52594050472337,88.46278518571386
ibvpn,wayfair.com,120.66352437250316,89.56450037658215
ibvpn,weather.com,122.18530915145364,87.81607129744121
ibvpn,web.de,122.25925030985049,87.1922499500215
ibvpn,webex.com,117.0288340321609,89.36767815612257
ibvpn,weblio.jp,136.93773806361216,89.33871432340571
ibvpn,webmd.com,104.11184493984494,87.37285654725773
ibvpn,weebly.com,115.85210829174945,87.55771413312426
ibvpn,weibo.cn,221.2784391912547,89.79304551824251
ibvpn,weibo.com,215.31970186957292,87.41167826311928
ibvpn,wellsfargo.com,130.81876175212008,89.674964081496
ibvpn,westernjournal.com,107.91460614252303,89.43075097964278
ibvpn,wetransfer.com,132.35667773655481,87.23482130361455
ibvpn,whatsapp.com,102.00234489249331,89.86189269593784
ibvpn,wikia.com,107.95611951367131,87.75846467220357
ibvpn,wikihow.com,98.85568993299135,89.38107157259115
ibvpn,wikimedia.org,117.89874995260367,87.07607181609741
ibvpn,wikipedia.org,137.06076215021312,88.0668574079339
ibvpn,wiktionary.org,124.7409415830459,87.48978592588433
ibvpn,wildberries.ru,155.92069232038088,88.14535782273326
ibvpn,wiley.com,131.15461942340647,87.09717788068312
ibvpn,wish.com,122.68098896103245,89.99449999204704
ibvpn,wix.com,108.44899876974523,89.4033216671752
ibvpn,wondershare.com,231.9561769919736,86.92182217990714
ibvpn,wordpress.com,101.35250059621674,86.6573578012841
ibvpn,wordpress.org,96.27390516522739,86.33392849670989
ibvpn,wordreference.com,131.26057220090712,88.94178504124284
ibvpn,worldofwarcraft.com,131.13515484812004,88.9659648362015
ibvpn,wowhead.com,98.4246190304735,87.98717910290829
ibvpn,wp.com,99.26634564596627,86.91239174056265
ibvpn,wp.pl,155.74444045445748,87.62739286092776
ibvpn,wsj.com,136.66601196330572,89.00067878754011
ibvpn,wtoip.com,257.87087104150226,86.47421461396983
ibvpn,wunderground.com,128.63002507947385,88.52303527029497
ibvpn,www.gov.uk,170.6583582397018,90.92496441943305
ibvpn,xda-developers.com,100.4118697850832,86.92164343249586
ibvpn,xe.com,125.52996395554925,87.3696066971336
ibvpn,xfinity.com,169.81646458485298,89.22528502132211
ibvpn,xhamster.com,99.04006086955113,87.48492831364274
ibvpn,xhamsterlive.com,103.49678471019226,88.63785739855042
ibvpn,xiami.com,178.98657345878226,86.91300059269581
ibvpn,xiaomi.com,192.75577632444245,86.78332097562296
ibvpn,xinhuanet.com,324.1723802472864,86.08271467632481
ibvpn,xnxx.com,156.34935718428875,89.387642751847
ibvpn,xtube.com,100.43495191660311,87.58096410227674
ibvpn,xvideos.com,122.82814248465002,89.55564236800585
ibvpn,yadi.sk,133.67609573262078,89.80914275161922
ibvpn,yahoo.co.jp,191.02227528180396,88.12885781350944
ibvpn,yahoo.com,129.0435488003173,90.98957182972559
ibvpn,yallakora.com,206.34464280945915,87.84328594005534
ibvpn,yandex.by,139.221928880683,87.77132141403854
ibvpn,yandex.com.tr,132.27260724774428,86.75624995625445
ibvpn,yandex.kz,161.05102428368158,88.16817805304059
ibvpn,yandex.ru,125.75510623199598,89.36439241681781
ibvpn,yao.tmall.com,245.1243932274255,87.70247815515506
ibvpn,yaplakal.com,125.35483270351375,87.89942882555935
ibvpn,yelp.com,114.74130908027291,88.46032187076551
ibvpn,yenisafak.com,119.9635600538126,87.80564314552716
ibvpn,yespornplease.com,101.43794159271887,86.65064286573657
ibvpn,youdao.com,240.7265334789242,88.94649942937706
ibvpn,youjizz.com,124.49464311690203,86.92017876143966
ibvpn,youku.com,181.34158157876558,86.6923926265112
ibvpn,youm7.com,102.33589368207114,87.61207163999123
ibvpn,youporn.com,104.75422641528505,86.97764239540058
ibvpn,yourporn.sexy,123.69937117078474,87.73164324728506
ibvpn,youth.cn,235.19450106791086,87.75367827287742
ibvpn,youtube.com,102.73123851844242,88.69428606703877
ibvpn,yts.am,124.60858285027955,87.78228597449404
ibvpn,yy.com,213.32109293767385,88.65217851208789
ibvpn,zara.com,129.31965464459998,87.78671388115201
ibvpn,zendesk.com,104.50551193207502,90.61046387068927
ibvpn,zhanqi.tv,190.9731788494225,89.68403552924948
ibvpn,zhihu.com,206.99317726705755,87.70996382060859
ibvpn,zillow.com,126.17536860385111,89.58400044191096
ibvpn,zing.vn,214.45710903831892,86.30546405246216
ibvpn,zippyshare.com,139.4360942233886,86.8052149723683
ibvpn,znanija.com,101.92877380177379,87.53321319818497
ibvpn,zoho.com,118.51576299938772,89.06764251046947
ibvpn,zol.com.cn,327.4971805512905,64.47074981406331
ibvpn,zomato.com,109.47333851122652,92.71446548016934
ibvpn,zoom.us,129.99210682963687,86.68896402897579
ibvpn,zougla.gr,161.89440552677428,87.28453616744706


==> figures/dns-lookup-times/top1000-smartdnsproxy.csv <==
smartdnsproxy,104.com.tw,359.56398472189903,141.8872818350792
smartdnsproxy,1337x.to,187.20516770541133,146.4960816576406
smartdnsproxy,163.com,237.86027034794964,144.22281995952665
smartdnsproxy,1688.com,214.2438769911055,146.11159523462388
smartdnsproxy,17ok.com,326.10487826168537,145.4914455217394
smartdnsproxy,17track.net,239.0564813047921,146.37721987834217
smartdnsproxy,1bcde.com,187.23186022000263,147.7456526686761
smartdnsproxy,360.cn,278.30500287765807,140.86460869081995
smartdnsproxy,360doc.com,243.95237924582366,140.5789721073634
smartdnsproxy,3c.tmall.com,236.912018035428,130.65945084317258
smartdnsproxy,3dmgame.com,406.4728556269849,185.43219252455015
smartdnsproxy,4chan.org,159.46620843935293,143.79000327612326
smartdnsproxy,4pda.ru,230.4401310895561,162.3622298992555
smartdnsproxy,4shared.com,203.03186541850414,142.25871507249295
smartdnsproxy,51cto.com,227.7036635290592,139.8433582737632
smartdnsproxy,51sole.com,244.3996366818209,143.9524416283176
smartdnsproxy,58.com,219.42737872857566,142.59701820278386
smartdnsproxy,5ch.net,169.3354643744613,138.22437590415325
smartdnsproxy,6.cn,336.79701333199074,147.12215608002944
smartdnsproxy,9gag.com,180.87481157007542,141.73303624107078
smartdnsproxy,abola.pt,393.71669702573655,142.91095473897568
smartdnsproxy,abril.com.br,311.4771616021427,165.07118412319127
smartdnsproxy,abs-cbn.com,192.15636586283776,137.4117834241809
smartdnsproxy,academia.edu,170.5925287935165,140.59012846320596
smartdnsproxy,accuweather.com,181.88729022036898,140.55641848932612
smartdnsproxy,addthis.com,162.85011411533443,137.9678814475416
smartdnsproxy,admaimai.com,282.84499076528283,155.73770710087697
smartdnsproxy,adobe.com,173.9285433547454,159.18889220569048
smartdnsproxy,adp.com,236.34106113829395,140.7460188662464
smartdnsproxy,agoda.com,181.18301133086922,143.34615615598108
smartdnsproxy,airbnb.com,177.7630908632869,140.82354005124117
smartdnsproxy,aksam.com.tr,238.2411131584043,137.54766960756496
smartdnsproxy,albawabhnews.com,184.36163326894695,141.45394555208358
smartdnsproxy,alibaba.com,179.3618230065247,141.91939686802593
smartdnsproxy,alicdn.com,190.72903627786067,151.7043295871774
smartdnsproxy,aliexpress.com,199.8178742087639,143.2272256226153
smartdnsproxy,alipay.com,234.52402409669514,141.8643688934075
smartdnsproxy,aliyun.com,201.16053924367233,147.87165765222665
smartdnsproxy,allegro.pl,281.37844505610764,140.29342338845535
smartdnsproxy,alnaharegypt.com,179.21963927054077,141.69381581110144
smartdnsproxy,alodokter.com,190.25324794267294,139.42246757652782
smartdnsproxy,amazon.ca,157.0941465778635,140.95250313776893
smartdnsproxy,amazon.cn,216.54349872590723,141.85789210705067
smartdnsproxy,amazon.co.jp,175.073600475761,140.98686333745718
smartdnsproxy,amazon.co.uk,181.04100812998442,140.91952306193275
smartdnsproxy,amazon.com,137.58202467400292,132.93493878669463
smartdnsproxy,amazon.de,154.80290345417765,132.48880395952327
smartdnsproxy,amazon.es,194.85024747293477,142.55933918127226
smartdnsproxy,amazon.fr,161.59138447596683,140.62592873836425
smartdnsproxy,amazon.in,210.08164590006476,144.07117149649974
smartdnsproxy,amazon.it,223.52754504226888,142.65210809068637
smartdnsproxy,amazonaws.com,164.78882288677735,140.22732480756335
smartdnsproxy,ameblo.jp,222.7089858639079,137.46502688406287
smartdnsproxy,americanas.com.br,243.90914265510685,139.37063291327124
smartdnsproxy,americanexpress.com,191.12168506465173,145.95727277072993
smartdnsproxy,android.com,160.6217802502215,132.65115663941418
smartdnsproxy,animeflv.net,171.61126920116058,137.9125133806139
smartdnsproxy,animeyt.tv,178.410250411712,138.28859859342245
smartdnsproxy,aol.com,159.9051648465631,149.8933686362999
smartdnsproxy,aparat.com,198.6220925542954,160.76002736483608
smartdnsproxy,apkpure.com,175.82636781105208,138.65716555454864
smartdnsproxy,apple.com,139.80067549860692,138.92479269421315
smartdnsproxy,appledaily.com,208.51278959542785,144.55308214923656
smartdnsproxy,archive.org,268.13924107868394,149.1556670852341
smartdnsproxy,archiveofourown.org,227.5805767078739,147.28043110477267
smartdnsproxy,artstation.com,191.28015633103485,140.54930535405444
smartdnsproxy,arxiv.org,238.37462597078195,142.08955585059743
smartdnsproxy,as.com,175.80775849931285,139.1659360037211
smartdnsproxy,asana.com,183.77146647747503,140.65011025090283
smartdnsproxy,ask.com,175.66349300312567,138.73883821741418
smartdnsproxy,asos.com,193.6469729989767,144.15939054028553
smartdnsproxy,asus.com,181.54652690121887,141.73199962653698
smartdnsproxy,atlassian.com,180.33106496916452,139.05647668748276
smartdnsproxy,atlassian.net,218.4483456679366,160.61257352544504
smartdnsproxy,att.com,194.53479428220234,142.80042187268032
smartdnsproxy,autodesk.com,173.18794789185765,140.52958733513267
smartdnsproxy,avast.com,183.96195323998947,148.60138575280692
smartdnsproxy,avgle.com,179.38453025210686,140.0380187850689
smartdnsproxy,avito.ru,184.67131287536836,139.46760010651565
smartdnsproxy,babytree.com,225.2080701627173,144.60835080627385
smartdnsproxy,badoo.com,224.35534118850657,149.28637766000313
smartdnsproxy,baidu.com,221.76950867917085,147.45415309192362
smartdnsproxy,baike.com,300.22546863770697,144.58198182553323
smartdnsproxy,bancodevenezuela.com,303.81384258243173,144.50263655321163
smartdnsproxy,bandcamp.com,170.98519626423854,140.6574496196224
smartdnsproxy,banggood.com,198.4088125920624,146.19353268329704
smartdnsproxy,bankmellat.ir,503.79154682159424,173.34727152649845
smartdnsproxy,bankofamerica.com,190.15483241024856,146.71772909728256
smartdnsproxy,battle.net,196.05833273380995,139.16275484318083
smartdnsproxy,bbc.co.uk,165.79851432201954,135.0917963597637
smartdnsproxy,bbc.com,162.6052834953253,132.55468460802848
smartdnsproxy,beeg.com,228.23258746754038,151.26054508780894
smartdnsproxy,behance.net,195.47350592911243,141.4806720208038
smartdnsproxy,bestbuy.com,210.82553775930725,144.80919798685088
smartdnsproxy,bet365.com,181.7151773553174,140.78411725056066
smartdnsproxy,bet9ja.com,209.09838442195644,148.37426109961024
smartdnsproxy,beytoote.com,224.9860160851053,144.29800864309072
smartdnsproxy,bild.de,204.27336311395015,145.90739532279858
smartdnsproxy,bilibili.com,223.67833687311355,146.80486447639294
smartdnsproxy,billdesk.com,304.00698635483457,140.1476077213187
smartdnsproxy,binance.com,179.68619194462758,138.60074256401543
smartdnsproxy,bing.com,146.9158827755097,137.81809974629599
smartdnsproxy,biobiochile.cl,310.5995887545524,145.6620559717218
smartdnsproxy,bitbucket.org,165.46630868516817,140.3043065620072
smartdnsproxy,bitly.com,182.61155096644706,142.82431766729465
smartdnsproxy,bitmedianetwork.com,197.97166332870992,139.04645065735053
smartdnsproxy,bkn.go.id,417.2041868572837,169.43587377868792
smartdnsproxy,blackboard.com,206.1294140713709,145.39359394158865
smartdnsproxy,blastingnews.com,195.6489722013747,142.93246873474996
smartdnsproxy,bldaily.com,210.40486275914918,151.39198316031676
smartdnsproxy,bleacherreport.com,149.76906798636682,132.81695377798033
smartdnsproxy,bles.com,189.95152397533764,153.29968947706755
smartdnsproxy,blibli.com,179.0137489522816,140.67580742300103
smartdnsproxy,blizzard.com,189.77814907669475,140.3284946439463
smartdnsproxy,blog.jp,237.48839516705328,138.8975872803445
smartdnsproxy,blog.me,221.30323792679593,157.607852985416
smartdnsproxy,blogger.com,171.40314769973088,144.05183792785482
smartdnsproxy,blogspot.com,164.64931212432748,139.4252248846733
smartdnsproxy,bloomberg.com,141.93535772367167,133.32067294619404
smartdnsproxy,bol.uol.com.br,326.774963613497,146.09180797540813
smartdnsproxy,bolasport.com,187.65172857893717,141.62948664380323
smartdnsproxy,bongacams.com,201.62091251496258,145.34794510686183
smartdnsproxy,booking.com,156.26454111692067,141.2525943539164
smartdnsproxy,box.com,170.78483205856077,132.61344346729732
smartdnsproxy,breitbart.com,183.54062044674214,151.91239689116006
smartdnsproxy,brilio.net,189.1632320000491,157.54480663379397
smartdnsproxy,browsergames2018.com,163.30359649251807,142.73040899160233
smartdnsproxy,bukalapak.com,173.2867197586899,137.1302032859716
smartdnsproxy,businessinsider.com,177.2188465069006,142.3680004705717
smartdnsproxy,buzzfeed.com,180.6372037778298,142.4726041889674
smartdnsproxy,ca.gov,235.27296150632952,140.6477980930871
smartdnsproxy,caijing.com.cn,513.4212547862852,150.50987358968538
smartdnsproxy,caixa.gov.br,276.9363985027907,156.98076389237957
smartdnsproxy,caliente.mx,252.08860700693697,148.96796344685444
smartdnsproxy,cam4.com,159.87591486458385,137.84192622118042
smartdnsproxy,cambridge.org,178.65583635866642,140.46856359663335
smartdnsproxy,canalrcn.com,180.39654704545615,140.8101289507446
smartdnsproxy,canva.com,196.76800391024295,145.9213322582277
smartdnsproxy,capitalone.com,195.33991749313745,143.5073279183019
smartdnsproxy,cbsnews.com,187.46889010071754,141.9087157097705
smartdnsproxy,cbssports.com,213.52334615181792,148.12317261980337
smartdnsproxy,ccm.net,198.60354501651514,141.02443111120562
smartdnsproxy,cdiscount.com,178.68040314098016,141.6465044534261
smartdnsproxy,cdstm.cn,326.6650213436647,161.4913086322221
smartdnsproxy,chase.com,172.3249321048324,139.9154959095491
smartdnsproxy,chaturbate.com,184.88867249373996,139.00636724375804
smartdnsproxy,chegg.com,188.86502324180168,144.38308165832
smartdnsproxy,chess.com,182.37402836937423,140.02419251162524
smartdnsproxy,china.com.cn,318.30123798535755,164.1239819561576
smartdnsproxy,chinadaily.com.cn,286.3683150911873,141.69146330519155
smartdnsproxy,chinaz.com,234.88504537804562,149.1533178666776
smartdnsproxy,chip.de,190.08870644990458,139.50274331033776
smartdnsproxy,chouftv.ma,235.64694729556732,139.38291722891526
smartdnsproxy,chron.com,208.8161739050795,141.5136696070159
smartdnsproxy,ci123.com,454.947669025477,137.5788017637558
smartdnsproxy,cimaclub.com,173.47077575913812,137.1581652158991
smartdnsproxy,cinecalidad.to,244.57712249334799,141.04971568177052
smartdnsproxy,cisco.com,209.5046573309997,144.81113671641285
smartdnsproxy,citi.com,176.4822575443108,143.36355989200806
smartdnsproxy,cnbc.com,148.72382662187403,134.3228807959419
smartdnsproxy,cnblogs.com,261.511624731996,150.02947820870727
smartdnsproxy,cnet.com,190.46747719717993,145.29218949243293
smartdnsproxy,cnn.com,188.82122607314372,157.69081967169637
smartdnsproxy,cnnindonesia.com,236.53989592823413,144.17344039528197
smartdnsproxy,cnzz.com,195.97918577834005,145.43070721038436
smartdnsproxy,cobalten.com,173.84603993782588,141.92368377100777
smartdnsproxy,codepen.io,216.95364199988887,147.3471188251305
smartdnsproxy,coinmarketcap.com,171.84480916370046,141.48704594170505
smartdnsproxy,concursolutions.com,180.48441529684112,142.5615052154305
smartdnsproxy,constintptr.com,181.45579132123277,141.3414311176593
smartdnsproxy,convert2mp3.net,176.657290411515,142.92810125908719
smartdnsproxy,corriere.it,316.1200293236309,142.41654587978567
smartdnsproxy,costco.com,218.88303674896744,138.06187834973647
smartdnsproxy,coursehero.com,198.1185917616406,143.1935651694835
smartdnsproxy,coursera.org,180.11213237539346,146.82723913307584
smartdnsproxy,cqnews.net,375.1599635552922,153.39604601127292
smartdnsproxy,craigslist.org,198.73929394593648,137.0161439015253
smartdnsproxy,creditonebank.com,171.29894135810366,141.22496371012215
smartdnsproxy,cricbuzz.com,177.92297525469354,142.37851880628756
smartdnsproxy,crptentry.com,201.66837192055854,137.89166384799915
smartdnsproxy,crtatix.com,213.45215077178742,138.85902772324349
smartdnsproxy,crunchyroll.com,192.65758208588724,167.25646793295485
smartdnsproxy,cryptobrowser.site,227.3498605594996,145.97231120623033
smartdnsproxy,csdn.net,265.7340232719172,146.04174795451465
smartdnsproxy,dafont.com,246.98537034452508,142.29801833766317
smartdnsproxy,dailycaller.com,178.83201533022824,137.91500942764478
smartdnsproxy,dailyfeed.co.uk,199.52590804581249,143.25755923439604
smartdnsproxy,dailymail.co.uk,172.6223517142169,140.44001832738653
smartdnsproxy,dailymotion.com,177.86155696454887,136.25872950698877
smartdnsproxy,daum.net,242.56138114241864,144.14488306050902
smartdnsproxy,dcard.tw,307.41642044068067,148.19734063139052
smartdnsproxy,dcinside.com,378.0494542961771,141.36048187925059
smartdnsproxy,debate.com.mx,255.13480650932024,172.46280379743672
smartdnsproxy,dell.com,210.73180985721677,145.89270055294037
smartdnsproxy,delta.com,176.0993151489748,141.49236661988658
smartdnsproxy,detail.tmall.com,249.89736133867558,143.65326190316998
smartdnsproxy,detik.com,284.92654964059324,160.98387445415463
smartdnsproxy,deviantart.com,198.2560822622733,140.7738108993382
smartdnsproxy,dianping.com,211.68302462666955,141.5499997658467
smartdnsproxy,dictionary.com,195.77398633098704,165.8068628431989
smartdnsproxy,digikala.com,244.24118884243407,143.13423326490698
smartdnsproxy,digitaldsp.com,185.19901559440368,142.00100077128192
smartdnsproxy,diply.com,178.37888930362087,141.68484686865463
smartdnsproxy,discogs.com,175.55875090712848,142.6516631618142
smartdnsproxy,discordapp.com,149.59753989367871,135.76192798109744
smartdnsproxy,discover.com,169.65833407134636,145.67803673514533
smartdnsproxy,discuss.com.hk,333.4992704314923,138.43114703141768
smartdnsproxy,divar.ir,333.5279343141751,159.1778454455462
smartdnsproxy,dkn.tv,277.6495512090834,175.29033278614955
smartdnsproxy,dmm.co.jp,307.2619611566717,163.66347150707784
smartdnsproxy,dmm.com,229.2510402995512,149.02056874963668
smartdnsproxy,dnckawxatc.com,239.32772124739918,149.70860363462486
smartdnsproxy,dnevnik.ru,281.68304688339936,139.18168880387182
smartdnsproxy,docin.com,203.15362639520146,140.1684221153686
smartdnsproxy,doodle.com,173.1378816347301,141.53636296303884
smartdnsproxy,douban.com,254.79890993452287,147.4658470466599
smartdnsproxy,doubleclick.net,135.66552079128508,122.5599596856643
smartdnsproxy,doublepimp.com,179.72086644308132,142.55103594200176
smartdnsproxy,doublepimpssl.com,184.4534368846904,140.4494913633574
smartdnsproxy,douyin.com,288.1931817039437,148.9011563463222
smartdnsproxy,douyu.com,318.56626152582123,148.1383678870737
smartdnsproxy,dribbble.com,164.68555991187554,137.55302734399606
smartdnsproxy,drive2.ru,212.88205204753703,140.7175134833253
smartdnsproxy,drom.ru,256.8920918824998,147.71256341852927
smartdnsproxy,dropbox.com,156.2194445480903,138.55029761724109
smartdnsproxy,drudgereport.com,189.16559514108593,140.36037992931657
smartdnsproxy,duckduckgo.com,197.27433366862715,138.24632154759678
smartdnsproxy,duolingo.com,179.2313265144278,140.281275598281
smartdnsproxy,e-hentai.org,156.39789997835027,137.61282203910508
smartdnsproxy,ea.com,155.57257796919674,141.59742231831092
smartdnsproxy,easports.com,159.7575970472546,140.24413773499498
smartdnsproxy,eastday.com,336.09290776757507,143.6557117010559
smartdnsproxy,ebates.com,204.04722097269988,145.63408275263026
smartdnsproxy,ebay.co.uk,167.59793451978817,146.2736936571362
smartdnsproxy,ebay.com,145.36448635228044,139.33484749616804
smartdnsproxy,ebay.com.au,247.03708624636587,158.72399974614382
smartdnsproxy,ebay.de,193.27461852079574,149.21361296899147
smartdnsproxy,ebay.fr,199.84904886864194,163.70517458048982
smartdnsproxy,ebay.it,258.3864159543406,144.28997287018734
smartdnsproxy,ebc.net.tw,344.7685682958411,147.25646512337434
smartdnsproxy,echo.msk.ru,475.66505668496865,159.12603728746603
smartdnsproxy,ecollege.com,222.03204890183355,138.36701877346826
smartdnsproxy,ecosia.org,186.31764140677643,143.1296368192629
smartdnsproxy,egy.best,270.2828475020149,153.3209444446997
smartdnsproxy,eksisozluk.com,210.07576885573363,142.14376192710816
smartdnsproxy,el-nacional.com,193.2279970667778,138.0558719328784
smartdnsproxy,elbalad.news,201.1492024389429,137.19141310713158
smartdnsproxy,elfagr.com,196.9180657443675,156.80651803585616
smartdnsproxy,elmundo.es,226.34599332210666,140.60979820104367
smartdnsproxy,elpais.com,183.70837594636464,146.60556375641715
smartdnsproxy,elsevier.com,207.04039421609858,141.29033620384607
smartdnsproxy,elwatannews.com,173.4237186098044,137.29263254261892
smartdnsproxy,emol.com,255.77436888759786,148.0991456996311
smartdnsproxy,engadget.com,193.38008578559126,142.73267890403577
smartdnsproxy,ensonhaber.com,175.819715637375,139.71490932797846
smartdnsproxy,entrepreneur.com,205.0260428441774,143.22572483450446
smartdnsproxy,epfindia.gov.in,314.79456658483645,142.60542155200733
smartdnsproxy,epicgames.com,166.13350818873545,140.05571473902518
smartdnsproxy,eskimi.com,179.15543307199937,138.1418902700374
smartdnsproxy,espn.com,174.69971870977275,121.71771488165561
smartdnsproxy,espncricinfo.com,190.8399972494121,159.3520532588701
smartdnsproxy,ethfw0370q.com,274.14726927406616,165.01338724550362
smartdnsproxy,etsy.com,167.8810542164085,143.40740542959523
smartdnsproxy,ettoday.net,267.41033933452655,145.22219831879073
smartdnsproxy,europa.eu,229.69017762246483,145.38005474578895
smartdnsproxy,eventbrite.com,174.13975757292727,143.1150550700047
smartdnsproxy,evernote.com,184.70404432578522,142.4982541156086
smartdnsproxy,exoclick.com,162.55929376929998,139.64563625102693
smartdnsproxy,expedia.com,180.37020221967762,143.21261437592702
smartdnsproxy,express.co.uk,298.3481503726875,161.9182345699462
smartdnsproxy,eyny.com,197.79254675526684,138.92189001476547
smartdnsproxy,f5v1x3kgv5.com,230.72960331767527,142.30827956989006
smartdnsproxy,facebook.com,150.0261172945245,129.97773036444454
smartdnsproxy,factaholics.com,214.482026191753,141.5555139302934
smartdnsproxy,farfetch.com,179.27039493251286,142.87648652466612
smartdnsproxy,fb.ru,296.0643514375621,147.7320278148859
smartdnsproxy,fbcdn.net,157.79148674830122,139.15857645842405
smartdnsproxy,fc2.com,235.82667843862012,167.01670106161725
smartdnsproxy,fedex.com,206.05226397853005,142.58581794459712
smartdnsproxy,feedly.com,174.73321095314049,156.30657888880563
smartdnsproxy,fidelity.com,214.26983618544875,148.31771537524844
smartdnsproxy,filehippo.com,189.64000036000112,140.88622959108525
smartdnsproxy,files.wordpress.com,209.98016057366675,158.7398997592655
smartdnsproxy,firefox.com,156.1385073758867,140.99893549781876
smartdnsproxy,fishki.net,182.56663571103155,140.59377632269235
smartdnsproxy,fiverr.com,192.85992388333327,139.8108025004068
smartdnsproxy,flickr.com,168.08748807419428,143.24655439704657
smartdnsproxy,flipkart.com,183.03651642893348,139.49794599131957
smartdnsproxy,flvto.biz,229.4745324948512,155.97149543464184
smartdnsproxy,food.tmall.com,229.95743432029366,135.43478615874807
smartdnsproxy,forbes.com,202.73242942854628,149.9009007873299
smartdnsproxy,force.com,160.2251441931134,139.48254998739776
smartdnsproxy,foxnews.com,211.63081931504044,164.4881988565127
smartdnsproxy,free.fr,212.0991059324958,140.5085998671976
smartdnsproxy,freejobalert.com,210.70901289103776,139.6293677047852
smartdnsproxy,freepik.com,176.2169427110241,142.3081104224975
smartdnsproxy,friv.com,205.37577302904302,146.371109992129
smartdnsproxy,fromdoctopdf.com,205.91695316204238,154.66027440281087
smartdnsproxy,gamepedia.com,171.32187301824132,134.7270997308464
smartdnsproxy,gamer.com.tw,295.10802889956693,143.16040614582275
smartdnsproxy,gamersky.com,340.93068382882194,151.6679448648057
smartdnsproxy,gamespot.com,197.73820086636326,140.55563734674993
smartdnsproxy,gap.tmall.com,260.2471608429327,141.46531209212924
smartdnsproxy,gazeta.ru,280.5627767645985,160.7024123328268
smartdnsproxy,gazetaexpress.com,193.17629043047035,162.4467901270324
smartdnsproxy,gdz.ru,194.63712183775706,138.3703578468583
smartdnsproxy,gearbest.com,194.91250437122207,140.63445002109083
smartdnsproxy,geeksforgeeks.org,207.81233002516356,141.20556300675327
smartdnsproxy,genius.com,184.43848983985737,138.0139897967167
smartdnsproxy,getpocket.com,160.88860741722473,138.07905468782153
smartdnsproxy,gfycat.com,189.53877570615575,157.62536320835352
smartdnsproxy,giphy.com,174.39155822450465,141.45029945807022
smartdnsproxy,gismeteo.ru,246.09755922246862,147.62356920926658
smartdnsproxy,github.com,172.29042669983724,140.98225537303315
smartdnsproxy,givemesport.com,196.09610174158846,149.2052385839847
smartdnsproxy,gizmodo.com,190.00998534125472,142.40060551861012
smartdnsproxy,glassdoor.com,188.16388371048,137.57394313138758
smartdnsproxy,globo.com,238.14530885434365,141.28428784845113
smartdnsproxy,gmanetwork.com,306.47743401040725,140.41366060734342
smartdnsproxy,gmarket.co.kr,265.86210406428086,141.9309817869729
smartdnsproxy,gmw.cn,377.4515273603233,155.8012879780821
smartdnsproxy,gmx.net,220.32830732112583,143.62228135155004
smartdnsproxy,go.com,209.5594962889498,144.24454537643626
smartdnsproxy,goal.com,207.78408274054527,138.43749455013955
smartdnsproxy,godaddy.com,178.52678696985717,140.45934181089874
smartdnsproxy,gome.com.cn,252.16957300224087,151.8979994749481
smartdnsproxy,goo.ne.jp,245.2648790045218,143.07197244329888
smartdnsproxy,goodreads.com,167.7174383636426,141.76634247242302
smartdnsproxy,google.ae,184.35197602118458,140.69249546407042
smartdnsproxy,google.at,185.06047435037726,139.51398126848107
smartdnsproxy,google.az,186.1576845457081,133.16244243836132
smartdnsproxy,google.be,200.80199559126888,140.35490057892628
smartdnsproxy,google.bg,209.06443197957495,147.01149086044592
smartdnsproxy,google.by,231.09551256509135,130.85549646358697
smartdnsproxy,google.ca,215.24822171609682,151.16777427091793
smartdnsproxy,google.ch,203.96512370925765,142.44114422986098
smartdnsproxy,google.cl,254.25502179643595,139.26001758994283
smartdnsproxy,google.cn,212.25054659419231,143.80150399095305
smartdnsproxy,google.co.ao,325.7866313865593,142.97100920062346
smartdnsproxy,google.co.id,270.02840628427964,162.56586522669406
smartdnsproxy,google.co.il,195.76369964324678,142.71432409683862
smartdnsproxy,google.co.in,176.45568789931033,137.77354941913137
smartdnsproxy,google.co.jp,169.8125506004503,140.45088293517497
smartdnsproxy,google.co.kr,202.13022578071366,141.57813461916942
smartdnsproxy,google.co.nz,194.87958011979407,141.2150627848777
smartdnsproxy,google.co.th,252.02276618094055,157.70016290113196
smartdnsproxy,google.co.uk,185.61828864721562,141.03647801387416
smartdnsproxy,google.co.ve,344.0374924323043,170.3027664507563
smartdnsproxy,google.co.za,212.91373858043738,140.6847747495851
smartdnsproxy,google.com,139.20416230601924,137.02576126452988
smartdnsproxy,google.com.ar,226.48080837753443,140.33862122812786
smartdnsproxy,google.com.au,252.9454541703065,157.32249594083777
smartdnsproxy,google.com.br,200.94392020758744,144.26707196141686
smartdnsproxy,google.com.co,196.24063443090463,155.16908087574686
smartdnsproxy,google.com.do,247.28483002667033,142.80474363663876
smartdnsproxy,google.com.ec,221.3443903030332,141.4334311944629
smartdnsproxy,google.com.eg,220.5906313348998,150.6065486653431
smartdnsproxy,google.com.gt,240.56509031205005,150.57021116308118
smartdnsproxy,google.com.hk,215.85413578662786,148.6217385107601
smartdnsproxy,google.com.kw,240.57239690287545,160.24309164759788
smartdnsproxy,google.com.ly,227.61861123828166,142.9323761493241
smartdnsproxy,google.com.mx,173.21332762235994,141.98832405177322
smartdnsproxy,google.com.my,214.1678995803135,141.3217158731791
smartdnsproxy,google.com.ng,219.05267240295,138.43351329030753
smartdnsproxy,google.com.pe,245.30640080034198,148.56356795172434
smartdnsproxy,google.com.ph,209.4907272976261,162.70322617781056
smartdnsproxy,google.com.pk,196.0562787245254,141.40853997286376
smartdnsproxy,google.com.sa,282.96348163941957,142.959053552634
smartdnsproxy,google.com.sg,200.4850482115069,159.51720764440995
smartdnsproxy,google.com.tr,185.49634554834515,140.88977437030087
smartdnsproxy,google.com.tw,239.93523996155542,140.22722558395282
smartdnsproxy,google.com.ua,199.816150322288,140.15398124182545
smartdnsproxy,google.com.vn,273.758953118378,140.5102518966069
smartdnsproxy,google.cz,213.83290388831148,140.90073843662805
smartdnsproxy,google.de,166.95705925424895,141.7135944975926
smartdnsproxy,google.dk,183.2860210233114,141.05997300622138
smartdnsproxy,google.dz,251.13595042142782,146.33893748527174
smartdnsproxy,google.es,199.37078356071635,140.9089467278472
smartdnsproxy,google.fi,199.926661293615,140.96352756023407
smartdnsproxy,google.fr,181.7068304396696,139.93509931003186
smartdnsproxy,google.gr,206.4544328295433,138.34927919077444
smartdnsproxy,google.hr,246.85581788899154,147.12964155531805
smartdnsproxy,google.hu,188.99002107368273,147.52402678132057
smartdnsproxy,google.ie,173.5660973766988,139.71829890188843
smartdnsproxy,google.iq,247.26226534523548,141.52622012711993
smartdnsproxy,google.it,198.40233892135257,151.4281977706396
smartdnsproxy,google.kz,214.7865891042683,137.24431870160282
smartdnsproxy,google.lk,227.112027274614,141.45515474744818
smartdnsproxy,google.lt,286.4866368472576,156.07198150059497
smartdnsproxy,google.nl,181.62330585691305,140.72921578478707
smartdnsproxy,google.no,195.83741700784725,164.79470049115744
smartdnsproxy,google.pl,195.73544509507516,146.88517148228917
smartdnsproxy,google.pt,228.7053401070135,142.06799102930333
smartdnsproxy,google.ro,182.87128216779982,143.0438563294776
smartdnsproxy,google.rs,211.762155790668,140.26862406812677
smartdnsproxy,google.ru,177.65013457418564,140.701116926901
smartdnsproxy,google.se,213.7856327903432,164.11335976072797
smartdnsproxy,google.sk,268.1919694285501,144.5969815619967
smartdnsproxy,google.tn,231.7011958552063,143.35106391835652
smartdnsproxy,googlevideo.com,164.74001661229593,138.71371619976483
smartdnsproxy,gosuslugi.ru,264.3661776726896,145.9986464543776
smartdnsproxy,grammarly.com,190.00893528149888,177.19839228825134
smartdnsproxy,greview.pro,277.3417962832203,150.80951881916172
smartdnsproxy,grid.id,240.6290317800912,143.0349637330933
smartdnsproxy,groupon.com,181.6326080898353,142.07849531955674
smartdnsproxy,gsmarena.com,227.28110954097104,157.19936577893725
smartdnsproxy,gstatic.com,161.10327621746777,135.9166923719339
smartdnsproxy,gyazo.com,178.7378219460402,139.91022880676144
smartdnsproxy,haber7.com,256.6583141206055,142.525990963529
smartdnsproxy,hamariweb.com,170.91460809658426,138.18361440998154
smartdnsproxy,hao123.com,341.4203185286071,154.93822576025048
smartdnsproxy,harvard.edu,205.90548041285177,142.55884335880432
smartdnsproxy,hatena.ne.jp,220.56990000632925,158.5811833517814
smartdnsproxy,hatenablog.com,181.92138809949978,142.4707701651875
smartdnsproxy,hclips.com,165.24173064721288,137.3331742617515
smartdnsproxy,hdfcbank.com,169.13785973302274,152.10729779243297
smartdnsproxy,hdzog.com,181.45063294915954,138.8686636863189
smartdnsproxy,healthline.com,200.23518749936062,142.52974612807688
smartdnsproxy,heavy.com,175.11235054479826,138.9158523274124
smartdnsproxy,hellomagazine.com,215.61502150513908,146.01533668623728
smartdnsproxy,hepsiburada.com,187.63428154068257,142.21485323110306
smartdnsproxy,heraldweekly.com,201.00134317207775,140.91053162487822
smartdnsproxy,hespress.com,172.51598252274027,138.32059596588306
smartdnsproxy,hh.ru,267.45181653751143,142.2261833085106
smartdnsproxy,hitomi.la,246.80340416524388,152.4635684770455
smartdnsproxy,hm.com,194.88529385913404,140.40781656673195
smartdnsproxy,hola.com,205.50038900461283,152.29535059214714
smartdnsproxy,homedepot.com,186.98555161668494,142.55824492058971
smartdnsproxy,hotels.com,181.00298828351387,146.74874285765742
smartdnsproxy,hotmovs.com,182.67647242518487,168.75386229474788
smartdnsproxy,hotnewhiphop.com,215.99175557152395,146.6824946361124
smartdnsproxy,hotstar.com,230.5900814296963,163.55069347464288
smartdnsproxy,hp.com,181.17333059241105,142.19809855493875
smartdnsproxy,huaban.com,280.22605649062564,160.32494269311428
smartdnsproxy,huanqiu.com,261.7013686344967,145.0927031503336
smartdnsproxy,huawei.com,234.0616430369539,147.59811938424176
smartdnsproxy,hubspot.com,180.78173404781646,138.32471548759062
smartdnsproxy,huffingtonpost.com,180.0702907279268,140.73878345457283
smartdnsproxy,hulu.com,148.4932402633481,128.25006253573588
smartdnsproxy,hupu.com,278.55762032740705,141.02452325233077
smartdnsproxy,hurriyet.com.tr,249.67325427526725,147.5130462625978
smartdnsproxy,ibm.com,191.94087842393907,140.00185285139523
smartdnsproxy,icicibank.com,236.67918179522863,139.1366817226464
smartdnsproxy,icloud.com,145.26454762581292,139.32049482924128
smartdnsproxy,idntimes.com,195.33770345151424,138.8650090010329
smartdnsproxy,ieee.org,211.97841853040075,143.15085275389185
smartdnsproxy,ifeng.com,272.05552406270397,145.01992702822795
smartdnsproxy,ign.com,178.68487037379631,139.2655905505473
smartdnsproxy,ikco.ir,348.41656315733087,147.27935472672635
smartdnsproxy,ikea.com,180.21739913603744,142.82224295442705
smartdnsproxy,ilovepdf.com,191.96463279764762,142.44756363332272
smartdnsproxy,imdb.com,210.1788175804121,200.33935009426364
smartdnsproxy,imgur.com,172.64084932436276,136.57533322033044
smartdnsproxy,impress.co.jp,199.36856822273052,146.32925739802351
smartdnsproxy,indeed.com,164.9643061598679,140.8116933260415
smartdnsproxy,independent.co.uk,211.8514808356215,149.80229314997655
smartdnsproxy,indiamart.com,170.5997827710635,141.4663667594074
smartdnsproxy,indianexpress.com,174.95912838077874,146.2677887410199
smartdnsproxy,indiatimes.com,198.77189172952026,141.51565822864976
smartdnsproxy,indoxx1.com,191.87474008136934,138.12662408165977
smartdnsproxy,infobae.com,171.9548380010963,139.47731855621538
smartdnsproxy,infourok.ru,347.6187365976247,152.08393567326394
smartdnsproxy,inquirer.net,190.57537080429563,157.05217414219445
smartdnsproxy,instagram.com,170.07518161022873,139.79372869065978
smartdnsproxy,instructure.com,170.8789518321151,139.89380181574072
smartdnsproxy,intel.com,202.08119242153035,141.49062412389372
smartdnsproxy,interia.pl,254.75997279543395,144.3560914469695
smartdnsproxy,intoday.in,199.6146209640514,142.16724772929052
smartdnsproxy,intuit.com,159.05829874846415,134.045320443618
smartdnsproxy,inven.co.kr,314.0666333086994,143.2521375186673
smartdnsproxy,investing.com,187.6205155964602,142.82909094948658
smartdnsproxy,investopedia.com,157.53747394667306,139.62939520016175
smartdnsproxy,iqiyi.com,262.3438388109207,142.3302883836063
smartdnsproxy,irctc.co.in,769.8336630895898,149.03642808261154
smartdnsproxy,issuu.com,186.1787014085492,144.19550450364932
smartdnsproxy,istockphoto.com,185.23129393611478,139.7816330331181
smartdnsproxy,jamnews.com,205.63919298829288,142.22996377753554
smartdnsproxy,jd.com,291.40643486837007,163.15759434826202
smartdnsproxy,jf71qh5v14.com,226.12796848018965,147.4468740089251
smartdnsproxy,jiameng.com,270.93053161414394,150.81838610658951
smartdnsproxy,jianshu.com,278.0959338352487,148.26005341501926
smartdnsproxy,jqw.com,278.62150727882295,143.55055996379173
smartdnsproxy,jrj.com.cn,325.3706319088286,143.17221851511437
smartdnsproxy,jstor.org,200.83027192895565,140.72994464034332
smartdnsproxy,justdial.com,184.63863628924986,137.77652302534753
smartdnsproxy,jw.org,169.66034219079063,140.56800895396177
smartdnsproxy,k618.cn,313.64936142339616,151.64779803348245
smartdnsproxy,kakaku.com,472.945000372223,140.70907184803806
smartdnsproxy,kapanlagi.com,180.90109418738973,142.28433687239885
smartdnsproxy,kaskus.co.id,389.2159094864672,138.7216455726461
smartdnsproxy,kayak.com,168.0917546939139,144.21518307623512
smartdnsproxy,khanacademy.org,187.5619732012803,141.26123692840338
smartdnsproxy,kickstarter.com,192.25896882969852,141.04799097489325
smartdnsproxy,kijiji.ca,209.6685732655022,167.59699060145869
smartdnsproxy,kinopoisk.ru,288.8475738804448,139.56730016930538
smartdnsproxy,kissanime.ru,168.67366001348606,138.0158907141198
smartdnsproxy,kizlarsoruyor.com,182.3305940477673,137.6716415611429
smartdnsproxy,knowyourmeme.com,165.04431179288878,139.83920158459506
smartdnsproxy,kompas.com,265.5050855349092,140.42411254529645
smartdnsproxy,kooora.com,230.20356476984242,143.50987208837813
smartdnsproxy,kp.ru,255.44842052350353,145.60094513340826
smartdnsproxy,kumparan.com,182.33414895155215,139.0959543768655
smartdnsproxy,labanquepostale.fr,243.6563701736271,162.987696143602
smartdnsproxy,ladbible.com,185.52780727524373,137.6606546247662
smartdnsproxy,lapatilla.com,190.66945061839502,140.46314671430565
smartdnsproxy,leagueoflegends.com,174.28910920227116,139.64412720365956
smartdnsproxy,leboncoin.fr,521.6595802318167,141.45979612927744
smartdnsproxy,lefigaro.fr,219.43732330558495,138.66325635292114
smartdnsproxy,lemonde.fr,173.69139163729247,141.55708267054425
smartdnsproxy,lenovo.com,191.54122242823655,159.9981558227211
smartdnsproxy,lenta.ru,273.30069426785815,150.8349724452604
smartdnsproxy,lentainform.com,182.51020131513064,138.5168073476728
smartdnsproxy,libero.it,231.74738782373342,149.3353998965838
smartdnsproxy,lifedaily.com,196.91185824371675,143.27485944975066
smartdnsproxy,lifehacker.com,188.45652976850852,140.51926522216664
smartdnsproxy,lifewire.com,182.08494878143344,143.26232095855636
smartdnsproxy,lifo.gr,377.4949780532292,161.54942854884123
smartdnsproxy,line.me,225.61697678657268,141.2816666200891
smartdnsproxy,linkedin.com,147.37367564560594,141.2506669692628
smartdnsproxy,linkshrink.net,160.8141527912759,138.9160553215567
smartdnsproxy,liputan6.com,211.31035185477756,153.84697242900057
smartdnsproxy,list-manage.com,174.84684865921736,141.05680913410404
smartdnsproxy,list.tmall.com,296.1124856662643,145.50043216293994
smartdnsproxy,live.com,150.62672691839236,140.08437828706192
smartdnsproxy,livedoor.com,243.3116893199357,160.40722710842437
smartdnsproxy,livedoor.jp,267.3382755030285,143.79050039093602
smartdnsproxy,livejasmin.com,201.51513225927548,139.33544092484422
smartdnsproxy,livejournal.com,182.54978607433873,139.86425232645627
smartdnsproxy,livescore.com,212.32553793286735,147.99575489014387
smartdnsproxy,livetv.sx,201.78974005524245,138.20413094466537
smartdnsproxy,localgirldating.com,210.29630052182105,140.12006441250855
smartdnsproxy,login.tmall.com,237.96484965508378,132.66379199922085
smartdnsproxy,ltn.com.tw,332.20111578702927,142.82676518835999
smartdnsproxy,lun.com,273.4683732237291,145.60322964205108
smartdnsproxy,macys.com,176.55864200734217,139.48667907250038
smartdnsproxy,mail.ru,209.68700301002812,147.9988286087105
smartdnsproxy,mailchimp.com,180.79629124284867,145.9782975851684
smartdnsproxy,mama.cn,333.3976756747779,158.7831626167974
smartdnsproxy,manoramaonline.com,208.83470878207305,162.52936562733953
smartdnsproxy,marca.com,207.1514610878446,142.86595455963501
smartdnsproxy,marketwatch.com,200.2327611003447,147.92690848196867
smartdnsproxy,marriott.com,174.12575826458976,142.6086975005242
smartdnsproxy,mathrubhumi.com,205.10939732535715,140.40566868054756
smartdnsproxy,mathworks.com,229.90789080751105,144.93070541095622
smartdnsproxy,mawdoo3.com,195.01836799563617,160.32791670856125
smartdnsproxy,mayoclinic.org,279.8492818934108,140.95200967351232
smartdnsproxy,media.tumblr.com,178.82011072077884,143.29931168996413
smartdnsproxy,mediafire.com,191.34218517590213,150.86172949019317
smartdnsproxy,medium.com,177.1897059101779,144.07885566286677
smartdnsproxy,meetup.com,182.04226262799097,140.35540349234682
smartdnsproxy,mega.nz,313.32380660213863,156.5949013876217
smartdnsproxy,memurlar.net,266.38810440070097,143.38639842484287
smartdnsproxy,mercadolibre.com.ar,231.344787190195,141.41611455649624
smartdnsproxy,mercadolibre.com.mx,228.2246003751872,135.75013105559054
smartdnsproxy,mercadolibre.com.ve,358.93971688293533,165.1328986493546
smartdnsproxy,mercadolivre.com.br,245.29922273524892,139.27199194828668
smartdnsproxy,mercari.com,196.91246197721279,143.39366006673475
smartdnsproxy,merdeka.com,204.83281933241062,142.29718904505978
smartdnsproxy,merriam-webster.com,202.2433468394659,140.30355467376384
smartdnsproxy,messenger.com,159.29714674213986,136.55410852988024
smartdnsproxy,metropoles.com,195.34910125059818,142.53582557612057
smartdnsproxy,mgid.com,171.40832811662364,144.44107394836365
smartdnsproxy,mheducation.com,226.1251343431276,138.55182646064586
smartdnsproxy,mi.com,202.26210301572624,143.77705444666472
smartdnsproxy,miao.tmall.com,234.80647887502397,144.72931398420917
smartdnsproxy,microsoft.com,161.4055284173102,140.03154049786897
smartdnsproxy,microsoftonline.com,193.9638550183526,141.86999102769136
smartdnsproxy,mileroticos.com,230.4956399656217,140.6718719613935
smartdnsproxy,milliyet.com.tr,226.81656696859304,138.96925697837946
smartdnsproxy,mit.edu,182.97396988015282,141.57509949396956
smartdnsproxy,mlb.com,158.59208336243265,134.4830225365093
smartdnsproxy,mmofreegames.online,255.7039548539453,144.12139780405494
smartdnsproxy,mobile.de,246.94359063281925,146.2051564776296
smartdnsproxy,mobile01.com,191.07880337385959,139.15376153287536
smartdnsproxy,momoshop.com.tw,365.61810346068563,139.00955885581607
smartdnsproxy,moneycontrol.com,232.9259384936149,143.02778960026185
smartdnsproxy,monografias.com,194.6959235799422,142.7555873716643
smartdnsproxy,motorsport.com,175.43463513186765,142.07222056361513
smartdnsproxy,movierulz.vc,241.54736619408524,143.48105467650868
smartdnsproxy,mozilla.org,172.93654889002576,142.0961804520171
smartdnsproxy,msi.com,235.19444086272782,138.88319246812696
smartdnsproxy,msn.com,167.99668534784703,151.22640589336018
smartdnsproxy,myanimelist.net,206.44792724708353,145.11777086337224
smartdnsproxy,myfreecams.com,205.63299178120192,139.70622958598332
smartdnsproxy,mynet.com,208.19000927133297,142.54352272650516
smartdnsproxy,myshopify.com,184.52377503251168,141.29193717831964
smartdnsproxy,myway.com,205.98329491242094,138.06710813429441
smartdnsproxy,n11.com,230.9214920830836,141.90855941846283
smartdnsproxy,naija.ng,260.18883409311195,151.61409827747516
smartdnsproxy,namasha.com,223.3782682499481,143.32088036889877
smartdnsproxy,namnak.com,250.57889344660862,153.34235506720447
smartdnsproxy,namu.wiki,244.83442877765833,146.19181479522308
smartdnsproxy,nature.com,160.95412051719097,141.4868335791484
smartdnsproxy,naukri.com,190.94115579415353,141.37204555333207
smartdnsproxy,naver.com,191.78086529309684,142.62592849564982
smartdnsproxy,naver.jp,208.3967436070836,144.07863389324703
smartdnsproxy,nbcnews.com,372.35636809208523,147.3363115700013
smartdnsproxy,ndtv.com,182.65212686224416,140.74961783533746
smartdnsproxy,netflix.com,186.91841915746352,136.5804764926327
smartdnsproxy,newegg.com,185.84324785192078,141.08134018376882
smartdnsproxy,news.com.au,186.759788372101,141.90821165065154
smartdnsproxy,newsprofin.com,194.950179792605,138.1674865680235
smartdnsproxy,newsupdateset.info,202.59631353370642,157.0293311747389
smartdnsproxy,newsupdatesky.info,213.83786261887164,140.00451366777892
smartdnsproxy,nextoptim.com,175.69548598079533,138.0173963670795
smartdnsproxy,nexusmods.com,192.24491756443584,150.6759531351678
smartdnsproxy,nfl.com,184.3459522859617,146.48581819439477
smartdnsproxy,nga.cn,346.60344851126365,159.76935813049658
smartdnsproxy,nhentai.net,166.25738918572387,138.27566332488416
smartdnsproxy,nianhuo.tmall.com,230.65833284386568,131.42213214721
smartdnsproxy,nicovideo.jp,259.0460355754371,146.81763005619115
smartdnsproxy,nih.gov,318.55209691970197,150.6373333065091
smartdnsproxy,nike.com,203.9241697639227,141.31502691995013
smartdnsproxy,nikkei.com,253.17651115426233,146.26935830151817
smartdnsproxy,ninisite.com,189.8799969754908,152.87798174887624
smartdnsproxy,nordstrom.com,198.00959342936858,143.77141270547287
smartdnsproxy,nownews.com,195.41385585257598,139.74136902808067
smartdnsproxy,npr.org,209.56867572706227,163.28353253663133
smartdnsproxy,nsportal.ru,368.66261202979973,140.79959295621072
smartdnsproxy,nur.kz,261.7496455596252,148.0512091720646
smartdnsproxy,nvzhuang.tmall.com,222.05565951146414,137.6552277256828
smartdnsproxy,nyaa.si,223.41901363215894,141.58620553202607
smartdnsproxy,nypost.com,185.47411712416266,141.01135751249595
smartdnsproxy,nytimes.com,171.33011375260247,141.76860295638843
smartdnsproxy,oath.com,171.5463692153042,141.1268458447673
smartdnsproxy,oeeee.com,304.49864865691814,147.45476613710593
smartdnsproxy,office.com,160.47363949788584,141.2089635190126
smartdnsproxy,office365.com,160.81702789744816,141.43012648632936
smartdnsproxy,ok.ru,229.9098006307005,151.54074795275656
smartdnsproxy,okdiario.com,179.50253690349626,139.81764798832907
smartdnsproxy,okezone.com,243.48033438308522,147.40379862145548
smartdnsproxy,okta.com,185.1689394732768,142.89378215643492
smartdnsproxy,oload.cloud,230.96250865060932,139.6714553763011
smartdnsproxy,olx.com.br,256.88488665715005,148.56520858457657
smartdnsproxy,olx.pl,234.05063900757918,152.196027118374
smartdnsproxy,olx.ua,220.67547941749746,142.53587201237679
smartdnsproxy,onet.pl,280.20572642033756,142.55691822618246
smartdnsproxy,onlinesbi.com,341.84566844959517,146.42210819901112
smartdnsproxy,op.gg,228.89561383260622,153.05862688355975
smartdnsproxy,openload.co,216.44882850964134,149.20087051022492
smartdnsproxy,oracle.com,164.67387130198716,139.7435403689071
smartdnsproxy,orange.fr,251.3644973168502,161.04410905894395
smartdnsproxy,oschina.net,431.48836179063954,153.72054147269202
smartdnsproxy,otto.de,212.71196315321353,141.43305495723123
smartdnsproxy,otvfoco.com.br,226.06060606939297,141.27019770980417
smartdnsproxy,ouedkniss.com,216.60868491638792,142.31056457554752
smartdnsproxy,ouo.io,194.33177420022812,140.18844631923872
smartdnsproxy,outbrain.com,161.62682024275395,141.4210448494634
smartdnsproxy,padlet.com,190.07673745103384,138.34315601633776
smartdnsproxy,pages.tmall.com,267.47913699858304,138.6120004710016
smartdnsproxy,panda.tv,238.3164982269476,146.57896366138178
smartdnsproxy,pandora.com,191.5788569855034,143.1915507985091
smartdnsproxy,pantip.com,253.75042686408216,147.5830908695405
smartdnsproxy,patch.com,179.10215471955863,141.0957178778269
smartdnsproxy,patreon.com,158.14200668511066,137.99208180809563
smartdnsproxy,patria.org.ve,375.6069631739096,146.95359981534156
smartdnsproxy,paypal.com,175.67716871161718,143.46098146392956
smartdnsproxy,paytm.com,190.2159373832947,140.11079406267717
smartdnsproxy,paytmmall.com,229.0814016526992,144.07145006394168
smartdnsproxy,pchome.com.tw,323.3590470541508,140.8198997891004
smartdnsproxy,pearsoncmg.com,233.90942328361743,148.27097232940548
smartdnsproxy,people.com.cn,808.3027097824457,162.3940368325592
smartdnsproxy,perfecttoolmedia.com,190.4461932872687,138.4131100814824
smartdnsproxy,pexels.com,185.4473401655467,152.52627425368135
smartdnsproxy,pikabu.ru,236.85660961676726,141.73295465721324
smartdnsproxy,pinimg.com,190.99655842239207,139.82369063252753
smartdnsproxy,pinterest.com,162.7767900894354,139.96181071542944
smartdnsproxy,pixabay.com,214.25384382971308,145.96481782130218
smartdnsproxy,pixiv.net,241.96506454186007,155.12792711908165
smartdnsproxy,pixnet.net,319.93031667714774,143.76890012486416
smartdnsproxy,playstation.com,211.51513619856402,155.50925426862455
smartdnsproxy,pole-emploi.fr,225.05355274321838,157.2125966088214
smartdnsproxy,politico.com,173.10599803309375,140.3407888367362
smartdnsproxy,popads.net,159.36007528557434,141.44316260275002
smartdnsproxy,popcash.net,182.22324670377103,138.5528358884833
smartdnsproxy,porn555.com,184.37100220642506,139.43771609540926
smartdnsproxy,pornhub.com,230.95342832374143,139.96860371516632
smartdnsproxy,pornpics.com,205.58803665255186,143.54824825027669
smartdnsproxy,pornq.com,174.11008337512612,138.34886140776453
smartdnsproxy,prezi.com,189.05777965975207,140.72854079781695
smartdnsproxy,primevideo.com,170.04483212871762,142.97970991026506
smartdnsproxy,prom.ua,351.5834244333695,150.39329867914458
smartdnsproxy,prothomalo.com,213.72636291549432,155.97011185433695
smartdnsproxy,provincial.com,219.3569383421622,140.69337585787162
smartdnsproxy,ptt.cc,210.3996677751388,154.31035836355403
smartdnsproxy,pulzo.com,235.1099905481032,150.13188935406163
smartdnsproxy,punchng.com,180.44575013288664,138.10999093389293
smartdnsproxy,python.org,163.4665448389469,140.90799145537233
smartdnsproxy,qq.com,227.1652433786306,144.01857675732793
smartdnsproxy,qualtrics.com,162.78716827819653,139.01334845486585
smartdnsproxy,queuecosm.bid,257.0928644288231,174.57458625237146
smartdnsproxy,quizlet.com,160.07212025893702,137.6811077835055
smartdnsproxy,quora.com,174.6038539478412,156.20791848024092
smartdnsproxy,rajasthan.gov.in,263.2367313591712,160.12413746788414
smartdnsproxy,rakuten.co.jp,279.1838545251537,145.70117073955836
smartdnsproxy,rambler.ru,243.93607159187127,145.31590160284495
smartdnsproxy,rapidgator.net,214.45891486668805,143.31943167527334
smartdnsproxy,rarbg.to,189.22402636910027,141.31683617491615
smartdnsproxy,rarbgprx.org,161.98622597671977,140.15718311959995
smartdnsproxy,rbc.ru,256.070204284213,142.979193068699
smartdnsproxy,readms.net,183.15295188115277,139.13325671482525
smartdnsproxy,realtor.com,216.6400742845251,142.76158741307916
smartdnsproxy,reclameaqui.com.br,224.87631142822974,144.1001467099157
smartdnsproxy,redd.it,187.9396245789689,153.27091921154442
smartdnsproxy,reddit.com,179.58152287446703,138.9615404847506
smartdnsproxy,redfin.com,183.9096428604301,138.54764198559684
smartdnsproxy,rediff.com,187.4863241545179,141.85287232764742
smartdnsproxy,rednet.cn,380.5957032485051,175.07936966580314
smartdnsproxy,redtube.com,189.86403579647475,143.78025191458497
smartdnsproxy,repubblica.it,253.67675775831395,166.2095461718061
smartdnsproxy,researchgate.net,189.09538788972674,148.74090126774334
smartdnsproxy,reuters.com,246.82187142038563,140.78912824187256
smartdnsproxy,reverso.net,258.0695380033417,142.0742919160561
smartdnsproxy,ria.ru,255.85221793841234,148.29868157817558
smartdnsproxy,roblox.com,170.341816722407,137.46907253254642
smartdnsproxy,rottentomatoes.com,171.20993083032468,141.75175055861473
smartdnsproxy,rotumal.com,183.2073331217874,139.78879966519094
smartdnsproxy,rt.com,278.34284715018833,138.78575667134814
smartdnsproxy,ruliweb.com,258.516578875277,149.2666608457445
smartdnsproxy,runoob.com,253.29097292018594,143.22707352630044
smartdnsproxy,rus.ec,239.35526879418882,141.6315774373505
smartdnsproxy,ruten.com.tw,282.7575073124618,141.9464496024158
smartdnsproxy,rutor.info,203.62495439588477,140.5029270216959
smartdnsproxy,rutracker.org,178.5694493510581,140.066266042787
smartdnsproxy,rutube.ru,255.40668831779323,136.91996325046642
smartdnsproxy,s9kkremkr0.com,237.21635714173317,146.8230001292787
smartdnsproxy,sabq.org,173.52949126877567,139.47961738502437
smartdnsproxy,sahibinden.com,244.3097149696919,140.90679792704387
smartdnsproxy,salesforce.com,163.7368228387188,142.3305677468175
smartdnsproxy,samsung.com,236.97095276279885,145.12706385417417
smartdnsproxy,sapo.pt,289.10464776355195,147.6342843657513
smartdnsproxy,sarkariresult.com,189.55205699747745,137.7254591432509
smartdnsproxy,savefrom.net,190.83101481937612,139.45609007265654
smartdnsproxy,sberbank.ru,250.02698126164353,146.94704567505553
smartdnsproxy,schoology.com,175.6745505770412,140.49436705648353
smartdnsproxy,sci-hub.tw,487.60720739761985,155.83852449698108
smartdnsproxy,sciencedirect.com,198.73519407937656,141.9651713557877
smartdnsproxy,scol.com.cn,347.39544686921147,142.44763298524083
smartdnsproxy,scribd.com,161.96231260425873,138.14055855880986
smartdnsproxy,scribol.com,197.77786902604848,140.25945048950135
smartdnsproxy,seasonvar.ru,246.63989425382832,138.94657365639102
smartdnsproxy,secureserver.net,173.44067881413554,141.69736661085295
smartdnsproxy,segmentfault.com,273.8152926941531,158.02213655562574
smartdnsproxy,setn.com,210.50093448846727,141.37709070299124
smartdnsproxy,sex.com,226.26621390248206,145.14869367619892
smartdnsproxy,seznam.cz,295.24470751751585,145.42402561342413
smartdnsproxy,shaparak.ir,355.4043389961753,163.6538881493706
smartdnsproxy,shein.com,169.06531515676494,142.07545008271114
smartdnsproxy,shopify.com,224.9312857400228,147.32801272246823
smartdnsproxy,shutterstock.com,182.6213497060294,141.71529778716516
smartdnsproxy,sifyitest.com,271.4787973176449,139.8252112568792
smartdnsproxy,sina.com.cn,259.7281023322999,143.8824502029666
smartdnsproxy,sindonews.com,182.6359219345692,140.78205372500526
smartdnsproxy,siteadvisor.com,182.9842287073801,142.39162124424902
smartdnsproxy,skype.com,164.02086923745546,145.7304362207651
smartdnsproxy,skysports.com,190.15142516395366,144.0289449630254
smartdnsproxy,slack.com,167.4586251915038,138.28600003375664
smartdnsproxy,slickdeals.net,205.14203894206068,146.27541857348248
smartdnsproxy,slideshare.net,188.66301757526827,141.25118825819578
smartdnsproxy,smallpdf.com,210.60570265081796,146.48148249834776
smartdnsproxy,smzdm.com,275.62355345815695,150.7024495358314
smartdnsproxy,so.com,251.93505429408768,143.916627172042
smartdnsproxy,socialblade.com,182.31961199449836,137.88273402515355
smartdnsproxy,softonic.com,199.427402284634,142.98551343381405
smartdnsproxy,sogou.com,261.74352324760713,161.7474408803491
smartdnsproxy,sohu.com,267.4242857474465,141.60012574614706
smartdnsproxy,sonyliv.com,151.8828298824911,133.28298482900627
smartdnsproxy,soso.com,407.0850299285339,142.2185405149116
smartdnsproxy,soundcloud.com,164.65034715092932,140.69521623487407
smartdnsproxy,souq.com,166.78430054576023,138.80531175420919
smartdnsproxy,sourceforge.net,188.03385485979643,141.28104563463816
smartdnsproxy,southwest.com,218.9499358518408,143.7561378703205
smartdnsproxy,spankbang.com,175.84755295597085,137.94032123725896
smartdnsproxy,speedtest.net,193.43455619103202,149.40781124473153
smartdnsproxy,spiegel.de,180.72841778736225,140.15762697566637
smartdnsproxy,sportbible.com,196.79958776970764,139.02236540031538
smartdnsproxy,spotify.com,163.22730995110564,138.85449559369064
smartdnsproxy,spotscenered.info,181.9115737453103,138.28333962861208
smartdnsproxy,springer.com,168.40502708603483,142.54380796754032
smartdnsproxy,sputniknews.com,227.27231137932986,141.55058733640462
smartdnsproxy,squarespace.com,162.8438002096677,139.12968821140058
smartdnsproxy,ssc.nic.in,272.56546470276805,137.3860737599364
smartdnsproxy,stackexchange.com,188.34564653602806,140.7723239211886
smartdnsproxy,stackoverflow.com,188.66024656338735,142.38824341278357
smartdnsproxy,standardmedia.co.ke,306.32975800048325,146.1836419179352
smartdnsproxy,stanford.edu,226.472406178166,142.23892709940944
smartdnsproxy,state.gov,209.20780477105478,143.62655077642256
smartdnsproxy,steamcommunity.com,170.87254612832456,140.56191073210388
smartdnsproxy,steampowered.com,154.9339783419897,138.65241510709663
smartdnsproxy,studfiles.net,229.8884711681156,146.51329333492373
smartdnsproxy,study.com,178.99957242840475,141.059119510678
smartdnsproxy,suara.com,191.5848505674699,140.6120002064683
smartdnsproxy,subito.it,290.2759541372914,142.26047681012287
smartdnsproxy,subject.tmall.com,241.66164236194496,145.9927246692257
smartdnsproxy,subscene.com,164.67267045870835,138.23594470773267
smartdnsproxy,superuser.com,203.3059382042207,143.39171621709244
smartdnsproxy,surveymonkey.com,167.27388006719676,139.65560946274888
smartdnsproxy,t-online.de,232.62256606046213,142.93690869977715
smartdnsproxy,t.co,154.90099104197577,142.3608124996835
smartdnsproxy,tabelog.com,300.7750518688368,143.21049559143705
smartdnsproxy,taboola.com,160.58821827173233,140.2589828961275
smartdnsproxy,taleo.net,184.79042110795325,144.3704910407012
smartdnsproxy,tandfonline.com,257.316340119877,203.24707369602055
smartdnsproxy,taobao.com,195.37967812639098,145.33452307050294
smartdnsproxy,tarafdari.com,262.5469152416502,154.62042854300566
smartdnsproxy,target.com,193.93983159891584,145.0832372192632
smartdnsproxy,taringa.net,186.51521239182793,140.3609540914682
smartdnsproxy,td.com,196.89860871625604,161.86779863927342
smartdnsproxy,techcrunch.com,160.6385561406886,138.3193761041952
smartdnsproxy,techradar.com,239.81975213786876,143.9466238910452
smartdnsproxy,telegram.org,189.5266299278618,138.17417126585235
smartdnsproxy,telegraph.co.uk,228.7391643595258,152.41966061635847
smartdnsproxy,telewebion.com,203.93298295114124,143.23506182419104
smartdnsproxy,tempo.co,196.32933958681352,139.924559451708
smartdnsproxy,tencent.com,248.03529977114923,140.86823860918162
smartdnsproxy,tenki.jp,252.87365544279783,143.14039451403355
smartdnsproxy,tgju.org,239.11174361340022,141.78525439717555
smartdnsproxy,theatlantic.com,162.70955715225924,140.1568260556514
smartdnsproxy,theguardian.com,178.81290701864003,140.5061074608081
smartdnsproxy,thehill.com,221.163965112299,166.1965504732974
smartdnsproxy,themeforest.net,180.35100830549544,146.020545928993
smartdnsproxy,thepiratebay.org,187.10866533555426,137.64082021205812
smartdnsproxy,thepiratebay3.org,273.87852642104167,138.93401832960615
smartdnsproxy,thesaurus.com,161.50973945603533,137.9694684045547
smartdnsproxy,thestartmagazine.com,195.93067494470898,131.83695103639994
smartdnsproxy,theverge.com,163.9972791725069,139.70907352044495
smartdnsproxy,tianya.cn,528.6114558846027,172.14473961172877
smartdnsproxy,ticketmaster.com,181.96894479659173,142.05693521904288
smartdnsproxy,timeanddate.com,184.30750422316407,141.10355928471876
smartdnsproxy,tistory.com,271.7601260220682,145.96272045159125
smartdnsproxy,tmall.com,187.0036812515946,139.39044104368836
smartdnsproxy,tnt-online.ru,237.74768846160774,143.27646785099572
smartdnsproxy,tokopedia.com,202.94906588288043,142.50797226286684
smartdnsproxy,tomsguide.com,177.4887702162933,145.27748602040862
smartdnsproxy,torrent9.ph,211.65935382452034,141.39747657223577
smartdnsproxy,torrenthaja.com,196.23696951007625,145.56529273817299
smartdnsproxy,torrentz2.eu,172.95264252760543,140.08102723217885
smartdnsproxy,toutiao.com,278.14096793395663,149.8867061775212
smartdnsproxy,tradingview.com,168.83921715507813,140.69087102735807
smartdnsproxy,trello.com,191.35216764501624,144.97527149547864
smartdnsproxy,tribunnews.com,254.47681015944696,148.9022886800068
smartdnsproxy,tripadvisor.com,168.71934184418606,142.33887356680793
smartdnsproxy,trustpilot.com,201.11514170587594,140.6242230108806
smartdnsproxy,tube8.com,195.99666330245657,141.79056886275973
smartdnsproxy,tumblr.com,170.17182249676537,139.7781713219645
smartdnsproxy,turkiye.gov.tr,319.39634342712384,184.48958461414333
smartdnsproxy,tutorialspoint.com,197.44316827167162,140.52000929686156
smartdnsproxy,tvbs.com.tw,279.19449593435536,142.402099009167
smartdnsproxy,twimg.com,169.2481975463268,141.3921841518267
smartdnsproxy,twitch.tv,183.38541424757727,141.62876586186457
smartdnsproxy,twitter.com,133.62397242715394,130.6967390326246
smartdnsproxy,txxx.com,187.61318923751696,137.55600063830886
smartdnsproxy,udemy.com,186.5639361936999,150.1964126729359
smartdnsproxy,udn.com,193.65323252907586,142.4566423776773
smartdnsproxy,uidai.gov.in,547.4867326292124,168.57927317985082
smartdnsproxy,ukr.net,202.75277182183885,142.00285175401302
smartdnsproxy,ultimate-guitar.com,186.89818008708843,139.52189878722942
smartdnsproxy,umblr.com,164.311294572069,142.49745899931008
smartdnsproxy,uniqlo.tmall.com,349.74734122873446,158.97105482124954
smartdnsproxy,unsplash.com,158.37751448564575,138.4682843820491
smartdnsproxy,uod2quk646.com,189.13682003360276,141.36450395945016
smartdnsproxy,uol.com.br,318.7276276986341,192.98715177957
smartdnsproxy,up.nic.in,250.2710548562741,159.21980708222324
smartdnsproxy,uploaded.net,171.69136383117885,143.8654671944336
smartdnsproxy,upornia.com,177.0987668749663,141.7936421759905
smartdnsproxy,ups.com,252.68827239470977,145.66275761001282
smartdnsproxy,uptobox.com,177.39564009489268,137.90666035145793
smartdnsproxy,uptodown.com,204.81485976752907,146.0712726481936
smartdnsproxy,upwork.com,162.46639383448797,137.74666400118306
smartdnsproxy,urbandictionary.com,177.93147977102885,141.27809940413997
smartdnsproxy,urdupoint.com,184.01012862213923,141.7916045666428
smartdnsproxy,usatoday.com,205.37757788869467,145.19706334580073
smartdnsproxy,userapi.com,307.98242848228523,161.80301728416924
smartdnsproxy,usnews.com,184.6705563366413,147.48932135829685
smartdnsproxy,usps.com,226.25002895926568,137.59524262770339
smartdnsproxy,utorrent.com,192.01292323136548,142.013266443386
smartdnsproxy,uzone.id,262.9329322606598,150.29806404485615
smartdnsproxy,v2ex.com,173.7765678366937,140.26988113145217
smartdnsproxy,vacaneedasap.com,187.5630517744205,139.08476321534675
smartdnsproxy,variance.tv,264.06584085401045,149.77792670967384
smartdnsproxy,varzesh3.com,206.69665831971813,140.43963970700364
smartdnsproxy,velocecdn.com,174.16803340188707,143.00071742782848
smartdnsproxy,verizonwireless.com,196.7724761626589,139.83362455160244
smartdnsproxy,vesti.ru,250.68330826289065,151.2760454361592
smartdnsproxy,vice.com,283.49514335796636,163.5114953828019
smartdnsproxy,vidio.com,197.59042998519513,141.34199033841628
smartdnsproxy,vimeo.com,161.2746275223053,140.17964832417601
smartdnsproxy,visualstudio.com,232.23946045298095,179.451367672567
smartdnsproxy,viva.co.id,215.1130003461597,142.6741285847688
smartdnsproxy,vk.com,271.7310221103782,139.57978617470485
smartdnsproxy,vkuseraudio.net,255.76718664223995,144.28406386473858
smartdnsproxy,vnexpress.net,268.368802076086,145.21306440439247
smartdnsproxy,voot.com,176.15766978416096,137.76884508252883
smartdnsproxy,vporn.com,189.2286671900025,137.85539241942845
smartdnsproxy,vtv.vn,534.6901980698655,142.0178995766771
smartdnsproxy,w3school.com.cn,326.73781861861545,147.92398107694646
smartdnsproxy,w3schools.com,217.9072881369172,140.21792794737192
smartdnsproxy,walmart.com,189.10585961363338,140.31829723568111
smartdnsproxy,washingtonpost.com,193.54234107643225,152.09788661187804
smartdnsproxy,wattpad.com,172.07292708303405,138.48550417759552
smartdnsproxy,wayfair.com,168.01998456683728,144.51355962168185
smartdnsproxy,weather.com,182.51311092696213,140.22433296315842
smartdnsproxy,web.de,251.34355981552275,143.07116553050662
smartdnsproxy,webex.com,176.9185528979389,143.39927507034685
smartdnsproxy,weblio.jp,224.33343922550029,141.27469113604587
smartdnsproxy,webmd.com,168.51501475003633,142.38619091497225
smartdnsproxy,weebly.com,211.78883012082125,138.95162137913275
smartdnsproxy,weibo.cn,284.98208925825116,153.25692868982142
smartdnsproxy,weibo.com,253.44909834969152,147.22007216029874
smartdnsproxy,wellsfargo.com,213.42441724572436,141.02169903444835
smartdnsproxy,westernjournal.com,177.04303919790536,142.14388040159272
smartdnsproxy,wetransfer.com,168.12497969750348,138.3713786700019
smartdnsproxy,whatsapp.com,178.61608853109362,142.64208231711896
smartdnsproxy,wikia.com,161.9631324366138,141.81728008295502
smartdnsproxy,wikihow.com,210.31217772077332,139.92416264640318
smartdnsproxy,wikimedia.org,183.7713811546564,138.05379258754016
smartdnsproxy,wikipedia.org,195.232621285024,160.1796931343841
smartdnsproxy,wiktionary.org,196.66268505494702,143.4556995941834
smartdnsproxy,wildberries.ru,241.77170572204327,142.03554128698255
smartdnsproxy,wiley.com,199.29917850954968,142.54851852628317
smartdnsproxy,wish.com,169.90421204404396,139.95192723179406
smartdnsproxy,wix.com,162.1919461441311,144.759200157767
smartdnsproxy,wondershare.com,227.34391080950377,151.243220416641
smartdnsproxy,wordpress.com,180.4343061941164,138.26272970585674
smartdnsproxy,wordpress.org,187.15705747970128,137.51055474647066
smartdnsproxy,wordreference.com,196.58579002763773,142.5605318131479
smartdnsproxy,worldofwarcraft.com,180.0104558399511,139.5261471219566
smartdnsproxy,wowhead.com,201.73598792065272,142.5683815540238
smartdnsproxy,wp.com,157.62908281672986,137.24924738459086
smartdnsproxy,wp.pl,258.65978659553963,143.86487317017531
smartdnsproxy,wsj.com,178.06779366325247,144.9933820996772
smartdnsproxy,wtoip.com,246.96048940403745,148.13878857146162
smartdnsproxy,wunderground.com,170.12545493764614,142.24985325623544
smartdnsproxy,www.gov.uk,348.9083557025246,143.2879473204198
smartdnsproxy,xda-developers.com,158.2272738347136,138.3257234732081
smartdnsproxy,xe.com,179.34097189011925,141.3952299658585
smartdnsproxy,xfinity.com,207.95793810572764,139.1637115022884
smartdnsproxy,xhamster.com,196.075951479174,140.81846843767272
smartdnsproxy,xhamsterlive.com,188.63298628410254,158.52398225278765
smartdnsproxy,xiami.com,179.96230198565974,141.05064174109097
smartdnsproxy,xiaomi.com,200.1398724221855,141.56880786796228
smartdnsproxy,xinhuanet.com,471.49629579348994,153.68430893868208
smartdnsproxy,xnxx.com,196.67769005303984,139.44948578740028
smartdnsproxy,xtube.com,167.91088610819173,140.95347750624384
smartdnsproxy,xvideos.com,203.2001075913777,137.9423245854743
smartdnsproxy,yadi.sk,296.08370184346484,172.43617572994143
smartdnsproxy,yahoo.co.jp,231.01049312600145,148.3276936452131
smartdnsproxy,yahoo.com,171.76841692747297,157.89066666217
smartdnsproxy,yallakora.com,306.06256363292533,151.1975174114384
smartdnsproxy,yandex.by,309.12172124473324,139.53906424138523
smartdnsproxy,yandex.com.tr,262.52919425248007,149.91929376959254
smartdnsproxy,yandex.kz,281.82224044149075,141.29244064519165
smartdnsproxy,yandex.ru,241.15794883655,145.38037845747428
smartdnsproxy,yao.tmall.com,243.36409735329013,135.20702432621928
smartdnsproxy,yaplakal.com,210.27129502334728,138.3669264614582
smartdnsproxy,yelp.com,163.37309059527544,142.22743273251228
smartdnsproxy,yenisafak.com,190.28379862119846,140.00115661514462
smartdnsproxy,yespornplease.com,186.02834236329406,137.4304760595627
smartdnsproxy,youdao.com,283.7763362908148,146.92779264605795
smartdnsproxy,youjizz.com,185.67019841129627,140.8271740165052
smartdnsproxy,youku.com,239.13921080871458,140.4250460685393
smartdnsproxy,youm7.com,163.6509673149736,139.99382847802596
smartdnsproxy,youporn.com,209.88487828184256,140.18829100849953
smartdnsproxy,yourporn.sexy,247.78441553848367,140.8907286822796
smartdnsproxy,youth.cn,337.98448573630134,140.24341460485178
smartdnsproxy,youtube.com,138.50651153850117,126.9297554496337
smartdnsproxy,yts.am,198.62457071137322,139.30678382717272
smartdnsproxy,yy.com,296.3012433401099,163.5163683142211
smartdnsproxy,zara.com,181.8307614415337,139.76617447963548
smartdnsproxy,zendesk.com,199.74930747216487,139.42305798477986
smartdnsproxy,zhanqi.tv,246.96727969624973,148.83941438820986
smartdnsproxy,zhihu.com,236.9844776385271,147.099459023626
smartdnsproxy,zillow.com,179.74752847205949,138.74719852397033
smartdnsproxy,zing.vn,437.88741686201973,156.67134863452628
smartdnsproxy,zippyshare.com,210.75025089085102,144.355736639012
smartdnsproxy,znanija.com,187.12351780737026,139.92522043685688
smartdnsproxy,zoho.com,169.67412319269266,138.4551899658667
smartdnsproxy,zol.com.cn,422.3826751112938,159.12500848234802
smartdnsproxy,zomato.com,184.78387450679725,141.78539436618124
smartdnsproxy,zoom.us,180.516427131118,140.31580184494052
smartdnsproxy,zougla.gr,273.82099621613094,142.51906417925423


==> figures/dns-lookup-times/top1000-trickbyte.csv <==
trickbyte,104.com.tw,229.70706661199702,122.22651661983852
trickbyte,1337x.to,178.84240158159156,124.67831000685692
trickbyte,163.com,175.91832385494791,123.19682647698913
trickbyte,1688.com,180.66914777817396,120.85313857372465
trickbyte,17ok.com,327.71536964794683,193.626898629912
trickbyte,17track.net,204.08385028613023,135.68276006343035
trickbyte,1bcde.com,150.10790770937658,125.07551670845213
trickbyte,360.cn,221.2396569806954,122.5833452210344
trickbyte,360doc.com,182.88308150809388,125.33051565546413
trickbyte,3c.tmall.com,139.89700700925744,116.06537931315276
trickbyte,3dmgame.com,278.68417033861425,122.63786330305297
trickbyte,4chan.org,131.27761995741005,122.06255207801688
trickbyte,4pda.ru,167.9726184570584,151.6708964160804
trickbyte,4shared.com,222.91946051449614,159.78561984053974
trickbyte,51cto.com,206.46758377552032,125.77062055211644
trickbyte,51sole.com,205.48523936806055,134.23855236635126
trickbyte,58.com,156.34572454567615,123.10689617076824
trickbyte,5ch.net,133.74868851026582,123.20237837988755
trickbyte,6.cn,236.13493041745548,124.48586298730866
trickbyte,9gag.com,161.9418280134941,122.1223103589025
trickbyte,abola.pt,193.8613460495554,123.35482715018864
trickbyte,abril.com.br,210.11511441962472,122.6734474686713
trickbyte,abs-cbn.com,163.5757366773383,121.68431018703971
trickbyte,academia.edu,163.85333278569684,125.67913699252853
trickbyte,accuweather.com,155.20716368638236,125.76696385854278
trickbyte,addthis.com,124.79342494545313,121.63934490547099
trickbyte,admaimai.com,256.7583443275813,124.91793095551688
trickbyte,adobe.com,140.8142981858089,124.1026899681009
trickbyte,adp.com,184.5711276320548,120.98392979081335
trickbyte,agoda.com,138.08182652654318,122.62006881165094
trickbyte,airbnb.com,126.06596593456021,123.46100036440225
trickbyte,aksam.com.tr,165.5960346347299,134.6158958843042
trickbyte,albawabhnews.com,160.79911570353755,122.5244477391243
trickbyte,alibaba.com,155.41771285492797,121.1503444175268
trickbyte,alicdn.com,142.3353796889042,122.66955203537283
trickbyte,aliexpress.com,143.52211523158797,121.9263453165005
trickbyte,alipay.com,172.71303462571112,122.5887235125591
trickbyte,aliyun.com,166.88366619677382,128.7093450283182
trickbyte,allegro.pl,177.8729072418706,120.9679310820226
trickbyte,alnaharegypt.com,161.4162894286986,125.54465593962833
trickbyte,alodokter.com,134.2410108652608,122.78462098590259
trickbyte,amazon.ca,125.75485184788704,123.73658577943671
trickbyte,amazon.cn,155.4482515002119,123.83017188002324
trickbyte,amazon.co.jp,135.39269052702804,123.68451701156025
trickbyte,amazon.co.uk,125.60010328888893,124.0742757659534
trickbyte,amazon.com,124.1086555709099,123.43755178153515
trickbyte,amazon.de,126.62529861875649,123.27175895715582
trickbyte,amazon.es,127.47343674559016,123.9661027773701
trickbyte,amazon.fr,126.6911862225368,124.78734430824888
trickbyte,amazon.in,129.1300344826846,124.39589594201796
trickbyte,amazon.it,127.03997686762233,124.30879280998788
trickbyte,amazonaws.com,126.6953232216424,122.07586221910756
trickbyte,ameblo.jp,140.97018360063947,123.5313793194705
trickbyte,americanas.com.br,155.6509412054358,123.16948233236528
trickbyte,americanexpress.com,153.60444758472772,122.80262036827104
trickbyte,android.com,183.05102104739268,164.8907954139369
trickbyte,animeflv.net,133.0504142518701,123.2598968620958
trickbyte,animeyt.tv,195.20322914267408,123.41610361532919
trickbyte,aol.com,123.95333299606011,122.59541387701857
trickbyte,aparat.com,131.46213814616203,122.73830952572412
trickbyte,apkpure.com,129.85740396483192,122.62372332143373
trickbyte,apple.com,123.3327809464315,123.01306927512431
trickbyte,appledaily.com,148.17578345537186,124.1594140642676
trickbyte,archive.org,189.89645779646676,121.84972483022459
trickbyte,archiveofourown.org,151.90895364202302,121.8612056610913
trickbyte,artstation.com,138.13517261938802,122.97624105523371
trickbyte,arxiv.org,178.08146004019113,123.32034483551979
trickbyte,as.com,141.1394589933856,123.74386204213931
trickbyte,asana.com,159.9982980767201,127.0232074733438
trickbyte,ask.com,124.48121889911849,122.00672417108355
trickbyte,asos.com,137.26677167518386,125.02851568419356
trickbyte,asus.com,147.65519501063332,122.5339998972827
trickbyte,atlassian.com,163.03851686674972,127.88196717356814
trickbyte,atlassian.net,140.2174586365963,123.5208271135544
trickbyte,att.com,173.00651980371313,126.74244795123052
trickbyte,autodesk.com,126.06301210049925,122.20810328064294
trickbyte,avast.com,147.62509858299947,140.84679280118695
trickbyte,avgle.com,128.13138011200675,121.20948198797373
trickbyte,avito.ru,154.46440162586757,120.15148175173793
trickbyte,babytree.com,165.2567583168375,122.92448328486805
trickbyte,badoo.com,159.05284640137796,125.53738968239891
trickbyte,baidu.com,183.64915065467358,120.62034499028633
trickbyte,baike.com,215.34431109140658,122.64462008044639
trickbyte,bancodevenezuela.com,202.0883464387485,124.43446414545178
trickbyte,bandcamp.com,132.40281608084155,123.8571370084738
trickbyte,banggood.com,162.61541496576933,127.4356899204953
trickbyte,bankmellat.ir,140.30753963050387,114.62161938349406
trickbyte,bankofamerica.com,164.54859803719768,120.83358812178004
trickbyte,battle.net,157.70552891852526,121.42565506028718
trickbyte,bbc.co.uk,135.3740457060008,123.61848277264629
trickbyte,bbc.com,132.6340453635002,123.61096603603198
trickbyte,beeg.com,176.66832152111778,121.1457943608021
trickbyte,behance.net,132.60994324910232,123.47231130918553
trickbyte,bestbuy.com,157.6970904294787,125.06206783241238
trickbyte,bet365.com,128.19283840985136,123.3181375367888
trickbyte,bet9ja.com,160.82423128958408,124.42931051141228
trickbyte,beytoote.com,257.4430959748811,122.08544822602437
trickbyte,bild.de,149.14910366822934,123.2822419240557
trickbyte,bilibili.com,183.728551042491,140.19262109851016
trickbyte,billdesk.com,237.08957497929705,122.51068985667722
trickbyte,binance.com,138.6148738193101,123.71389689887393
trickbyte,bing.com,121.85193129397672,121.29237875342369
trickbyte,biobiochile.cl,234.7470000386238,122.11889638726053
trickbyte,bitbucket.org,137.28826480178995,124.33220632374287
trickbyte,bitly.com,134.08634593260697,123.41727643948177
trickbyte,bitmedianetwork.com,134.47649442944035,123.45941358342252
trickbyte,bkn.go.id,259.17756249164717,137.26203284900765
trickbyte,blackboard.com,155.64427563342556,122.2984470298578
trickbyte,blastingnews.com,146.7014948098824,124.43882811429171
trickbyte,bldaily.com,130.97988486546893,121.55017243890927
trickbyte,bleacherreport.com,134.523781466073,122.44589678172407
trickbyte,bles.com,186.3604468004457,129.43565614264588
trickbyte,blibli.com,163.35816283164354,124.66493216824942
trickbyte,blizzard.com,157.82255049923373,123.4842066107125
trickbyte,blog.jp,189.5155749958137,122.58179325225024
trickbyte,blog.me,145.76064435572462,122.89089703097424
trickbyte,blogger.com,153.59291896737855,122.05430980900238
trickbyte,blogspot.com,131.67951859790702,121.80813729506114
trickbyte,bloomberg.com,130.52554068894224,123.36224201938202
trickbyte,bol.uol.com.br,287.10110280020484,122.11334300709181
trickbyte,bolasport.com,142.77979346184893,124.73693059693122
trickbyte,bongacams.com,157.0175033191155,123.42934567352822
trickbyte,booking.com,153.39574750898214,121.96127543675489
trickbyte,box.com,128.3291207674222,120.65382120318901
trickbyte,breitbart.com,128.997264494156,121.08365484866603
trickbyte,brilio.net,141.6367689340279,122.91093035761652
trickbyte,browsergames2018.com,158.203550132698,125.28327640531393
trickbyte,bukalapak.com,140.65428836078482,122.41720620157389
trickbyte,businessinsider.com,129.55389743478136,124.08686230151818
trickbyte,buzzfeed.com,166.94866647494248,125.66717322273502
trickbyte,ca.gov,172.8521952855176,121.76075879612873
trickbyte,caijing.com.cn,465.9837751552977,171.11420682792004
trickbyte,caixa.gov.br,216.91303391908778,122.84975813637519
trickbyte,caliente.mx,137.1749304877273,124.30248338857601
trickbyte,cam4.com,131.06350613565283,123.60534444451332
trickbyte,cambridge.org,134.96010371580206,121.12720741023278
trickbyte,canalrcn.com,167.86304283244857,131.16637906380768
trickbyte,canva.com,177.0793690892129,194.68892815298048
trickbyte,capitalone.com,142.8784841735815,122.20396377660077
trickbyte,cbsnews.com,136.6573446269693,123.01262050610164
trickbyte,cbssports.com,141.3932517170906,121.483378947295
trickbyte,ccm.net,179.13051848781518,128.75462034396057
trickbyte,cdiscount.com,142.6134731235175,124.17127609509846
trickbyte,cdstm.cn,212.2217008265956,120.63024083858933
trickbyte,chase.com,143.0849669308498,123.93013734755846
trickbyte,chaturbate.com,124.13210274073585,121.41296620769747
trickbyte,chegg.com,138.20575922727585,123.14168896911474
trickbyte,chess.com,139.33736689645667,124.1092409553199
trickbyte,china.com.cn,248.02815008523135,125.37427574139218
trickbyte,chinadaily.com.cn,196.91131174050528,133.5337564092258
trickbyte,chinaz.com,159.06159849516277,123.09337818417056
trickbyte,chip.de,167.92174749847118,126.68168955835804
trickbyte,chouftv.ma,165.08470122413388,123.1533112325545
trickbyte,chron.com,163.71780235705705,123.19341449645059
trickbyte,ci123.com,290.75326776966966,120.53327609238954
trickbyte,cimaclub.com,130.36548288474822,122.22513659247036
trickbyte,cinecalidad.to,184.8895064201848,131.6217939401495
trickbyte,cisco.com,154.12923012828006,122.74096514387377
trickbyte,citi.com,133.64414967082698,122.09279334236837
trickbyte,cnbc.com,151.2030934722259,122.99662147616517
trickbyte,cnblogs.com,197.8603214796247,122.95906836616582
trickbyte,cnet.com,161.79686270911117,122.03758588895717
trickbyte,cnn.com,141.2256778828029,125.65896570168691
trickbyte,cnnindonesia.com,224.12428613109836,194.47379103251572
trickbyte,cnzz.com,153.0470097887105,123.33696605316524
trickbyte,cobalten.com,137.12442537833905,123.36106990175001
trickbyte,codepen.io,130.5638742472591,122.28675861040065
trickbyte,coinmarketcap.com,129.5297934577383,122.201483182866
trickbyte,concursolutions.com,144.89551787746362,123.94458530791874
trickbyte,constintptr.com,138.44339087091643,123.21513833413863
trickbyte,convert2mp3.net,141.43081658102315,122.63338010886619
trickbyte,corriere.it,211.9628075381805,124.62275822100969
trickbyte,costco.com,149.0993002622292,122.67306890210202
trickbyte,coursehero.com,154.16349419232074,124.43072425908055
trickbyte,coursera.org,148.26430958406678,123.74572340270569
trickbyte,cqnews.net,339.21006064990473,129.47586082435888
trickbyte,craigslist.org,156.84957532533284,120.51803355330024
trickbyte,creditonebank.com,176.90714808373613,195.11165534114016
trickbyte,cricbuzz.com,148.09230092013703,121.21461942021189
trickbyte,crptentry.com,153.38331094846643,123.24524201966565
trickbyte,crtatix.com,136.68808007034764,122.9075164502037
trickbyte,crunchyroll.com,155.70378329219488,126.9284138006383
trickbyte,cryptobrowser.site,133.64789557868036,122.98117295421403
trickbyte,csdn.net,218.46308019654504,123.0294141147671
trickbyte,dafont.com,151.53510206989174,122.97020544265878
trickbyte,dailycaller.com,130.73741381281408,121.70568834347971
trickbyte,dailyfeed.co.uk,142.62655203969317,122.07382666910517
trickbyte,dailymail.co.uk,137.13105922115258,124.98644867847705
trickbyte,dailymotion.com,128.60526446381522,120.546482439185
trickbyte,daum.net,260.45555133244085,193.80841237203828
trickbyte,dcard.tw,181.69640261551427,123.62917217201199
trickbyte,dcinside.com,251.82877121300535,121.86258626652175
trickbyte,debate.com.mx,136.45100002658776,122.0533790002609
trickbyte,dell.com,181.4614014121993,122.9118605882957
trickbyte,delta.com,157.51406916513525,127.65196505291709
trickbyte,detail.tmall.com,170.85957450085672,123.35055218688373
trickbyte,detik.com,181.96958740209712,124.14251698245263
trickbyte,deviantart.com,142.71334404575416,122.81186294195982
trickbyte,dianping.com,158.88674775588103,124.3434486075722
trickbyte,dictionary.com,132.34655167265186,123.84793053156342
trickbyte,digikala.com,182.20143790902762,121.38434480233438
trickbyte,digitaldsp.com,142.4610347583376,125.51386269002124
trickbyte,diply.com,140.25599894852476,122.85589645134992
trickbyte,discogs.com,139.61665614925582,122.29679332211099
trickbyte,discordapp.com,149.75293121975045,124.71610384768452
trickbyte,discover.com,135.4345630468993,124.59475874643901
trickbyte,discuss.com.hk,177.05509111542125,131.29803564014105
trickbyte,divar.ir,219.29882807207517,122.72565420074709
trickbyte,dkn.tv,130.97143565015546,121.35562037342582
trickbyte,dmm.co.jp,172.80202384652762,122.54851850970037
trickbyte,dmm.com,179.61598752901472,125.3721722369564
trickbyte,dnckawxatc.com,212.03370443705853,123.51137939198263
trickbyte,dnevnik.ru,191.011230493414,124.37361986215772
trickbyte,docin.com,154.19172277224473,123.15848302738421
trickbyte,doodle.com,155.01770120242549,122.4537913783871
trickbyte,douban.com,214.3579327083867,138.1852066080118
trickbyte,doubleclick.net,171.3549452928864,163.57308132003763
trickbyte,doublepimp.com,126.37655199344816,121.96717314935964
trickbyte,doublepimpssl.com,149.4218607529484,121.46451722445158
trickbyte,douyin.com,239.6910796905386,142.19882743882724
trickbyte,douyu.com,296.91495450920075,124.26399959829347
trickbyte,dribbble.com,135.16580377673282,123.66155162453651
trickbyte,drive2.ru,152.21149371615772,124.11893088499019
trickbyte,drom.ru,178.2579879308569,120.72558681769617
trickbyte,dropbox.com,152.60909292204627,123.70130952833028
trickbyte,drudgereport.com,125.67032250607835,121.71031059376125
trickbyte,duckduckgo.com,118.60969896755509,112.80995934597544
trickbyte,duolingo.com,142.9145057396642,123.92420674963243
trickbyte,e-hentai.org,187.56010685244513,195.6126183785241
trickbyte,ea.com,136.93520696512584,123.59203423919348
trickbyte,easports.com,136.9790806081788,125.28465444157862
trickbyte,eastday.com,265.2357246341376,122.30592940388055
trickbyte,ebates.com,166.47267797640686,127.35037961653595
trickbyte,ebay.co.uk,127.56305778848714,123.71161984729356
trickbyte,ebay.com,173.16419785392694,123.15913951345559
trickbyte,ebay.com.au,161.20243958871941,124.3486208520059
trickbyte,ebay.de,132.45356288449517,123.06796483181674
trickbyte,ebay.fr,133.75745996319014,125.23558613812102
trickbyte,ebay.it,183.89273486260709,123.93472433604043
trickbyte,ebc.net.tw,208.3076334975917,123.9201727098432
trickbyte,echo.msk.ru,320.09767689581577,123.4678281792279
trickbyte,ecollege.com,197.70826309405524,123.49862040116868
trickbyte,ecosia.org,114.35465402198287,110.31133938088732
trickbyte,egy.best,141.4386450216688,121.66055002859954
trickbyte,eksisozluk.com,152.94785193842034,123.84744894144865
trickbyte,el-nacional.com,137.9706776090737,124.34182701439693
trickbyte,elbalad.news,153.13063105889435,121.44672440300727
trickbyte,elfagr.com,130.6059310405419,122.94717255080569
trickbyte,elmundo.es,141.55303275790706,123.45665571247709
trickbyte,elpais.com,131.24010287995998,122.98289647903935
trickbyte,elsevier.com,171.61207941585573,121.00668925920436
trickbyte,elwatannews.com,130.15539032118073,121.58362047168715
trickbyte,emol.com,258.736495185515,122.78237964572577
trickbyte,engadget.com,156.23503460966307,124.88513844537324
trickbyte,ensonhaber.com,157.53509078560205,122.42793131234316
trickbyte,entrepreneur.com,175.7601156573871,123.20972401006468
trickbyte,epfindia.gov.in,190.8178519586037,123.4436191875359
trickbyte,epicgames.com,130.6268747510581,123.60655195240317
trickbyte,eskimi.com,128.4855749329616,123.15327475040124
trickbyte,espn.com,140.04473997787994,101.46709091284058
trickbyte,espncricinfo.com,133.01663197063166,122.30958718934963
trickbyte,ethfw0370q.com,173.60112700482892,124.65782746158797
trickbyte,etsy.com,130.22296490340395,122.96068906013308
trickbyte,ettoday.net,210.0874716737147,121.34344862966702
trickbyte,europa.eu,150.500126183033,124.10513851149328
trickbyte,eventbrite.com,132.40936661845652,124.81893130160611
trickbyte,evernote.com,125.05373583528504,122.96675942067442
trickbyte,exoclick.com,129.33906835728678,123.66437956947705
trickbyte,expedia.com,128.40759837678794,125.11237999745484
trickbyte,express.co.uk,160.49469891807126,124.70662054316752
trickbyte,eyny.com,158.67823227469262,132.92300071695757
trickbyte,f5v1x3kgv5.com,181.15006823991908,124.31720708464753
trickbyte,facebook.com,146.49511488347216,123.18820718290476
trickbyte,factaholics.com,170.59996531441294,123.39758705990069
trickbyte,farfetch.com,132.00048248058764,122.62813746929169
trickbyte,fb.ru,184.06849271007653,123.01293047594613
trickbyte,fbcdn.net,122.07350655105607,121.50368961537707
trickbyte,fc2.com,137.83657409507651,122.61375849103105
trickbyte,fedex.com,163.1421499468129,124.65458607365346
trickbyte,feedly.com,175.50427492322592,195.29306785813694
trickbyte,fidelity.com,167.10087477133192,127.19762113330694
trickbyte,filehippo.com,141.1241963505745,124.09496660633333
trickbyte,files.wordpress.com,134.5218856144568,121.54831069296803
trickbyte,firefox.com,134.5733345068734,123.4591038704946
trickbyte,fishki.net,134.39498848185457,122.60434429707198
trickbyte,fiverr.com,149.48878154672425,124.47996694466164
trickbyte,flickr.com,126.91842604043154,122.724619854627
trickbyte,flipkart.com,156.46464287720877,123.9270344376564
trickbyte,flvto.biz,143.55980924197607,118.11203536178384
trickbyte,food.tmall.com,134.80342217549986,108.75091926023669
trickbyte,forbes.com,156.47559690064398,125.28120642849083
trickbyte,force.com,177.36668846216693,128.1366208889361
trickbyte,foxnews.com,138.74382731215707,126.60065396078701
trickbyte,free.fr,142.7497116142306,121.03724139260835
trickbyte,freejobalert.com,144.4426429425848,123.12434491669309
trickbyte,freepik.com,153.75120809365964,128.52844814288207
trickbyte,friv.com,176.59807025358595,122.50148427897487
trickbyte,fromdoctopdf.com,152.4989877281518,122.5855511709534
trickbyte,gamepedia.com,152.57917190420218,123.64386156972112
trickbyte,gamer.com.tw,176.008608449122,122.48334532667852
trickbyte,gamersky.com,269.9153243467726,198.3571402600099
trickbyte,gamespot.com,181.12658400987758,122.39379371548522
trickbyte,gap.tmall.com,189.187571663281,122.48013740212753
trickbyte,gazeta.ru,206.3646095580068,123.80451792529945
trickbyte,gazetaexpress.com,159.4865381203849,123.03996548570436
trickbyte,gdz.ru,150.4136210885541,123.62982795156282
trickbyte,gearbest.com,222.55747045936255,196.12010138045096
trickbyte,geeksforgeeks.org,160.44959824146895,123.88979290323012
trickbyte,genius.com,150.43004557233434,123.8672425006998
trickbyte,getpocket.com,155.17427361217037,128.12144855230017
trickbyte,gfycat.com,133.00863255200716,121.83334382957425
trickbyte,giphy.com,129.01820711277682,123.20541410610595
trickbyte,gismeteo.ru,179.52787516445952,121.54562096914341
trickbyte,github.com,137.43750558745478,130.39398301512963
trickbyte,givemesport.com,154.6920562355683,123.17817215004871
trickbyte,gizmodo.com,165.11133582941417,124.51958566390235
trickbyte,glassdoor.com,203.01602170642082,123.10675872040206
trickbyte,globo.com,181.9306324910501,121.25572343838625
trickbyte,gmanetwork.com,234.24236887487874,121.94920716614558
trickbyte,gmarket.co.kr,196.67358593694095,123.51748250938695
trickbyte,gmw.cn,247.35435740701084,121.28717182525273
trickbyte,gmx.net,144.54696616479035,122.15607009571174
trickbyte,go.com,146.4737467467785,122.42575837620373
trickbyte,goal.com,153.4500795191732,122.43675742426822
trickbyte,godaddy.com,135.22250526424114,123.77996652804572
trickbyte,gome.com.cn,192.37489497353292,123.71244904553068
trickbyte,goo.ne.jp,192.71926402017988,123.03027613409634
trickbyte,goodreads.com,150.2403874464076,124.66320652386239
trickbyte,google.ae,152.3032981003153,121.61096506591501
trickbyte,google.at,154.30648265213804,121.20986241718819
trickbyte,google.az,173.37058636606955,163.3366741316051
trickbyte,google.be,130.60301144061418,122.52486163172229
trickbyte,google.bg,153.1413910460883,123.76568967412257
trickbyte,google.by,191.4123334750837,165.00579436518709
trickbyte,google.ca,128.96220610830292,121.55072442416487
trickbyte,google.ch,131.16889768119518,121.24686200043251
trickbyte,google.cl,173.14356167254778,159.76158664401237
trickbyte,google.cn,128.9561149375192,121.194068213989
trickbyte,google.co.ao,245.0066195993588,122.60775814025567
trickbyte,google.co.id,161.86181854071287,122.6894489393152
trickbyte,google.co.il,159.42494211525755,122.04437869889982
trickbyte,google.co.in,131.31834502364026,121.21393107648554
trickbyte,google.co.jp,156.178943299014,126.05279388612713
trickbyte,google.co.kr,138.42008095876923,121.55155169552769
trickbyte,google.co.nz,138.24866609326725,122.66175904921417
trickbyte,google.co.th,147.5319885488214,122.06648380078119
trickbyte,google.co.uk,126.71497688981995,122.05434455696879
trickbyte,google.co.ve,336.5762747567275,165.787895756035
trickbyte,google.co.za,142.96395383004483,123.24762093866694
trickbyte,google.com,174.17961447923022,157.34613678333434
trickbyte,google.com.ar,157.04690844848238,122.64920771121979
trickbyte,google.com.au,154.34882892616864,129.30820657518402
trickbyte,google.com.br,164.6186568099877,138.23710234257683
trickbyte,google.com.co,161.66150621299084,126.7069659741788
trickbyte,google.com.do,169.57342611818476,122.4155862141272
trickbyte,google.com.ec,160.1188724924778,123.80620625255438
trickbyte,google.com.eg,176.47045902137097,123.29655269096637
trickbyte,google.com.gt,144.39690742513227,123.60410366592737
trickbyte,google.com.hk,136.6843793155818,123.0482072408857
trickbyte,google.com.kw,140.90433292861644,121.0767238818366
trickbyte,google.com.ly,160.11911502172208,122.21889852963645
trickbyte,google.com.mx,133.6680219091218,122.21510432146746
trickbyte,google.com.my,159.25329756633988,123.30382760485699
trickbyte,google.com.ng,178.18445982090358,156.55903550314494
trickbyte,google.com.pe,152.0981150197572,121.38179285002165
trickbyte,google.com.ph,138.37467840519443,121.51134463733639
trickbyte,google.com.pk,157.78824288783403,125.23313656706233
trickbyte,google.com.sa,177.8949433616523,127.93058664377394
trickbyte,google.com.sg,126.93160836552752,121.276895419277
trickbyte,google.com.tr,154.22060880167732,121.97734621064417
trickbyte,google.com.tw,158.22798771591025,122.1531720767761
trickbyte,google.com.ua,135.8079076584043,121.5555864418375
trickbyte,google.com.vn,159.73397729725676,121.92600130521018
trickbyte,google.cz,139.44935850028332,121.89096507841144
trickbyte,google.de,129.01006857382842,121.328827057933
trickbyte,google.dk,128.26374648460026,121.5173445385078
trickbyte,google.dz,205.9828736658754,137.125379759176
trickbyte,google.es,132.07171253603082,122.06317265999728
trickbyte,google.fi,156.56739126505522,124.48955153853728
trickbyte,google.fr,128.58157399399528,121.80462126331084
trickbyte,google.gr,138.2119543850422,122.41810348270269
trickbyte,google.hr,148.1786090238341,121.24706913941894
trickbyte,google.hu,133.47482784041043,121.53141239079936
trickbyte,google.ie,128.29070088678392,121.94848266141169
trickbyte,google.iq,194.9913446502439,123.21296629720722
trickbyte,google.it,133.42588613259383,122.18151729682396
trickbyte,google.kz,213.80250307978415,164.4893463092799
trickbyte,google.lk,185.6326225759654,123.50358640582397
trickbyte,google.lt,171.6039423541776,123.35017124383614
trickbyte,google.nl,153.61478410918136,121.28475867211819
trickbyte,google.no,129.29535503017493,121.28444748191998
trickbyte,google.pl,131.34302288807672,122.55617192593114
trickbyte,google.pt,131.40929772936065,121.27155206840614
trickbyte,google.ro,143.42535531212545,122.03234453396551
trickbyte,google.rs,178.25795517399393,128.37306769757433
trickbyte,google.ru,127.17054026394054,121.60344775123842
trickbyte,google.se,153.71516257010657,124.09496538597962
trickbyte,google.sk,140.9776777285954,121.36824127158215
trickbyte,google.tn,190.4120937246701,122.42031033182967
trickbyte,googlevideo.com,174.74038929355387,164.40671594927505
trickbyte,gosuslugi.ru,182.7611612348721,121.19631115989439
trickbyte,grammarly.com,132.58321698883486,122.61096458753636
trickbyte,greview.pro,142.86001415790193,118.51665184700063
trickbyte,grid.id,173.80378241169043,122.55489543594163
trickbyte,groupon.com,138.69552879497923,123.93686072579746
trickbyte,gsmarena.com,204.3107100601854,194.19155475394479
trickbyte,gstatic.com,143.94425250815624,135.47503067688507
trickbyte,gyazo.com,128.56351706231462,123.06458560814119
trickbyte,haber7.com,148.39775911692914,121.41331015475865
trickbyte,hamariweb.com,130.07873495848017,122.99517323744708
trickbyte,hao123.com,274.16404490840847,123.15486178829751
trickbyte,harvard.edu,159.50636809756017,122.36924206131492
trickbyte,hatena.ne.jp,133.02377007644753,124.05482743834627
trickbyte,hatenablog.com,186.74126485812255,195.68827729029903
trickbyte,hclips.com,137.83197721530652,120.76651690335109
trickbyte,hdfcbank.com,149.9005277994378,122.27075893817278
trickbyte,hdzog.com,128.11773527285146,120.63817268815534
trickbyte,healthline.com,140.5689095885589,125.08172439090137
trickbyte,heavy.com,128.69257595518542,123.22913771816368
trickbyte,hellomagazine.com,139.88801194676037,121.901482921736
trickbyte,hepsiburada.com,140.57496485525164,123.99058641287787
trickbyte,heraldweekly.com,182.0519107939868,136.97851873163518
trickbyte,hespress.com,157.99828715108592,122.16630931301363
trickbyte,hh.ru,182.63066714179925,124.11206922140614
trickbyte,hitomi.la,155.89646018784623,122.11637892599764
trickbyte,hm.com,135.24803455019818,123.28375888795688
trickbyte,hola.com,141.54674729396558,124.08634410079183
trickbyte,homedepot.com,130.98836767262426,122.48799969153158
trickbyte,hotels.com,135.85807909739427,125.02289595532007
trickbyte,hotmovs.com,135.20094302707705,121.73982908756568
trickbyte,hotnewhiphop.com,262.18226063868093,270.94282736552174
trickbyte,hotstar.com,170.25584059542624,124.81393003515129
trickbyte,hp.com,138.23097687343073,122.4510000440581
trickbyte,huaban.com,242.19017321693488,122.17482706082278
trickbyte,huanqiu.com,180.22349348355985,123.0274138907934
trickbyte,huawei.com,228.60539961477804,196.0764174060575
trickbyte,hubspot.com,124.97254056406432,122.57051776195395
trickbyte,huffingtonpost.com,151.15424277710505,124.06113711667471
trickbyte,hulu.com,154.7255165361125,124.2434816627667
trickbyte,hupu.com,254.76970240987578,136.0993093714632
trickbyte,hurriyet.com.tr,224.02472639905997,121.5535515983557
trickbyte,ibm.com,128.4859316616223,124.59334442070846
trickbyte,icicibank.com,172.35754051342093,120.97492993905625
trickbyte,icloud.com,123.58224263478971,122.27641450690813
trickbyte,idntimes.com,151.92957633528218,124.76544859337396
trickbyte,ieee.org,174.34012478795543,122.28572394313483
trickbyte,ifeng.com,199.9382065801785,123.9334827224756
trickbyte,ign.com,136.4955968897918,123.21634539242449
trickbyte,ikco.ir,262.16644613907255,124.63389574710665
trickbyte,ikea.com,135.72517230079092,123.04493020577677
trickbyte,ilovepdf.com,131.19463160120208,121.65831035838046
trickbyte,imdb.com,178.9322660529408,125.65320698094779
trickbyte,imgur.com,123.07206830330963,121.72810302983069
trickbyte,impress.co.jp,137.3206210033647,123.6655527790045
trickbyte,indeed.com,126.67645989307042,122.33051837518296
trickbyte,independent.co.uk,198.46109429310107,123.20900021185136
trickbyte,indiamart.com,138.76558609049897,124.32244728351462
trickbyte,indianexpress.com,135.66186201983484,124.65320700972245
trickbyte,indiatimes.com,137.3035752310835,124.33872346220346
trickbyte,indoxx1.com,183.67886119361583,135.2950685882363
trickbyte,infobae.com,184.63021837945644,129.85872329565987
trickbyte,infourok.ru,233.53542387485504,122.62403406202793
trickbyte,inquirer.net,136.4926565438509,122.46110271020181
trickbyte,instagram.com,125.70245968627519,124.08462051173737
trickbyte,instructure.com,151.37074573029733,128.3442397955163
trickbyte,intel.com,149.34442397849313,121.804585423449
trickbyte,interia.pl,167.52691823860692,122.52779304981232
trickbyte,intoday.in,142.39819476316714,124.21262110101766
trickbyte,intuit.com,150.0469119340744,119.1106416144461
trickbyte,inven.co.kr,246.90872430801392,122.23465515878694
trickbyte,investing.com,132.26209163408856,121.94603463185244
trickbyte,investopedia.com,164.28756289954845,129.98458531139227
trickbyte,iqiyi.com,205.42929963818912,122.90472428089585
trickbyte,irctc.co.in,571.8138083687116,121.56148299831769
trickbyte,issuu.com,137.27280420475992,123.82458561453326
trickbyte,istockphoto.com,146.8668856240552,123.77069094057741
trickbyte,jamnews.com,163.15433215992203,123.19127418871584
trickbyte,jd.com,197.19519440470071,122.90820601428378
trickbyte,jf71qh5v14.com,175.7856687081271,133.32575848647232
trickbyte,jiameng.com,201.20109129568624,127.98537898423342
trickbyte,jianshu.com,205.0728720837626,123.13524062006638
trickbyte,jqw.com,201.51400103651244,124.40341344938197
trickbyte,jrj.com.cn,283.5442634492085,193.78931383634435
trickbyte,jstor.org,158.11564465021266,123.9777939586804
trickbyte,justdial.com,137.08675806892327,125.26806938494073
trickbyte,jw.org,145.88474572218698,123.89289658388188
trickbyte,k618.cn,236.6242079899229,123.80479404638552
trickbyte,kakaku.com,206.70769980241514,122.1078277790341
trickbyte,kapanlagi.com,135.50788588051137,123.6091373038703
trickbyte,kaskus.co.id,266.6826422015826,150.10544430050584
trickbyte,kayak.com,188.43956432979684,197.34517060990993
trickbyte,khanacademy.org,183.45759744788037,121.96827493607998
trickbyte,kickstarter.com,160.92659815632064,126.05841284425095
trickbyte,kijiji.ca,129.28445971217647,122.56324182039704
trickbyte,kinopoisk.ru,210.1003653530417,121.7944482020263
trickbyte,kissanime.ru,182.66018390141684,121.32793093292878
trickbyte,kizlarsoruyor.com,154.59673614080612,123.1336902570108
trickbyte,knowyourmeme.com,156.51907155226016,134.12693284195046
trickbyte,kompas.com,223.76975930970292,135.2681714142191
trickbyte,kooora.com,158.50661996880484,121.84896448562884
trickbyte,kp.ru,247.75242831172613,140.13148452444324
trickbyte,kumparan.com,141.59951628795986,122.58996641070678
trickbyte,labanquepostale.fr,158.33948347075233,121.94806902573028
trickbyte,ladbible.com,127.96358783440343,121.21534585182009
trickbyte,lapatilla.com,158.45139048479754,129.83517226730956
trickbyte,leagueoflegends.com,160.0101737883584,122.54238019472565
trickbyte,leboncoin.fr,366.3210331879813,121.14596482494781
trickbyte,lefigaro.fr,159.88739245924458,122.92937940821567
trickbyte,lemonde.fr,133.51514896955982,124.26641487098973
trickbyte,lenovo.com,159.91587371661745,127.8412750568883
trickbyte,lenta.ru,168.31579290587325,122.03055234818623
trickbyte,lentainform.com,151.72487567981767,125.0940347411509
trickbyte,libero.it,134.59481684298353,121.31258575566883
trickbyte,lifedaily.com,133.55405853483185,122.227828114711
trickbyte,lifehacker.com,157.249483119311,123.61541428956492
trickbyte,lifewire.com,127.49487347900867,124.26886277209067
trickbyte,lifo.gr,320.72339939146207,124.02596581598809
trickbyte,line.me,138.43751859305235,121.11331002208694
trickbyte,linkedin.com,124.35501222980433,124.0366552153538
trickbyte,linkshrink.net,132.06819592621818,122.99420594655234
trickbyte,liputan6.com,171.7084466383375,122.5465166799981
trickbyte,list-manage.com,127.11060920666003,123.00844869480052
trickbyte,list.tmall.com,247.94613981041417,194.67965789653104
trickbyte,live.com,124.47406781901574,121.88637975988718
trickbyte,livedoor.com,186.14991831368414,120.92824216032851
trickbyte,livedoor.jp,180.5004945089077,120.7373449900027
trickbyte,livejasmin.com,136.79695392734018,121.22451783768062
trickbyte,livejournal.com,263.1478710421201,196.6895868937517
trickbyte,livescore.com,134.6403568469245,122.122413382448
trickbyte,livetv.sx,189.4619171989375,194.07861968823548
trickbyte,localgirldating.com,154.47995297867675,123.24489672379248
trickbyte,login.tmall.com,145.22620527953893,115.6662418455868
trickbyte,ltn.com.tw,193.92457655791577,122.77358590528884
trickbyte,lun.com,213.39079223830123,124.05489539277964
trickbyte,macys.com,161.32604664769664,125.28213839335689
trickbyte,mail.ru,148.91518421214204,121.39358615566945
trickbyte,mailchimp.com,136.00563103782721,122.93196533774507
trickbyte,mama.cn,220.83304565528346,123.47824177865324
trickbyte,manoramaonline.com,144.69599955040832,123.7635172518163
trickbyte,marca.com,137.3301249896658,122.25893184799573
trickbyte,marketwatch.com,157.71127530726895,127.04599969859781
trickbyte,marriott.com,136.8501154256278,123.85337915399978
trickbyte,mathrubhumi.com,139.10237930972,123.82869043483815
trickbyte,mathworks.com,215.66725393821454,125.14676012355704
trickbyte,mawdoo3.com,157.74880490940194,123.87586269399216
trickbyte,mayoclinic.org,235.81907099911146,125.74885672490512
trickbyte,media.tumblr.com,125.37905850030226,123.23355115950108
trickbyte,mediafire.com,129.9037355929613,120.65989736082224
trickbyte,medium.com,148.85410518738732,124.53968867916485
trickbyte,meetup.com,135.63486278570932,124.66155159576185
trickbyte,mega.nz,187.64316136467048,122.12858631693084
trickbyte,memurlar.net,264.3490685471173,125.84127620633306
trickbyte,mercadolibre.com.ar,168.45127696107173,123.25389586902898
trickbyte,mercadolibre.com.mx,164.60583924219526,128.0305169779679
trickbyte,mercadolibre.com.ve,269.55586466295966,123.06220694605646
trickbyte,mercadolivre.com.br,159.33650462278004,122.85131145397136
trickbyte,mercari.com,144.63966686663957,125.68844803448381
trickbyte,merdeka.com,136.41643614090722,122.52220774775948
trickbyte,merriam-webster.com,186.46918346398863,136.2805519381474
trickbyte,messenger.com,125.06206911699525,120.8269660971288
trickbyte,metropoles.com,140.37959791462998,124.09848186733393
trickbyte,mgid.com,148.6540219007895,121.83758475143334
trickbyte,mheducation.com,138.5512501001358,125.46567864982144
trickbyte,mi.com,162.7055632657018,123.84906982810332
trickbyte,miao.tmall.com,147.20160747859993,120.16399018466473
trickbyte,microsoft.com,150.7667983616037,123.54621377640537
trickbyte,microsoftonline.com,130.7199192715102,123.05413835264486
trickbyte,mileroticos.com,164.12372424684722,122.67303466796875
trickbyte,milliyet.com.tr,181.51925375749326,122.60651716898226
trickbyte,mit.edu,136.57205744550146,123.07330959572873
trickbyte,mlb.com,134.89850494882154,122.86558573872878
trickbyte,mmofreegames.online,132.47513777480043,121.12120763751967
trickbyte,mobile.de,189.28423947815236,121.86193087234578
trickbyte,mobile01.com,167.03608092562905,124.40444895162663
trickbyte,momoshop.com.tw,243.48605629698983,122.32096621702456
trickbyte,moneycontrol.com,179.39703397709746,123.55579223869177
trickbyte,monografias.com,190.26051795688167,196.99948570080872
trickbyte,motorsport.com,163.3929548592403,131.41913885443373
trickbyte,movierulz.vc,138.579941579494,123.18851715274926
trickbyte,mozilla.org,135.35643664413485,122.57027664575084
trickbyte,msi.com,199.83895225771542,123.09661950787594
trickbyte,msn.com,126.30760683012859,123.49207113896098
trickbyte,myanimelist.net,162.80769184231758,123.10703374959272
trickbyte,myfreecams.com,173.0817355986299,122.72872506030674
trickbyte,mynet.com,141.45547151565552,123.64041400623732
trickbyte,myshopify.com,130.82393130351758,124.73965551832626
trickbyte,myway.com,157.45483968278455,121.35393063312974
trickbyte,n11.com,173.42554090608812,121.80099963884929
trickbyte,naija.ng,182.94101259831723,122.71013746744599
trickbyte,namasha.com,178.28405854003182,123.67382761219451
trickbyte,namnak.com,134.78708048832826,122.32069028862591
trickbyte,namu.wiki,139.1942766334476,122.57717280038472
trickbyte,nature.com,132.87437861335687,125.15993133701129
trickbyte,naukri.com,184.95167753305927,125.96024213166073
trickbyte,naver.com,175.74421560456014,154.3388633892454
trickbyte,naver.jp,161.6684140573288,122.87924040494295
trickbyte,nbcnews.com,419.2088302867166,161.54834351919848
trickbyte,ndtv.com,139.89728637810413,122.34037947551958
trickbyte,netflix.com,168.49633235612822,125.2462763724656
trickbyte,newegg.com,136.4141390498342,123.15344958212869
trickbyte,news.com.au,166.7236773104503,129.12613840709471
trickbyte,newsprofin.com,155.01673635223818,125.30282730686254
trickbyte,newsupdateset.info,128.91309278021598,123.24951711142886
trickbyte,newsupdatesky.info,152.90896581678552,122.22358565135248
trickbyte,nextoptim.com,131.85426297372786,121.00930961555447
trickbyte,nexusmods.com,152.50911415907845,129.59003531984214
trickbyte,nfl.com,130.81721794502488,123.82979292807909
trickbyte,nga.cn,305.29577105209745,196.75689717305116
trickbyte,nhentai.net,151.96792986886254,123.132999472577
trickbyte,nianhuo.tmall.com,133.72504557530903,106.85147552453365
trickbyte,nicovideo.jp,163.0159774474029,126.59013688821216
trickbyte,nih.gov,203.65034493392912,131.92755183012324
trickbyte,nike.com,149.85519544831638,122.15417154647153
trickbyte,nikkei.com,191.30260934089793,123.77903392088824
trickbyte,ninisite.com,131.58752929804655,123.7051734251195
trickbyte,nordstrom.com,133.66249524827663,124.64865573264402
trickbyte,nownews.com,158.12111241293363,120.6665507292953
trickbyte,npr.org,155.398424843262,123.88624116007624
trickbyte,nsportal.ru,262.58013264409135,123.09282206531081
trickbyte,nur.kz,170.495862333939,123.45282759132056
trickbyte,nvzhuang.tmall.com,138.0275677746305,116.74577882513404
trickbyte,nyaa.si,140.59630986945382,122.16137998319905
trickbyte,nypost.com,134.40876942256403,123.09779239625766
trickbyte,nytimes.com,125.78414920075187,123.2400345134324
trickbyte,oath.com,130.1450801949049,122.18596490806546
trickbyte,oeeee.com,208.6551960172324,120.9622749994541
trickbyte,office.com,127.46044813558974,124.3680698861336
trickbyte,office365.com,130.39765519828634,123.67048416415165
trickbyte,ok.ru,188.9463565472899,121.7678280483032
trickbyte,okdiario.com,135.0851934403181,122.70203412606797
trickbyte,okezone.com,217.4476562389012,122.69613782650437
trickbyte,okta.com,155.8719191314845,125.4343104645096
trickbyte,oload.cloud,145.0716785058893,123.1732761551594
trickbyte,olx.com.br,178.52203393804618,125.16196618049308
trickbyte,olx.pl,168.19241296114592,132.196964824508
trickbyte,olx.ua,170.7598021061256,134.0524129697989
trickbyte,onet.pl,177.22420677028853,122.63141244906804
trickbyte,onlinesbi.com,869.277881651089,121.73944936487182
trickbyte,op.gg,169.79136883184827,122.62768857181072
trickbyte,openload.co,125.53930937730031,121.9974142210237
trickbyte,oracle.com,125.99898836222187,122.32141382992268
trickbyte,orange.fr,155.89626300437698,122.35141301463389
trickbyte,oschina.net,348.9223985836424,122.81468966654663
trickbyte,otto.de,155.36122987496444,130.3637584607149
trickbyte,otvfoco.com.br,166.16241524702517,122.63344806329958
trickbyte,ouedkniss.com,169.33366759070034,121.95727627339033
trickbyte,ouo.io,125.95931113023181,121.6339298106473
trickbyte,outbrain.com,147.74206768849803,123.37031080548105
trickbyte,padlet.com,214.99354353752628,195.91434621091548
trickbyte,pages.tmall.com,221.59835061088936,131.59560503774
trickbyte,panda.tv,166.416195317589,122.7995859266355
trickbyte,pandora.com,179.45163247400316,126.18520753136997
trickbyte,pantip.com,179.96187392493772,120.77958599246782
trickbyte,patch.com,137.38148299784498,123.39741473310981
trickbyte,patreon.com,126.96559849227296,122.14865541920581
trickbyte,patria.org.ve,294.6968877623821,121.60765533817225
trickbyte,paypal.com,127.12006714066554,121.45641356192786
trickbyte,paytm.com,130.7916719880369,118.94468500934265
trickbyte,paytmmall.com,135.05834353895025,123.73548360734151
trickbyte,pchome.com.tw,232.85512626171112,122.92413888820286
trickbyte,pearsoncmg.com,183.42217276322432,123.60258593127647
trickbyte,people.com.cn,548.1537806576696,124.17396633275624
trickbyte,perfecttoolmedia.com,135.07320693340793,122.75458525480894
trickbyte,pexels.com,129.30738970894237,120.90117195299987
trickbyte,pikabu.ru,190.44911591657277,135.53999878209214
trickbyte,pinimg.com,123.43104697507003,122.79458555938868
trickbyte,pinterest.com,122.98088495073648,122.82734486306536
trickbyte,pixabay.com,128.8586454787131,122.23158577649758
trickbyte,pixiv.net,231.69273472037807,136.6687917375359
trickbyte,pixnet.net,257.00135631807916,122.50127636923871
trickbyte,playstation.com,186.33119594948045,124.23327488118206
trickbyte,pole-emploi.fr,184.73240296388494,122.9714154554852
trickbyte,politico.com,156.86912603419404,124.0789315438476
trickbyte,popads.net,133.66513917672225,124.43648278713226
trickbyte,popcash.net,151.0681963429369,121.63034402604761
trickbyte,porn555.com,137.99249329443637,121.73806965864938
trickbyte,pornhub.com,150.4992995539616,120.27196496211249
trickbyte,pornpics.com,160.8737357731523,124.09192959553208
trickbyte,pornq.com,131.47711426276584,122.40744870284507
trickbyte,prezi.com,136.4221260722341,123.54724154133221
trickbyte,primevideo.com,140.97316113525423,123.41103433021183
trickbyte,prom.ua,237.92935508702482,147.73217868059874
trickbyte,prothomalo.com,143.4425394339808,123.9283456756123
trickbyte,provincial.com,181.49540239366993,121.85751704563356
trickbyte,ptt.cc,133.5301708815427,123.72844813969628
trickbyte,pulzo.com,144.98567825247503,122.75441331339293
trickbyte,punchng.com,149.22036763666006,122.48810277930622
trickbyte,python.org,124.61659890310519,121.97538022080371
trickbyte,qq.com,165.46490814151434,120.94162166889372
trickbyte,qualtrics.com,173.7519898933583,122.66293090992961
trickbyte,queuecosm.bid,183.30032095826905,126.78024076439185
trickbyte,quizlet.com,128.90351878414893,121.8994483993999
trickbyte,quora.com,132.78915951478072,122.96075778531618
trickbyte,rajasthan.gov.in,185.29456288650118,122.44703440830627
trickbyte,rakuten.co.jp,202.16266862277325,122.80975905214918
trickbyte,rambler.ru,215.29102582356023,122.21855143534727
trickbyte,rapidgator.net,168.94349455833435,130.63624083738904
trickbyte,rarbg.to,148.87358646454481,121.59413683774142
trickbyte,rarbgprx.org,128.16480540766798,121.6067925480933
trickbyte,rbc.ru,214.11994073925348,137.9738285623748
trickbyte,readms.net,156.2696904072474,122.62037916687028
trickbyte,realtor.com,191.68335713189225,121.87662161886692
trickbyte,reclameaqui.com.br,185.53278119913463,139.04620617114264
trickbyte,redd.it,134.51121811722888,123.31193223081786
trickbyte,reddit.com,127.68065550460896,122.91948336722521
trickbyte,redfin.com,130.5561150456297,123.39282723079467
trickbyte,rediff.com,145.59843366344768,126.85863388081393
trickbyte,rednet.cn,256.06073644654504,123.44265536501489
trickbyte,redtube.com,152.25802207815238,120.51600025131783
trickbyte,repubblica.it,140.89901013107138,122.73279172850066
trickbyte,researchgate.net,137.12357459910984,122.6197253784229
trickbyte,reuters.com,168.60887344027387,122.89613877134077
trickbyte,reverso.net,169.1277110628013,122.10000023759645
trickbyte,ria.ru,181.23362059223243,121.13889621506476
trickbyte,roblox.com,121.35263314021044,120.87520706499446
trickbyte,rottentomatoes.com,131.35436781007667,121.89093129388218
trickbyte,rotumal.com,133.1637822862329,122.24034483319726
trickbyte,rt.com,189.03232186005033,122.57261978911943
trickbyte,ruliweb.com,202.36746067630835,122.14455079158833
trickbyte,runoob.com,160.55259840755625,125.42934555174975
trickbyte,rus.ec,178.86201099588953,124.96193247879374
trickbyte,ruten.com.tw,179.73268879898663,124.4897931043444
trickbyte,rutor.info,153.28637812415076,122.59775913994888
trickbyte,rutracker.org,135.79325313711988,120.18755200351107
trickbyte,rutube.ru,171.96835500412973,120.77789605948432
trickbyte,s9kkremkr0.com,177.61922075316824,123.06468991626954
trickbyte,sabq.org,125.98758589090971,121.20886159868076
trickbyte,sahibinden.com,239.38202369829702,131.57134426051172
trickbyte,salesforce.com,125.18783941351133,123.48586263070845
trickbyte,samsung.com,186.2349409995408,121.97275851564162
trickbyte,sapo.pt,228.04397832730723,196.53920887102342
trickbyte,sarkariresult.com,208.03323779897443,194.23423938710113
trickbyte,savefrom.net,135.27511471304402,122.43710329820371
trickbyte,sberbank.ru,179.20198985214893,121.40517168003937
trickbyte,schoology.com,166.55616179622453,123.41344844678352
trickbyte,sci-hub.tw,316.22054693954334,178.12610643782787
trickbyte,sciencedirect.com,135.8718273454699,123.17610352203765
trickbyte,scol.com.cn,318.9286322429262,123.33793122449825
trickbyte,scribd.com,127.02133467998996,122.93899939234915
trickbyte,scribol.com,139.8858167231083,123.15200076534829
trickbyte,seasonvar.ru,170.93088631999902,121.13848283629993
trickbyte,secureserver.net,133.1342759317365,126.17672421038151
trickbyte,segmentfault.com,226.8646809047666,124.98034472609389
trickbyte,setn.com,145.93287313292765,121.56724037024482
trickbyte,sex.com,208.89847276025804,120.70503419843213
trickbyte,seznam.cz,204.87174777121382,122.46496500126247
trickbyte,shaparak.ir,223.97342785483315,113.43685785929362
trickbyte,shein.com,127.60837877105021,122.8735857354156
trickbyte,shopify.com,176.88182690020267,123.84434468273459
trickbyte,shutterstock.com,131.41365612632242,121.57503290679948
trickbyte,sifyitest.com,185.82414989841394,122.36765630800149
trickbyte,sina.com.cn,234.31089417687778,121.9782068811614
trickbyte,sindonews.com,136.6010333315052,121.40720671620862
trickbyte,siteadvisor.com,149.88129868589598,123.85324099711303
trickbyte,skype.com,153.02188188901968,127.6045009892966
trickbyte,skysports.com,132.38973588008304,124.22393121082207
trickbyte,slack.com,130.9008855244209,123.25106760294273
trickbyte,slickdeals.net,154.12535486293248,123.66744850216242
trickbyte,slideshare.net,129.61270133483,124.14951693138173
trickbyte,smallpdf.com,138.50828594174877,123.09182820648982
trickbyte,smzdm.com,220.31704541938058,124.19103490638322
trickbyte,so.com,186.2288958810527,122.07272507507226
trickbyte,socialblade.com,134.14491963540686,123.43444765127938
trickbyte,softonic.com,171.17501281458755,151.61272292507104
trickbyte,sogou.com,202.74798751905047,121.93320813620913
trickbyte,sohu.com,196.64385144052835,123.12855256785608
trickbyte,sonyliv.com,138.51267857284384,123.81913769861748
trickbyte,soso.com,334.6021396332773,121.2260683291945
trickbyte,soundcloud.com,127.40246078063703,124.2516550781398
trickbyte,souq.com,156.28785139013982,125.90320806564955
trickbyte,sourceforge.net,130.46019550027518,122.12051740237351
trickbyte,southwest.com,194.6054382313942,122.33337946236134
trickbyte,spankbang.com,128.50073487337295,121.6437585394958
trickbyte,speedtest.net,124.83976896980712,122.22524186403587
trickbyte,spiegel.de,158.4848028061719,121.32344773874202
trickbyte,sportbible.com,128.27469061674742,122.49479327222397
trickbyte,spotify.com,147.38555053441686,123.01758593269463
trickbyte,spotscenered.info,151.11269037528285,122.17803511383204
trickbyte,springer.com,129.88422920220884,123.4132766338258
trickbyte,sputniknews.com,167.24143536954088,124.18737924047585
trickbyte,squarespace.com,124.99111524686732,124.20951690653274
trickbyte,ssc.nic.in,183.71880465540394,121.77882754597171
trickbyte,stackexchange.com,130.8016557374905,123.16720656536776
trickbyte,stackoverflow.com,130.3724368456109,123.12206895700817
trickbyte,standardmedia.co.ke,190.22739948383693,123.45151673873951
trickbyte,stanford.edu,167.3433673407497,124.35431052641623
trickbyte,state.gov,135.40882694310156,123.3443801516089
trickbyte,steamcommunity.com,156.26832277610384,124.6145173008072
trickbyte,steampowered.com,133.71479357111045,122.19513830696714
trickbyte,studfiles.net,168.45724256388073,133.02872586866903
trickbyte,study.com,165.70028688373236,131.36538002511548
trickbyte,suara.com,156.69282801963132,124.28751735594766
trickbyte,subito.it,166.46066693396406,132.6845526566793
trickbyte,subject.tmall.com,219.27293338652316,123.24048129135166
trickbyte,subscene.com,134.65164152198824,121.31327493437405
trickbyte,superuser.com,134.65767829068776,122.4171036276324
trickbyte,surveymonkey.com,134.84055176377296,123.57265560020662
trickbyte,t-online.de,218.64249223265156,196.87689885754008
trickbyte,t.co,124.15704599999148,123.93596505039726
trickbyte,tabelog.com,189.7861024942891,123.7300683198304
trickbyte,taboola.com,124.48796636328616,123.21424227336357
trickbyte,taleo.net,133.74483893657552,123.01320711086535
trickbyte,tandfonline.com,189.68867883086205,184.91834299317722
trickbyte,taobao.com,162.0782061383642,121.85534449486897
trickbyte,tarafdari.com,177.5334590957278,115.27233393419355
trickbyte,target.com,182.63119459152222,123.3778274778662
trickbyte,taringa.net,133.2617249853652,123.70237894356251
trickbyte,td.com,144.25157473005098,125.20710430268583
trickbyte,techcrunch.com,126.99867964818559,122.46682738949514
trickbyte,techradar.com,169.5578727742721,123.07875879622739
trickbyte,telegram.org,129.22372412064982,121.65520783385327
trickbyte,telegraph.co.uk,136.64969018307224,123.92775842855715
trickbyte,telewebion.com,171.89111547737284,122.92910322290042
trickbyte,tempo.co,138.6277350629198,124.41586221343483
trickbyte,tencent.com,186.055242886831,124.7087242402907
trickbyte,tenki.jp,187.09044929208426,122.78972360594518
trickbyte,tgju.org,127.37418300118938,122.45293244205672
trickbyte,theatlantic.com,155.97122002007632,128.95575795194196
trickbyte,theguardian.com,157.2333808731416,123.96582684897143
trickbyte,thehill.com,171.2545982465662,124.12065440981553
trickbyte,themeforest.net,132.856125847019,121.70110450222573
trickbyte,thepiratebay.org,124.03988555587571,120.7617578449948
trickbyte,thepiratebay3.org,203.61313789055265,122.63472371831021
trickbyte,thesaurus.com,156.36119747470164,124.03217240654189
trickbyte,thestartmagazine.com,181.89748171074638,144.79903581327406
trickbyte,theverge.com,130.95751725907985,125.37537817040395
trickbyte,tianya.cn,364.7296983620216,121.61548313652646
trickbyte,ticketmaster.com,139.77888406350695,125.02817327863183
trickbyte,timeanddate.com,130.31077031688443,125.01448187334785
trickbyte,tistory.com,196.56144878987607,121.0933107368905
trickbyte,tmall.com,170.81249338285676,129.62227655125074
trickbyte,tnt-online.ru,189.90211522784725,124.67248320322612
trickbyte,tokopedia.com,135.93552993803186,121.59010388984761
trickbyte,tomsguide.com,165.74853106305517,123.97599965333939
trickbyte,torrent9.ph,159.80103689021078,127.15862042688089
trickbyte,torrenthaja.com,130.93255190499897,122.34858462008937
trickbyte,torrentz2.eu,134.04368994564848,122.25975866975455
trickbyte,toutiao.com,216.99896480502753,123.64258630008533
trickbyte,tradingview.com,134.0100564833345,123.08048244951101
trickbyte,trello.com,137.16319640134944,123.22455143620229
trickbyte,tribunnews.com,206.6791269542842,121.42741397537034
trickbyte,tripadvisor.com,177.0552405766372,125.19262172281742
trickbyte,trustpilot.com,157.2270561651937,127.53320665195069
trickbyte,tube8.com,178.63426498811822,122.68279345128043
trickbyte,tumblr.com,125.05401080024653,122.73827567696571
trickbyte,turkiye.gov.tr,182.61063265903243,121.38934414191492
trickbyte,tutorialspoint.com,139.53737933830968,121.48162035335756
trickbyte,tvbs.com.tw,182.75240012283984,122.60975817154193
trickbyte,twitch.tv,150.7471603309286,122.4791031844657
trickbyte,twitter.com,123.91801211133338,123.56561324314067
trickbyte,txxx.com,130.8966314355875,121.38796700485821
trickbyte,udemy.com,152.1460807015156,122.36865603461347
trickbyte,udn.com,164.47498816354522,127.68931038163858
trickbyte,uidai.gov.in,291.6497588157654,122.88806915026287
trickbyte,ukr.net,199.81640114866454,123.22665384874263
trickbyte,ultimate-guitar.com,156.56096295549952,125.17417254376001
trickbyte,umblr.com,152.86108022876854,125.3549306942471
trickbyte,uniqlo.tmall.com,259.11878280598546,123.00503433778367
trickbyte,unsplash.com,125.90629960699329,123.00655162283059
trickbyte,uod2quk646.com,143.1996333573399,122.54517364861636
trickbyte,uol.com.br,196.3595403679486,121.02455298962263
trickbyte,up.nic.in,216.76614803486856,122.50631084216052
trickbyte,uploaded.net,152.36409136961245,125.74251715479227
trickbyte,upornia.com,126.9612752928816,121.63731121811374
trickbyte,ups.com,192.01253932611695,124.13717215431147
trickbyte,uptobox.com,131.64020721511594,123.92824021135938
trickbyte,uptodown.com,140.44240155610547,121.81893151638837
trickbyte,upwork.com,149.6522170973235,121.13462067369757
trickbyte,urbandictionary.com,131.49729968401894,122.32906827381973
trickbyte,urdupoint.com,131.56798796664023,122.65275842670736
trickbyte,usatoday.com,187.792069310772,130.11148250822362
trickbyte,userapi.com,166.67594323898183,121.24631007940604
trickbyte,usnews.com,145.81790926127596,125.27503490704913
trickbyte,usps.com,190.3764733980442,121.19417239365907
trickbyte,utorrent.com,263.76679038693163,122.48927701649995
trickbyte,uzone.id,224.13086069041285,122.96220615249256
trickbyte,v2ex.com,142.2910347323993,124.7633100840552
trickbyte,vacaneedasap.com,156.06829960798396,122.03575863406577
trickbyte,variance.tv,245.0343188026856,196.30924342521305
trickbyte,varzesh3.com,183.60940289908442,122.11486260438788
trickbyte,velocecdn.com,152.80218293954587,122.08513735697188
trickbyte,verizonwireless.com,154.6023212501715,122.69196633634897
trickbyte,vesti.ru,235.09979710496705,125.39358655440397
trickbyte,vice.com,162.1398626473443,124.8242071476476
trickbyte,vidio.com,137.35988427852763,124.05710371917691
trickbyte,vimeo.com,124.81727508892274,122.13179237883666
trickbyte,visualstudio.com,157.94563145730004,128.05261925376695
trickbyte,viva.co.id,172.5324128979239,161.3342783831317
trickbyte,vk.com,175.53358525037766,135.3233455969342
trickbyte,vkuseraudio.net,189.373471613588,123.97713779375472
trickbyte,vnexpress.net,293.3364610733657,122.1993790361388
trickbyte,voot.com,139.8000119832055,124.1621386645169
trickbyte,vporn.com,154.1370132231507,126.14599955749922
trickbyte,vtv.vn,320.56450586894465,121.9986898118052
trickbyte,w3school.com.cn,273.29919333087986,196.62244829895167
trickbyte,w3schools.com,162.04225246248575,121.02741292067643
trickbyte,walmart.com,129.0641276743905,123.6547920210608
trickbyte,washingtonpost.com,145.9671204377498,133.21743005265793
trickbyte,wattpad.com,127.86931146321626,123.82579421431853
trickbyte,wayfair.com,131.5554948202495,125.23265452734356
trickbyte,weather.com,135.9841729803332,123.89434520797484
trickbyte,web.de,177.9223789685759,122.75713829901711
trickbyte,webex.com,154.3159885653134,125.18589667462068
trickbyte,weblio.jp,141.48401109309034,121.78527634462407
trickbyte,webmd.com,127.10582837462425,122.18231033405354
trickbyte,weebly.com,127.29504511787972,122.72417307670774
trickbyte,weibo.cn,217.87766032681174,135.8745710506123
trickbyte,weibo.com,231.13662055854138,122.81382867488368
trickbyte,wellsfargo.com,192.52349648239283,194.39176123203902
trickbyte,westernjournal.com,161.18483688553857,129.95824185681752
trickbyte,wetransfer.com,180.11215945770002,125.25734427417146
trickbyte,whatsapp.com,123.8801031020181,121.46334484990301
trickbyte,wikia.com,129.18232182233496,122.0654824684406
trickbyte,wikihow.com,128.11253836442685,121.79589637651524
trickbyte,wikimedia.org,140.44157389936777,121.88106961548328
trickbyte,wikipedia.org,143.31759820724355,121.20858605565695
trickbyte,wiktionary.org,150.74013880100742,120.85434447588591
trickbyte,wildberries.ru,281.9726356658442,271.1487262156503
trickbyte,wiley.com,164.39187321169624,121.84765543146379
trickbyte,wish.com,156.3679417916413,123.02317290470519
trickbyte,wix.com,124.24622900013266,121.48286209538064
trickbyte,wondershare.com,182.84391843039413,125.06217143402019
trickbyte,wordpress.com,123.57510427205727,121.3910699789894
trickbyte,wordpress.org,147.79360855704752,123.66082782632317
trickbyte,wordreference.com,184.87231137937513,129.6192768575816
trickbyte,worldofwarcraft.com,166.45596510377422,131.44624098364648
trickbyte,wowhead.com,152.1369762847136,124.95989525883363
trickbyte,wp.com,149.7358725374115,123.69668965452705
trickbyte,wp.pl,178.88256342246615,122.51806875755048
trickbyte,wsj.com,157.3496439076703,126.23851849087353
trickbyte,wtoip.com,182.30055336808337,126.01741448301692
trickbyte,wunderground.com,145.8251132019635,124.4684134706341
trickbyte,www.gov.uk,197.00205889416904,153.38148694576287
trickbyte,xda-developers.com,129.32124168708407,122.10410358063106
trickbyte,xe.com,132.82729813764834,122.97124165142405
trickbyte,xfinity.com,153.7746551350273,122.83161892716227
trickbyte,xhamster.com,174.96632257926055,127.60141376277495
trickbyte,xhamsterlive.com,152.82666644659534,124.70765540312075
trickbyte,xiami.com,145.16791983925063,122.58351658438814
trickbyte,xiaomi.com,174.63411300860602,135.1532081206297
trickbyte,xinhuanet.com,283.6913820998422,122.83579234419199
trickbyte,xnxx.com,152.59906880814452,121.71134442604821
trickbyte,xtube.com,134.36791840298423,125.56158725557657
trickbyte,xvideos.com,175.0943429511169,127.27155183152905
trickbyte,yadi.sk,169.62901104626985,122.65427590444169
trickbyte,yahoo.co.jp,171.85635710584708,122.66089696565578
trickbyte,yahoo.com,146.9179430398448,122.55372408905933
trickbyte,yallakora.com,275.06457346266717,123.77344849037713
trickbyte,yandex.by,184.31328853656507,123.09565600650065
trickbyte,yandex.com.tr,163.34652797929172,122.58051592728188
trickbyte,yandex.kz,244.13249436123618,166.0787594857915
trickbyte,yandex.ru,141.57136677411094,121.53324137987761
trickbyte,yao.tmall.com,148.3590461570641,109.29637909706297
trickbyte,yaplakal.com,161.7884930094768,122.00837922764235
trickbyte,yelp.com,138.12400047378293,123.07093144747718
trickbyte,yenisafak.com,167.49847217880446,122.8065158015695
trickbyte,yespornplease.com,131.0639534274052,123.01989612651282
trickbyte,youdao.com,233.32857700257463,121.64586294313958
trickbyte,youjizz.com,167.19581623529567,121.6030680927737
trickbyte,youku.com,167.48201179093329,122.98179372888187
trickbyte,youm7.com,130.68370007235427,122.22913864614634
trickbyte,youporn.com,151.85596549819255,120.19393079239747
trickbyte,yourporn.sexy,134.80990836075668,122.10500111867643
trickbyte,youth.cn,252.824942099637,121.94199962862606
trickbyte,youtube.com,148.8366048586996,145.69865823968462
trickbyte,yts.am,151.18395556406728,123.95568911371561
trickbyte,yy.com,287.8493643526373,164.58868877641086
trickbyte,zara.com,134.9594022693305,124.36931053626127
trickbyte,zendesk.com,131.37234503339076,124.58058555835281
trickbyte,zhanqi.tv,173.21710185758,123.25093092332625
trickbyte,zhihu.com,159.9336658315412,122.73693168214683
trickbyte,zillow.com,138.65298854893652,123.18548322494688
trickbyte,zing.vn,272.8588041560403,181.41472538740473
trickbyte,zippyshare.com,143.40595483522992,122.40455286770032
trickbyte,znanija.com,156.65421602797917,121.72427471598675
trickbyte,zoho.com,131.93182878453155,123.30279287336202
trickbyte,zol.com.cn,298.4286901252023,121.9432406641286
trickbyte,zomato.com,128.22487256650265,123.5638258272204
trickbyte,zoom.us,132.49618373811245,123.00403345504711
trickbyte,zougla.gr,262.44012703155653,213.8814148332538


==> figures/dns-lookup-times/top1000-unlocator.csv <==
unlocator,104.com.tw,286.6930030286312,75.82700066268444
unlocator,1337x.to,89.26424942910671,74.83137398958206
unlocator,163.com,160.56358441710472,77.78412476181984
unlocator,1688.com,84.04374960809946,75.66249929368496
unlocator,17ok.com,342.70545467734337,74.6076237410307
unlocator,17track.net,145.57316713035107,79.28525097668171
unlocator,1bcde.com,91.19983672819755,77.8132784007876
unlocator,360.cn,117.2779593616724,75.93749929219484
unlocator,360doc.com,298.21187630295753,78.14874965697527
unlocator,3c.tmall.com,118.42533325155576,77.27150060236454
unlocator,3dmgame.com,215.1188300922513,75.46537462621927
unlocator,4chan.org,162.23699692636728,74.3973758071661
unlocator,4pda.ru,79.54816799610853,75.32475143671036
unlocator,4shared.com,106.34570848196745,75.70674922317266
unlocator,51cto.com,109.91816781461239,78.56537494808435
unlocator,51sole.com,125.66383183002472,78.57450004667044
unlocator,58.com,99.74833391606808,77.60637439787388
unlocator,5ch.net,75.99091622978449,75.89612435549498
unlocator,6.cn,151.20116621255875,74.37249924987555
unlocator,9gag.com,76.8917091190815,76.2711251154542
unlocator,abola.pt,197.72092159837484,74.91250056773424
unlocator,abril.com.br,154.59333546459675,77.23499927669764
unlocator,abs-cbn.com,75.03633387386799,74.56525042653084
unlocator,academia.edu,76.35537628084421,75.58837439864874
unlocator,accuweather.com,83.01049936562777,75.73249936103821
unlocator,addthis.com,75.21791756153107,75.04499983042479
unlocator,admaimai.com,221.52087837457657,77.47574988752604
unlocator,adobe.com,83.29987525939941,77.96062435954809
unlocator,adp.com,97.26083278656006,75.90137422084808
unlocator,agoda.com,76.39770768582821,76.23275090008974
unlocator,airbnb.com,77.72774994373322,77.3268761113286
unlocator,aksam.com.tr,112.45770752429962,75.64287353307009
unlocator,albawabhnews.com,76.32712554186583,75.49624983221292
unlocator,alibaba.com,82.94591680169106,75.41337516158819
unlocator,alicdn.com,82.63837359845638,74.9348746612668
unlocator,aliexpress.com,90.702542103827,75.0713748857379
unlocator,alipay.com,115.96045829355717,76.68525073677301
unlocator,aliyun.com,88.88483326882124,75.91262459754944
unlocator,allegro.pl,164.25833385437727,79.1718764230609
unlocator,alnaharegypt.com,75.9117491543293,75.29362384229898
unlocator,alodokter.com,76.44120883196592,74.970374815166
unlocator,amazon.ca,77.85433437675238,77.3331243544817
unlocator,amazon.cn,87.48570922762156,76.52550004422665
unlocator,amazon.co.jp,78.50566692650318,79.03837505728006
unlocator,amazon.co.uk,78.31666618585587,78.01812607795
unlocator,amazon.com,75.82700066268444,75.62262564897537
unlocator,amazon.de,72.63333350419998,72.51037564128637
unlocator,amazon.es,82.61724840849638,77.63700094074011
unlocator,amazon.fr,78.08362506330013,78.01137398928404
unlocator,amazon.in,78.49899958819151,77.7427488937974
unlocator,amazon.it,77.85199955105782,77.86012627184391
unlocator,amazonaws.com,77.05312501639128,76.38875115662813
unlocator,ameblo.jp,99.97091721743345,77.62575056403875
unlocator,americanas.com.br,103.32937352359295,75.24937484413385
unlocator,americanexpress.com,84.90949962288141,76.2477507814765
unlocator,android.com,81.11666701734066,77.10549980401993
unlocator,animeflv.net,75.45062527060509,75.02537593245506
unlocator,animeyt.tv,170.64950056374073,76.88012439757586
unlocator,aol.com,76.75525080412626,76.7197497189045
unlocator,aparat.com,78.23375053703785,76.94074977189302
unlocator,apkpure.com,81.37604128569365,75.32474957406521
unlocator,apple.com,77.33883336186409,77.21837423741817
unlocator,appledaily.com,76.97795704007149,76.0337496176362
unlocator,archive.org,95.52070777863264,76.84449944645166
unlocator,archiveofourown.org,94.81991548091173,74.79275111109018
unlocator,artstation.com,77.11887545883656,75.60675032436848
unlocator,arxiv.org,90.91970697045326,75.67812502384186
unlocator,as.com,76.61583367735147,76.79837569594383
unlocator,asana.com,77.46674865484238,76.21212489902973
unlocator,ask.com,76.492415741086,75.96025057137012
unlocator,asos.com,79.42970935255289,78.06837372481823
unlocator,asus.com,75.42895898222923,75.30162390321493
unlocator,atlassian.com,77.26191636174917,76.80087443441153
unlocator,atlassian.net,78.70450057089329,76.10025070607662
unlocator,att.com,95.69366741925478,76.63212344050407
unlocator,autodesk.com,76.26345846801996,74.75650031119585
unlocator,avast.com,83.09187460690737,75.2964997664094
unlocator,avgle.com,76.1357918381691,75.2404984086752
unlocator,avito.ru,85.11979226022959,75.32099913805723
unlocator,babytree.com,100.33845901489258,78.64600047469139
unlocator,badoo.com,97.03475050628185,75.36550052464008
unlocator,baidu.com,125.27378927916288,95.61025071889162
unlocator,baike.com,185.06754003465176,77.82587595283985
unlocator,bancodevenezuela.com,207.53566827625036,78.0787505209446
unlocator,bandcamp.com,77.22912449389696,76.5755008906126
unlocator,banggood.com,85.9924154356122,75.59099979698658
unlocator,bankmellat.ir,158.8713750243187,75.34412574023008
unlocator,bankofamerica.com,80.55766671895981,76.28262415528297
unlocator,battle.net,90.43954219669104,75.50925016403198
unlocator,bbc.co.uk,76.89558435231447,76.97525061666965
unlocator,bbc.com,76.39000006020069,75.64775086939335
unlocator,beeg.com,75.82966610789299,75.0963743776083
unlocator,behance.net,165.11491779237986,76.07100065797567
unlocator,bestbuy.com,78.30283232033253,76.21812541037798
unlocator,bet365.com,76.53704099357128,76.02049876004457
unlocator,bet9ja.com,79.29300051182508,75.20924974232912
unlocator,beytoote.com,97.01650030910969,76.00874826312065
unlocator,bild.de,190.69112185388803,77.20699906349182
unlocator,bilibili.com,121.18749972432852,78.10412533581257
unlocator,billdesk.com,181.17891903966665,74.93750005960464
unlocator,binance.com,77.10116542875767,75.65912511199713
unlocator,bing.com,74.60870780050755,74.30324982851744
unlocator,biobiochile.cl,130.10820839554071,74.98700078576803
unlocator,bitbucket.org,76.79612562060356,76.71275082975626
unlocator,bitly.com,178.5009205341339,77.65112444758415
unlocator,bitmedianetwork.com,78.80045846104622,75.72837453335524
unlocator,bkn.go.id,239.0408730134368,77.97487452626228
unlocator,blackboard.com,95.4923341050744,74.98350087553263
unlocator,blastingnews.com,77.23566796630621,76.42849907279015
unlocator,bldaily.com,76.01587474346161,75.79812407493591
unlocator,bleacherreport.com,89.33116588741541,76.35037507861853
unlocator,bles.com,76.01116690784693,74.41187463700771
unlocator,blibli.com,78.83558329194784,77.78862584382296
unlocator,blizzard.com,90.63904173672199,74.94749967008829
unlocator,blog.jp,137.96374667435884,73.37125018239021
unlocator,blog.me,89.57550022751093,74.62587580084801
unlocator,blogger.com,167.517501860857,79.32362612336874
unlocator,blogspot.com,80.81137482076883,76.73624996095896
unlocator,bloomberg.com,77.70870812237263,77.61787343770266
unlocator,bol.uol.com.br,200.28724893927574,75.53750090301037
unlocator,bolasport.com,76.53095852583647,76.37799996882677
unlocator,bongacams.com,90.14566615223885,76.22874900698662
unlocator,booking.com,75.05295798182487,74.65675100684166
unlocator,box.com,76.71672105789185,76.95200045903523
unlocator,breitbart.com,74.6577912941575,73.98312631994486
unlocator,brilio.net,86.93433366715908,78.11299990862608
unlocator,browsergames2018.com,75.50570834428072,75.18862560391426
unlocator,bukalapak.com,79.10225167870522,75.62362495809793
unlocator,businessinsider.com,165.10546021163464,77.23262440413237
unlocator,buzzfeed.com,77.41254102438688,76.72999985516071
unlocator,ca.gov,100.51224939525127,75.26625040918589
unlocator,caijing.com.cn,461.62784192711115,106.17775097489357
unlocator,caixa.gov.br,144.95333191007376,76.63112506270409
unlocator,caliente.mx,89.63829092681408,77.4973751977086
unlocator,cam4.com,76.2684578076005,76.14624965935946
unlocator,cambridge.org,77.21887622028589,75.49237553030252
unlocator,canalrcn.com,74.93733242154121,74.43937379866838
unlocator,canva.com,75.77329128980637,75.41200052946806
unlocator,capitalone.com,95.69779224693775,78.00224889069796
unlocator,cbsnews.com,85.81366762518883,76.77262462675571
unlocator,cbssports.com,80.62858413904905,76.34600065648556
unlocator,ccm.net,81.75429236143827,78.07150017470121
unlocator,cdiscount.com,78.02849914878607,77.7228744700551
unlocator,cdstm.cn,152.7858730405569,74.09687526524067
unlocator,chase.com,165.19962530583143,77.71012559533119
unlocator,chaturbate.com,74.84199944883585,74.79937467724085
unlocator,chegg.com,76.84804126620293,76.04362536221743
unlocator,chess.com,77.54450011998415,75.45487489551306
unlocator,china.com.cn,175.40979105979204,75.16987528651953
unlocator,chinadaily.com.cn,126.28341745585203,76.22737623751163
unlocator,chinaz.com,97.51345962285995,78.04737519472837
unlocator,chip.de,78.96550092846155,76.33987534791231
unlocator,chouftv.ma,103.75712439417839,75.93762595206499
unlocator,chron.com,120.32512668520212,76.29199977964163
unlocator,ci123.com,247.36191239207983,75.10100118815899
unlocator,cimaclub.com,75.4947504028678,75.10250061750412
unlocator,cinecalidad.to,89.00933340191841,75.1173747703433
unlocator,cisco.com,95.2277909964323,75.96199959516525
unlocator,citi.com,75.80337580293417,75.15750080347061
unlocator,cnbc.com,84.9160822108388,74.97987430542707
unlocator,cnblogs.com,131.41554221510887,77.88662519305944
unlocator,cnet.com,75.90379100292921,74.70237463712692
unlocator,cnn.com,76.93150080740452,75.49000065773726
unlocator,cnnindonesia.com,131.80441409349442,75.334626249969
unlocator,cnzz.com,90.81970807164907,75.15225000679493
unlocator,cobalten.com,77.7727086097002,76.74612570554018
unlocator,codepen.io,76.46645698696375,74.95887391269207
unlocator,coinmarketcap.com,75.61662513762712,74.99450072646141
unlocator,concursolutions.com,77.14787498116493,76.1703746393323
unlocator,constintptr.com,76.73962507396936,75.87762549519539
unlocator,convert2mp3.net,76.27791725099087,75.25775115936995
unlocator,corriere.it,133.154665119946,74.01274889707565
unlocator,costco.com,91.38137474656105,75.18912479281425
unlocator,coursehero.com,75.02404041588306,74.64849948883057
unlocator,coursera.org,76.8997073173523,76.36262476444244
unlocator,cqnews.net,255.44716604053974,75.55574830621481
unlocator,craigslist.org,92.04058349132538,75.78324992209673
unlocator,creditonebank.com,74.83616657555103,74.87812358886003
unlocator,cricbuzz.com,75.57008415460587,75.055499561131
unlocator,crptentry.com,77.50470750033855,75.14850050210953
unlocator,crtatix.com,76.1836664751172,75.80312341451645
unlocator,crunchyroll.com,74.49791580438614,73.87562561780214
unlocator,cryptobrowser.site,83.6236672475934,75.23175049573183
unlocator,csdn.net,117.94870626181364,78.56687437742949
unlocator,dafont.com,90.25133308023214,77.14362535625696
unlocator,dailycaller.com,75.03620814532042,74.90062341094017
unlocator,dailyfeed.co.uk,80.82429133355618,74.39462374895811
unlocator,dailymail.co.uk,86.34437434375286,76.88712514936924
unlocator,dailymotion.com,73.52087367326021,72.72262405604124
unlocator,daum.net,143.85366812348366,75.6226247176528
unlocator,dcard.tw,189.09445777535439,75.14749933034182
unlocator,dcinside.com,169.6311654523015,74.16300009936094
unlocator,debate.com.mx,105.24712596088648,75.28587523847818
unlocator,dell.com,94.07433401793242,76.43024995923042
unlocator,delta.com,76.26291643828154,75.33974945545197
unlocator,detail.tmall.com,120.46929076313972,76.45099982619286
unlocator,detik.com,138.68612423539162,75.49900002777576
unlocator,deviantart.com,78.02716735750437,76.1308753862977
unlocator,dianping.com,103.60416769981384,78.77412624657154
unlocator,dictionary.com,76.37962605804205,75.78487321734428
unlocator,digikala.com,118.53533610701561,74.08812455832958
unlocator,digitaldsp.com,76.38083305209875,76.29862427711487
unlocator,diply.com,77.25720852613449,77.17612385749817
unlocator,discogs.com,75.94616711139679,75.61387680470943
unlocator,discordapp.com,74.72383417189121,74.12787526845932
unlocator,discover.com,77.56258361041546,76.42487529665232
unlocator,discuss.com.hk,145.7042070105672,74.84162412583828
unlocator,divar.ir,122.46591784060001,75.1296253874898
unlocator,dkn.tv,78.20458244532347,75.7177509367466
unlocator,dmm.co.jp,131.53033144772053,75.47487411648035
unlocator,dmm.com,137.78220769017935,79.53737396746874
unlocator,dnckawxatc.com,92.70099923014641,76.56324841082096
unlocator,dnevnik.ru,120.67358382046223,76.3327507302165
unlocator,docin.com,91.04837477207184,79.07524984329939
unlocator,doodle.com,75.25304146111012,74.73274879157543
unlocator,douban.com,129.73112147301435,78.47162522375584
unlocator,doubleclick.net,80.77007589431909,77.41084752174524
unlocator,doublepimp.com,75.62133483588696,75.3405001014471
unlocator,doublepimpssl.com,75.26016607880592,74.82474949210882
unlocator,douyin.com,196.21116295456886,78.51387467235327
unlocator,douyu.com,178.26058343052864,78.4313753247261
unlocator,dribbble.com,76.69866736978292,74.90049954503775
unlocator,drive2.ru,85.27358341962099,74.84200038015842
unlocator,drom.ru,122.93441593647003,74.39287379384041
unlocator,dropbox.com,75.83895791321993,75.7781257852912
unlocator,drudgereport.com,75.0731248408556,74.92125034332275
unlocator,duckduckgo.com,75.58695785701275,75.41374955326319
unlocator,duolingo.com,76.0280005633831,74.87587444484234
unlocator,e-hentai.org,75.49125142395496,75.2320010215044
unlocator,ea.com,78.32941692322493,75.85262600332499
unlocator,easports.com,79.0299167856574,78.97887378931046
unlocator,eastday.com,185.86149904876947,75.90487413108349
unlocator,ebates.com,76.13004092127085,75.83424914628267
unlocator,ebay.co.uk,76.56583469361067,75.849374756217
unlocator,ebay.com,77.37229205667973,77.66987476497889
unlocator,ebay.com.au,77.5761241093278,76.93724986165762
unlocator,ebay.de,77.54520792514086,77.19224970787764
unlocator,ebay.fr,78.09458393603563,78.41037586331367
unlocator,ebay.it,79.50383331626654,76.78075041621923
unlocator,ebc.net.tw,191.97953958064318,75.57887490838766
unlocator,echo.msk.ru,140.0862904265523,76.17400120943785
unlocator,ecollege.com,85.6017516925931,76.48424990475178
unlocator,ecosia.org,77.18450129032135,76.81869976222515
unlocator,egy.best,78.06345820426941,75.30012633651495
unlocator,eksisozluk.com,77.11433339864016,76.42862480133772
unlocator,el-nacional.com,76.73258427530527,75.72200056165457
unlocator,elbalad.news,96.88216540962458,75.04774909466505
unlocator,elfagr.com,163.32491487264633,76.03299990296364
unlocator,elmundo.es,83.00987537950277,76.70437451452017
unlocator,elpais.com,76.67154166847467,75.86400024592876
unlocator,elsevier.com,91.76695812493563,76.18375029414892
unlocator,elwatannews.com,75.75137540698051,75.23637544363737
unlocator,emol.com,134.6198320388794,74.5952483266592
unlocator,engadget.com,77.35800091177225,77.18412484973669
unlocator,ensonhaber.com,76.26575045287609,75.64912736415863
unlocator,entrepreneur.com,103.4427909180522,75.53587481379509
unlocator,epfindia.gov.in,133.59887525439262,75.16150083392859
unlocator,epicgames.com,78.95549945533276,77.2401262074709
unlocator,eskimi.com,75.35833399742842,75.21612476557493
unlocator,espn.com,186.71094743829025,76.3306854978988
unlocator,espncricinfo.com,75.99354162812233,75.58637484908104
unlocator,ethfw0370q.com,98.63074868917465,77.76187546551228
unlocator,etsy.com,76.80908311158419,76.93799957633018
unlocator,ettoday.net,133.77845846116543,74.48812574148178
unlocator,europa.eu,105.07400147616863,77.33325008302927
unlocator,eventbrite.com,166.2115016952157,78.00537534058094
unlocator,evernote.com,164.04754016548395,76.986875385046
unlocator,exoclick.com,80.6303322315216,76.65987405925989
unlocator,expedia.com,77.53937598317862,76.05912536382675
unlocator,express.co.uk,133.08625016361475,76.065625064075
unlocator,eyny.com,76.96337532252073,76.19925029575825
unlocator,f5v1x3kgv5.com,83.14645662903786,74.47549887001514
unlocator,facebook.com,80.02412412315607,76.92850101739168
unlocator,factaholics.com,101.25141590833664,75.36599971354008
unlocator,farfetch.com,75.84254164248705,75.5972508341074
unlocator,fb.ru,124.19341783970594,75.48675034195185
unlocator,fbcdn.net,74.58329200744629,75.12537576258183
unlocator,fc2.com,84.1404590755701,75.92737395316362
unlocator,fedex.com,92.95912552624941,77.14574970304966
unlocator,feedly.com,74.79912508279085,75.0482501462102
unlocator,fidelity.com,82.13216718286276,77.39975024014711
unlocator,filehippo.com,77.60454155504704,76.29437558352947
unlocator,files.wordpress.com,76.59699954092503,76.39550045132637
unlocator,firefox.com,76.17370784282684,74.91674926131964
unlocator,fishki.net,76.29558257758617,75.86300000548363
unlocator,fiverr.com,75.04962477833033,74.55874979496002
unlocator,flickr.com,76.07112638652325,75.90362522751093
unlocator,flipkart.com,81.74499962478876,78.90637591481209
unlocator,flvto.biz,98.26616663485765,75.0888753682375
unlocator,food.tmall.com,100.95619410276413,76.05916696290176
unlocator,forbes.com,77.07158382982016,76.42575073987246
unlocator,force.com,78.26541643589735,78.22687458246946
unlocator,foxnews.com,75.48929192125797,75.13162400573492
unlocator,free.fr,89.03920743614435,74.3755018338561
unlocator,freejobalert.com,85.41208226233721,76.34562533348799
unlocator,freepik.com,164.15812447667122,76.05787459760904
unlocator,friv.com,80.10108303278685,75.04137512296438
unlocator,fromdoctopdf.com,79.197583720088,74.74599871784449
unlocator,gamepedia.com,75.51954220980406,75.34212619066238
unlocator,gamer.com.tw,197.44654558598995,74.69725143164396
unlocator,gamersky.com,192.53712333738804,77.46275141835213
unlocator,gamespot.com,93.60945783555508,74.74562432616949
unlocator,gap.tmall.com,83.68495758622885,75.91500040143728
unlocator,gazeta.ru,114.21874817460775,76.12437475472689
unlocator,gazetaexpress.com,75.75470767915249,75.35962574183941
unlocator,gdz.ru,83.90433341264725,75.81362500786781
unlocator,gearbest.com,77.10533309727907,76.30550116300583
unlocator,geeksforgeeks.org,75.89691691100597,75.6316240876913
unlocator,genius.com,162.34845854341984,74.61262587457895
unlocator,getpocket.com,76.27162523567677,75.71612484753132
unlocator,gfycat.com,76.13412570208311,75.64312592148781
unlocator,giphy.com,77.05595903098583,76.53700094670057
unlocator,gismeteo.ru,120.53729128092527,76.12275052815676
unlocator,github.com,77.76108291000128,77.11424957960844
unlocator,givemesport.com,77.27162539958954,75.79949870705605
unlocator,gizmodo.com,76.5328761190176,76.70474890619516
unlocator,glassdoor.com,75.16108360141516,75.0364987179637
unlocator,globo.com,108.56954101473093,98.29337429255247
unlocator,gmanetwork.com,187.1844157576561,74.3995001539588
unlocator,gmarket.co.kr,111.70516535639763,73.92887491732836
unlocator,gmw.cn,164.3884163349867,76.24162547290325
unlocator,gmx.net,81.7803330719471,75.62875002622604
unlocator,go.com,94.66850012540817,76.1025007814169
unlocator,goal.com,99.974125623703,75.09512547403574
unlocator,godaddy.com,78.67854088544846,78.31224892288446
unlocator,gome.com.cn,100.92895850539207,78.84400058537722
unlocator,goo.ne.jp,130.3634187206626,75.89062489569187
unlocator,goodreads.com,78.05091608315706,78.17449886351824
unlocator,google.ae,80.11629153043032,76.81000046432018
unlocator,google.at,84.73337441682816,77.49399915337563
unlocator,google.az,97.60858304798603,74.34487715363503
unlocator,google.be,84.23658274114132,75.59275068342686
unlocator,google.bg,83.73608440160751,75.61412546783686
unlocator,google.by,98.77037350088358,76.25050097703934
unlocator,google.ca,165.17087165266275,76.55712403357029
unlocator,google.ch,80.50591591745615,77.12625060230494
unlocator,google.cl,97.57187496870756,75.39212424308062
unlocator,google.cn,82.14837498962879,76.15549955517054
unlocator,google.co.ao,145.52583452314138,76.37662533670664
unlocator,google.co.id,112.59083263576031,76.02937519550323
unlocator,google.co.il,89.76525068283081,75.82162506878376
unlocator,google.co.in,78.33529077470303,75.01262426376343
unlocator,google.co.jp,77.73633394390345,76.47712528705597
unlocator,google.co.kr,81.32391702383757,75.40812343358994
unlocator,google.co.nz,105.41158262640238,76.63450017571449
unlocator,google.co.th,93.57308503240347,78.11200059950352
unlocator,google.co.uk,76.68237574398518,75.86725056171417
unlocator,google.co.ve,258.19491781294346,75.399000197649
unlocator,google.co.za,105.80991767346859,75.71387384086847
unlocator,google.com,76.9539587199688,75.27399994432926
unlocator,google.com.ar,81.67624939233065,75.81925112754107
unlocator,google.com.au,77.55866553634405,76.13349985331297
unlocator,google.com.br,93.35462655872107,76.01837627589703
unlocator,google.com.co,81.64854254573584,76.27899944782257
unlocator,google.com.do,100.65920650959015,74.8008731752634
unlocator,google.com.ec,113.35158254951239,76.28637552261353
unlocator,google.com.eg,165.30758142471313,76.43574941903353
unlocator,google.com.gt,113.16787451505661,75.02525020390749
unlocator,google.com.hk,115.53233303129673,75.87975077331066
unlocator,google.com.kw,173.4924167394638,78.51237431168556
unlocator,google.com.ly,104.96537573635578,74.42562561482191
unlocator,google.com.mx,86.66329178959131,76.14837493747473
unlocator,google.com.my,121.26745842397213,76.23075041919947
unlocator,google.com.ng,106.96312412619591,76.33025012910366
unlocator,google.com.pe,100.84495786577463,76.44412480294704
unlocator,google.com.ph,96.21812589466572,75.7073750719428
unlocator,google.com.pk,91.28791652619839,75.93475002795458
unlocator,google.com.sa,133.4253754466772,75.42924955487251
unlocator,google.com.sg,91.8758325278759,73.99337366223335
unlocator,google.com.tr,86.21041662991047,74.75512381643057
unlocator,google.com.tw,109.4265403226018,77.01387442648411
unlocator,google.com.ua,82.44404196739197,75.46487543731928
unlocator,google.com.vn,124.09500032663345,74.91500116884708
unlocator,google.cz,79.58845794200897,75.85199922323227
unlocator,google.de,76.7000000923872,75.27387514710426
unlocator,google.dk,79.1937904432416,77.22675148397684
unlocator,google.dz,101.26904025673866,74.33462515473366
unlocator,google.es,79.72604036331177,75.96712559461594
unlocator,google.fi,80.52333351224661,76.41925010830164
unlocator,google.fr,77.62550096958876,76.30362547934055
unlocator,google.gr,83.83550029247999,75.45312494039536
unlocator,google.hr,85.42475011199713,75.119249522686
unlocator,google.hu,86.59183420240879,76.4012485742569
unlocator,google.ie,76.23533438891172,74.80437494814396
unlocator,google.iq,81.46345801651478,76.1540001258254
unlocator,google.it,80.1119590178132,75.8937494829297
unlocator,google.kz,100.00033304095268,75.14774985611439
unlocator,google.lk,116.48016795516014,75.3251239657402
unlocator,google.lt,126.87783408910036,76.07562560588121
unlocator,google.nl,78.01433280110359,76.17087382823229
unlocator,google.no,81.3744580373168,75.80962404608727
unlocator,google.pl,79.29750066250563,76.46037545055151
unlocator,google.pt,79.06658295542002,75.10050013661385
unlocator,google.ro,81.18775021284819,75.80200023949146
unlocator,google.rs,89.49920814484358,78.09424959123135
unlocator,google.ru,77.38899998366833,75.00125095248222
unlocator,google.se,77.82045844942331,75.72662550956011
unlocator,google.sk,81.19537401944399,75.71725081652403
unlocator,google.tn,100.13837367296219,75.62537584453821
unlocator,googlevideo.com,79.90125007927418,76.29899960011244
unlocator,gosuslugi.ru,160.48508416861296,75.420125387609
unlocator,grammarly.com,75.9041653946042,75.89412480592728
unlocator,greview.pro,147.21529123683771,76.05558354407549
unlocator,grid.id,104.72208354622126,75.02625044435263
unlocator,groupon.com,78.19870952516794,75.38587506860495
unlocator,gsmarena.com,118.32416709512472,75.1548744738102
unlocator,gstatic.com,89.17333465069532,76.82762388139963
unlocator,gyazo.com,76.30262617021799,75.98862517625093
unlocator,haber7.com,88.5889595374465,75.22999960929155
unlocator,hamariweb.com,163.30691520124674,75.40312502533197
unlocator,hao123.com,422.6888734847307,76.81900169700384
unlocator,harvard.edu,98.85337390005589,74.10637568682432
unlocator,hatena.ne.jp,78.33629101514816,75.61387494206429
unlocator,hatenablog.com,77.06754188984632,75.37399791181087
unlocator,hclips.com,75.40283352136612,74.90675151348114
unlocator,hdfcbank.com,75.36812499165535,74.75149910897017
unlocator,hdzog.com,75.78933425247669,75.38312394171953
unlocator,healthline.com,77.36924849450588,75.7682491093874
unlocator,heavy.com,75.70466678589582,74.63837508112192
unlocator,hellomagazine.com,80.40220756083727,75.6069989874959
unlocator,hepsiburada.com,79.69570718705654,76.8067492172122
unlocator,heraldweekly.com,77.24291551858187,75.82699880003929
unlocator,hespress.com,166.918127797544,76.0048758238554
unlocator,hh.ru,110.57554185390472,75.63600037246943
unlocator,hitomi.la,107.34312422573566,76.08187478035688
unlocator,hm.com,76.5257915481925,76.87137555330992
unlocator,hola.com,78.33629194647074,77.395124360919
unlocator,homedepot.com,78.94641626626253,76.08962524682283
unlocator,hotels.com,77.56045833230019,77.29512546211481
unlocator,hotmovs.com,75.46725030988455,74.81737527996302
unlocator,hotnewhiphop.com,99.25083443522453,76.89924910664558
unlocator,hotstar.com,78.64083256572485,76.28475036472082
unlocator,hp.com,86.85458265244961,76.99874974787235
unlocator,huaban.com,358.04707929491997,74.33325238525867
unlocator,huanqiu.com,128.8081668317318,78.56799941509962
unlocator,huawei.com,123.29166661947966,76.60662475973368
unlocator,hubspot.com,75.11129137128592,74.99962486326694
unlocator,huffingtonpost.com,76.57420821487904,76.6763761639595
unlocator,hulu.com,77.44895853102207,77.51299906522036
unlocator,hupu.com,186.618372797966,77.71999947726727
unlocator,hurriyet.com.tr,128.55966668576002,75.66550001502037
unlocator,ibm.com,83.85641686618328,77.06800103187561
unlocator,icicibank.com,113.77395689487457,75.37425123155117
unlocator,icloud.com,76.55562460422516,77.21987459808588
unlocator,idntimes.com,76.04991644620895,75.2396248281002
unlocator,ieee.org,193.42624861747026,74.36162512749434
unlocator,ifeng.com,103.45087759196758,76.8046248704195
unlocator,ign.com,88.26679084450006,75.01337490975857
unlocator,ikco.ir,127.58100032806396,77.58424896746874
unlocator,ikea.com,77.72862538695335,76.93650107830763
unlocator,ilovepdf.com,75.6010003387928,75.58450009673834
unlocator,imdb.com,77.12316699326038,77.30724941939116
unlocator,imgur.com,75.14258287847042,75.38424991071224
unlocator,impress.co.jp,90.50354082137346,75.72237402200699
unlocator,indeed.com,75.91608259826899,75.61462558805943
unlocator,independent.co.uk,100.12012347579002,75.7908746600151
unlocator,indiamart.com,76.32279209792614,75.8863752707839
unlocator,indianexpress.com,81.0257913544774,76.42900105565786
unlocator,indiatimes.com,76.77479181438684,75.81149972975254
unlocator,indoxx1.com,75.34825056791306,74.95899870991707
unlocator,infobae.com,77.63295713812113,75.34949854016304
unlocator,infourok.ru,120.83650194108486,76.51287596672773
unlocator,inquirer.net,75.4915839061141,75.27237571775913
unlocator,instagram.com,77.70800031721592,76.17875002324581
unlocator,instructure.com,76.55350118875504,76.41750108450651
unlocator,intel.com,92.50120911747217,75.99400077015162
unlocator,interia.pl,137.1072493493557,75.0533752143383
unlocator,intoday.in,79.80966754257679,76.30462571978569
unlocator,intuit.com,79.21630578736465,78.27541728814442
unlocator,inven.co.kr,193.37529223412275,75.1970000565052
unlocator,investing.com,76.36325061321259,75.99887438118458
unlocator,investopedia.com,77.38183438777924,76.66500099003315
unlocator,iqiyi.com,168.53362694382668,77.08600163459778
unlocator,irctc.co.in,404.7509552910924,75.66224969923496
unlocator,issuu.com,76.27270743250847,76.33375003933907
unlocator,istockphoto.com,89.93395790457726,75.54012443870306
unlocator,jamnews.com,94.09299958497286,75.57000033557415
unlocator,jd.com,165.57574924081564,76.00774988532066
unlocator,jf71qh5v14.com,94.55891512334347,75.79187396913767
unlocator,jiameng.com,128.02370637655258,78.23037449270487
unlocator,jianshu.com,151.9547887146473,78.37837468832731
unlocator,jqw.com,181.9762522354722,77.39237509667873
unlocator,jrj.com.cn,148.45554158091545,74.2383748292923
unlocator,jstor.org,100.01437552273273,82.33125042170286
unlocator,justdial.com,82.0896252989769,75.45662485063076
unlocator,jw.org,79.42362409085035,75.58000087738037
unlocator,k618.cn,188.7984974309802,76.11962500959635
unlocator,kakaku.com,133.4617929533124,74.99275077134371
unlocator,kapanlagi.com,76.50141697376966,75.78262593597174
unlocator,kaskus.co.id,218.27771421521902,75.05587581545115
unlocator,kayak.com,78.61316576600075,77.2088747471571
unlocator,khanacademy.org,77.8142074123025,75.65249968320131
unlocator,kickstarter.com,78.31758260726929,76.16137433797121
unlocator,kijiji.ca,79.00137361139059,75.00712480396032
unlocator,kinopoisk.ru,163.11729326844215,75.62849950045347
unlocator,kissanime.ru,76.09058450907469,74.7879995033145
unlocator,kizlarsoruyor.com,76.00345741957426,74.64674953371286
unlocator,knowyourmeme.com,163.4027510881424,75.43862331658602
unlocator,kompas.com,144.5170236485345,76.41835776822907
unlocator,kooora.com,100.62350053340197,89.41537421196699
unlocator,kp.ru,113.51112462580204,77.78587564826012
unlocator,kumparan.com,77.94745825231075,76.00562367588282
unlocator,labanquepostale.fr,115.6152505427599,74.34087619185448
unlocator,ladbible.com,74.75658319890499,74.1940001025796
unlocator,lapatilla.com,74.61183331906796,74.2454994469881
unlocator,leagueoflegends.com,76.9427502527833,75.03600046038628
unlocator,leboncoin.fr,442.18391366302967,75.39900112897158
unlocator,lefigaro.fr,94.54112499952316,74.0325003862381
unlocator,lemonde.fr,85.1081246510148,76.3741247355938
unlocator,lenovo.com,83.99687521159649,76.18212606757879
unlocator,lenta.ru,123.411831445992,76.48412510752678
unlocator,lentainform.com,75.94366744160652,76.00537408143282
unlocator,libero.it,77.26933248341084,73.875124566257
unlocator,lifedaily.com,77.1913609157006,76.33816699186961
unlocator,lifehacker.com,77.00466644018888,77.14850082993507
unlocator,lifewire.com,76.91741827875376,76.68637484312057
unlocator,lifo.gr,170.83762679249048,77.976000495255
unlocator,line.me,96.61875199526548,74.7686242684722
unlocator,linkedin.com,76.9564164802432,76.94362383335829
unlocator,linkshrink.net,75.1793747767806,74.96912404894829
unlocator,liputan6.com,79.20591781536739,78.16208464403947
unlocator,list-manage.com,77.60362606495619,76.89912524074316
unlocator,list.tmall.com,106.36762529611588,75.30624885112047
unlocator,live.com,77.19470839947462,77.08137389272451
unlocator,livedoor.com,117.68570728600025,74.02975112199783
unlocator,livedoor.jp,140.21537359803915,75.53337514400482
unlocator,livejasmin.com,76.15933381021023,74.81312472373247
unlocator,livejournal.com,76.0782090947032,74.53837431967258
unlocator,livescore.com,84.6562497317791,76.27575099468231
unlocator,livetv.sx,80.90091682970524,74.9333743005991
unlocator,localgirldating.com,85.16666665673256,75.41175093501806
unlocator,login.tmall.com,159.0009449670712,77.10216629008453
unlocator,ltn.com.tw,209.4340855255723,77.2088747471571
unlocator,lun.com,138.10662552714348,76.37737598270178
unlocator,macys.com,78.20245902985334,76.94125175476074
unlocator,mail.ru,107.68816620111465,75.04887413233519
unlocator,mailchimp.com,86.05566620826721,75.97737479954958
unlocator,mama.cn,145.02087328583002,77.25062593817711
unlocator,manoramaonline.com,78.30659995476405,77.86139945189157
unlocator,marca.com,90.15383385121822,76.13599952310324
unlocator,marketwatch.com,75.79474989324808,75.97399968653917
unlocator,marriott.com,78.2636683434248,76.71712432056665
unlocator,mathrubhumi.com,89.11166712641716,75.64649917185307
unlocator,mathworks.com,101.13979130983353,75.16012620180845
unlocator,mawdoo3.com,76.4174172654748,76.1451255530119
unlocator,mayoclinic.org,110.76029296964407,74.22050088644028
unlocator,media.tumblr.com,76.12033374607563,75.99175069481134
unlocator,mediafire.com,75.25291666388512,75.2165000885725
unlocator,medium.com,76.44283398985863,76.8206249922514
unlocator,meetup.com,78.06216645985842,77.19987444579601
unlocator,mega.nz,206.21866825968027,77.07112561911345
unlocator,memurlar.net,119.06708218157291,74.43099934607744
unlocator,mercadolibre.com.ar,110.53020879626274,75.06924867630005
unlocator,mercadolibre.com.mx,101.19833424687386,75.52362512797117
unlocator,mercadolibre.com.ve,193.50575003772974,75.91037545353174
unlocator,mercadolivre.com.br,111.85162328183651,75.44312532991171
unlocator,mercari.com,165.84624722599983,77.48112548142672
unlocator,merdeka.com,77.23862398415804,77.04237569123507
unlocator,merriam-webster.com,98.91975112259388,76.48549880832434
unlocator,messenger.com,75.88991709053516,74.67450015246868
unlocator,metropoles.com,77.50133331865072,74.8070003464818
unlocator,mgid.com,75.42804162949324,75.23687370121479
unlocator,mheducation.com,79.96891718357801,75.1680014654994
unlocator,mi.com,105.06783332675695,78.85350193828344
unlocator,miao.tmall.com,88.15294379989307,77.03649873534839
unlocator,microsoft.com,76.77433453500271,76.33024919778109
unlocator,microsoftonline.com,78.99554166942835,77.8197506442666
unlocator,mileroticos.com,103.79991959780455,74.98262450098991
unlocator,milliyet.com.tr,113.67983184754848,74.57362487912178
unlocator,mit.edu,79.16758488863707,77.26012449711561
unlocator,mlb.com,76.57350040972233,75.44487528502941
unlocator,mmofreegames.online,89.60499987006187,76.04687567800283
unlocator,mobile.de,106.38862568885088,75.30712429434061
unlocator,mobile01.com,83.41337367892265,76.36375073343515
unlocator,momoshop.com.tw,244.18529123067856,76.89100038260221
unlocator,moneycontrol.com,149.66441877186298,78.25975026935339
unlocator,monografias.com,78.52825056761503,76.43287535756826
unlocator,motorsport.com,77.72962562739849,76.04199927300215
unlocator,movierulz.vc,139.9788334965706,75.33637527376413
unlocator,mozilla.org,76.5960831195116,75.58362651616335
unlocator,msi.com,120.04704214632511,74.91574808955193
unlocator,msn.com,77.16316636651754,75.8268740028143
unlocator,myanimelist.net,75.23708324879408,74.72400087863207
unlocator,myfreecams.com,102.1837517619133,74.90987610071898
unlocator,mynet.com,82.48974941670895,75.64237527549267
unlocator,myshopify.com,77.2058330476284,77.08412315696478
unlocator,myway.com,86.43620740622282,74.09962452948093
unlocator,n11.com,108.58083330094814,74.81675036251545
unlocator,naija.ng,129.0660398080945,75.6847495213151
unlocator,namasha.com,95.0336679816246,77.1267507225275
unlocator,namnak.com,118.79829131066799,74.67637490481138
unlocator,namu.wiki,93.5549158602953,76.20562426745892
unlocator,nature.com,77.72791758179665,76.56825054436922
unlocator,naukri.com,77.57495809346437,75.41450019925833
unlocator,naver.com,176.10749788582325,75.11087507009506
unlocator,naver.jp,79.39058262854815,75.59399958699942
unlocator,nbcnews.com,198.62166699022055,75.75575169175863
unlocator,ndtv.com,77.52308342605829,75.14562457799911
unlocator,netflix.com,75.95608476549387,75.55700093507767
unlocator,newegg.com,166.44325200468302,76.46787539124489
unlocator,news.com.au,79.95420787483454,76.79412513971329
unlocator,newsprofin.com,76.49641670286655,75.24675130844116
unlocator,newsupdateset.info,83.00654217600822,75.9721240028739
unlocator,newsupdatesky.info,84.45895928889513,74.73549991846085
unlocator,nextoptim.com,75.64204186201096,75.06725005805492
unlocator,nexusmods.com,75.66433399915695,75.14212559908628
unlocator,nfl.com,81.69679157435894,77.50337477773428
unlocator,nga.cn,186.7353357374668,76.95212494581938
unlocator,nhentai.net,75.03320835530758,74.76562447845936
unlocator,nianhuo.tmall.com,100.86138918995857,76.24916732311249
unlocator,nicovideo.jp,185.79512182623148,76.04437507688999
unlocator,nih.gov,100.00004153698683,74.83649905771017
unlocator,nike.com,134.31137800216675,73.573874309659
unlocator,nikkei.com,152.1901674568653,76.61975082010031
unlocator,ninisite.com,76.30412559956312,74.73274879157543
unlocator,nordstrom.com,76.33620779961348,76.10262650996447
unlocator,nownews.com,76.12091768532991,75.33987518399954
unlocator,npr.org,93.62441767007113,76.15924905985594
unlocator,nsportal.ru,174.6670827269554,75.01174882054329
unlocator,nur.kz,189.86970651894808,78.81700061261654
unlocator,nvzhuang.tmall.com,108.8309728850921,76.3513334095478
unlocator,nyaa.si,82.07575045526028,76.665373519063
unlocator,nypost.com,76.24195888638496,75.99462568759918
unlocator,nytimes.com,76.38574857264757,75.79575106501579
unlocator,oath.com,76.24745927751064,75.61662513762712
unlocator,oeeee.com,187.15812638401985,75.43187588453293
unlocator,office.com,79.59354110062122,77.696374617517
unlocator,office365.com,78.5918328911066,77.72875018417835
unlocator,ok.ru,106.62737488746643,75.98075084388256
unlocator,okdiario.com,76.53191685676575,75.70975087583065
unlocator,okezone.com,129.22141700983047,76.2708755210042
unlocator,okta.com,77.67049968242645,77.90675014257431
unlocator,oload.cloud,86.57241705805063,75.04700031131506
unlocator,olx.com.br,111.85270827263594,76.69112551957369
unlocator,olx.pl,99.18016567826271,76.99825055897236
unlocator,olx.ua,99.2239573970437,76.51437539607286
unlocator,onet.pl,132.02608283609152,75.86587499827147
unlocator,onlinesbi.com,181.2389986589551,75.52424911409616
unlocator,op.gg,89.37754202634096,75.97849890589714
unlocator,openload.co,76.07041671872139,74.93287604302168
unlocator,oracle.com,76.86945796012878,76.39424968510866
unlocator,orange.fr,97.10704069584608,76.06849912554026
unlocator,oschina.net,242.91804060339928,74.92849882692099
unlocator,otto.de,82.92500022798777,75.90299937874079
unlocator,otvfoco.com.br,102.8104992583394,74.60112497210503
unlocator,ouedkniss.com,98.5729182139039,75.420874170959
unlocator,ouo.io,76.36325061321259,74.95700009167194
unlocator,outbrain.com,76.31512451916933,76.15475077182055
unlocator,padlet.com,76.0086253285408,75.70112496614456
unlocator,pages.tmall.com,99.63291697204113,75.20758360624313
unlocator,panda.tv,98.16199820488691,78.87424901127815
unlocator,pandora.com,75.41066780686378,75.27274824678898
unlocator,pantip.com,115.25850091129541,75.76812617480755
unlocator,patch.com,78.53141706436872,76.23137533664703
unlocator,patreon.com,75.8920842781663,76.18062477558851
unlocator,patria.org.ve,458.3658669143915,75.87799895554781
unlocator,paypal.com,76.29846036434174,76.03750005364418
unlocator,paytm.com,76.68686161438625,75.12700061003368
unlocator,paytmmall.com,78.59562616795301,75.9077500551939
unlocator,pchome.com.tw,234.59687549620867,79.1853740811348
unlocator,pearsoncmg.com,102.11349837481976,74.75725002586842
unlocator,people.com.cn,444.94787231087685,75.89362561702728
unlocator,perfecttoolmedia.com,76.15745812654495,74.88199975341558
unlocator,pexels.com,75.56999940425158,75.21624956279993
unlocator,pikabu.ru,101.40587389469147,76.02537516504526
unlocator,pinimg.com,78.43966502696276,77.08537578582764
unlocator,pinterest.com,77.62912474572659,77.79737561941147
unlocator,pixabay.com,80.48687502741814,76.46000012755394
unlocator,pixiv.net,135.27629058808088,74.75250028073788
unlocator,pixnet.net,161.70274652540684,74.949249625206
unlocator,playstation.com,75.84162522107363,76.04687474668026
unlocator,pole-emploi.fr,94.89012602716684,75.10725129395723
unlocator,politico.com,76.96874998509884,76.6770001500845
unlocator,popads.net,76.987543143332,76.50074921548367
unlocator,popcash.net,74.50233399868011,74.29974991828203
unlocator,porn555.com,75.10691694915295,74.06837493181229
unlocator,pornhub.com,77.16366741806269,76.62787474691868
unlocator,pornpics.com,103.70233375579119,77.75562442839146
unlocator,pornq.com,74.82033316046,74.72987566143274
unlocator,prezi.com,76.6034172847867,75.8628761395812
unlocator,primevideo.com,77.41825003176928,76.74399949610233
unlocator,prom.ua,172.23849892616272,75.83699934184551
unlocator,prothomalo.com,78.84774915874004,76.24362502247095
unlocator,provincial.com,103.49970869719982,74.35062434524298
unlocator,ptt.cc,79.81791626662016,76.13699976354837
unlocator,pulzo.com,79.62716743350029,75.593626126647
unlocator,punchng.com,77.44104135781527,75.58225002139807
unlocator,python.org,75.47362428158522,75.76725073158741
unlocator,qq.com,138.03533371537924,76.80362462997437
unlocator,qualtrics.com,77.56249979138374,76.22162438929081
unlocator,queuecosm.bid,168.14025212079287,75.72275027632713
unlocator,quizlet.com,75.6760835647583,75.45087579637766
unlocator,quora.com,76.59633457660675,75.88349934667349
unlocator,rajasthan.gov.in,153.98483537137508,74.63662512600422
unlocator,rakuten.co.jp,148.221249692142,76.32637489587069
unlocator,rambler.ru,115.08020665496588,76.56375132501125
unlocator,rapidgator.net,95.1231662184,75.36700088530779
unlocator,rarbg.to,163.5269597172737,74.4066247716546
unlocator,rarbgprx.org,75.78437495976686,75.30937623232603
unlocator,rbc.ru,124.6904581785202,77.53762509673834
unlocator,readms.net,75.89662354439497,75.15074871480465
unlocator,realtor.com,106.56554251909256,74.99825116246939
unlocator,reclameaqui.com.br,78.52808386087418,75.38200076669455
unlocator,redd.it,77.34641619026661,76.48425176739693
unlocator,reddit.com,75.53791627287865,76.09324995428324
unlocator,redfin.com,75.95816534012556,75.913374312222
unlocator,rediff.com,76.95862464606762,76.80162508040667
unlocator,rednet.cn,144.5840010419488,80.13112563639879
unlocator,redtube.com,78.12824845314026,77.72949989885092
unlocator,repubblica.it,79.18683160096407,76.08149945735931
unlocator,researchgate.net,77.86054071038961,76.2958750128746
unlocator,reuters.com,135.31862571835518,76.81562472134829
unlocator,reverso.net,107.28283319622278,74.10400081425905
unlocator,ria.ru,124.11020882427692,76.66437420994043
unlocator,roblox.com,75.3688346594572,74.79787524789572
unlocator,rottentomatoes.com,76.66641660034657,75.48837456852198
unlocator,rotumal.com,76.41795836389065,76.12849865108728
unlocator,rt.com,130.46733289957047,76.07399951666594
unlocator,ruliweb.com,141.69812388718128,75.67449938505888
unlocator,runoob.com,125.74733421206474,78.4935001283884
unlocator,rus.ec,91.47433377802372,75.89275017380714
unlocator,ruten.com.tw,173.8647110760212,75.7949985563755
unlocator,rutor.info,77.0807908847928,74.62475076317787
unlocator,rutracker.org,74.92983434349298,74.64662473648787
unlocator,rutube.ru,114.7594153881073,74.61987528949976
unlocator,s9kkremkr0.com,98.75458385795355,78.07187363505363
unlocator,sabq.org,75.33758226782084,74.8517494648695
unlocator,sahibinden.com,116.67195986956358,76.50362513959408
unlocator,salesforce.com,164.84828852117062,77.21950020641088
unlocator,samsung.com,138.0644589662552,75.75524970889091
unlocator,sapo.pt,139.50895983725786,74.8866256326437
unlocator,sarkariresult.com,77.42358278483152,76.25324837863445
unlocator,savefrom.net,76.37587562203407,75.83949994295835
unlocator,sberbank.ru,118.00462566316128,75.20650047808886
unlocator,schoology.com,78.45533452928066,76.43312495201826
unlocator,sci-hub.tw,274.3799155578017,75.42737480252981
unlocator,sciencedirect.com,79.70075123012066,76.25224906951189
unlocator,scol.com.cn,249.23420697450638,75.81237517297268
unlocator,scribd.com,163.6537928134203,75.81850048154593
unlocator,scribol.com,76.74066536128521,74.3530010804534
unlocator,seasonvar.ru,208.75712670385838,75.43037459254265
unlocator,secureserver.net,78.73199880123138,77.866249717772
unlocator,segmentfault.com,220.36196198314428,78.00162490457296
unlocator,setn.com,78.46862450242043,74.38987493515015
unlocator,sex.com,102.67833340913057,74.8242512345314
unlocator,seznam.cz,111.18520796298981,76.44937466830015
unlocator,shaparak.ir,154.80937529355288,75.26562456041574
unlocator,shein.com,75.8662922307849,75.89099928736687
unlocator,shopify.com,77.43754331022501,77.35962513834238
unlocator,shutterstock.com,76.81125123053789,76.5172503888607
unlocator,sifyitest.com,139.94258642196655,74.82012547552586
unlocator,sina.com.cn,207.14916661381721,75.18212404102087
unlocator,sindonews.com,75.68379119038582,74.87300131469965
unlocator,siteadvisor.com,84.30137485265732,77.34100054949522
unlocator,skype.com,77.59966515004635,76.20749808847904
unlocator,skysports.com,83.44449941068888,78.24687473475933
unlocator,slack.com,163.38491812348366,74.54962562769651
unlocator,slickdeals.net,176.64403934031725,76.68612524867058
unlocator,slideshare.net,76.82095840573311,76.70975010842085
unlocator,smallpdf.com,82.3475830256939,76.55037567019463
unlocator,smzdm.com,180.1749598234892,77.08137575536966
unlocator,so.com,114.81820605695248,75.76550170779228
unlocator,socialblade.com,75.13162586838007,74.69700090587139
unlocator,softonic.com,85.15687566250563,76.1967496946454
unlocator,sogou.com,169.89720799028873,75.1136252656579
unlocator,sohu.com,182.04396031796932,76.99562516063452
unlocator,sonyliv.com,76.51533279567957,75.35187434405088
unlocator,soso.com,333.34845677018166,140.95775224268436
unlocator,soundcloud.com,77.1309994161129,76.39037445187569
unlocator,souq.com,76.49499922990799,75.92687476426363
unlocator,sourceforge.net,75.6667498499155,75.420749373734
unlocator,southwest.com,100.24549998342991,74.77700058370829
unlocator,spankbang.com,75.39699971675873,75.62412414699793
unlocator,speedtest.net,76.75020769238472,76.27762481570244
unlocator,spiegel.de,75.43058320879936,75.6381256505847
unlocator,sportbible.com,75.06441697478294,74.75824933499098
unlocator,spotify.com,76.80433429777622,76.78049895912409
unlocator,spotscenered.info,75.58787520974874,75.66899992525578
unlocator,springer.com,77.5595000013709,76.6557501628995
unlocator,sputniknews.com,111.47879250347614,76.75462495535612
unlocator,squarespace.com,77.08470895886421,77.03424897044897
unlocator,ssc.nic.in,135.07037609815598,77.56737433373928
unlocator,stackexchange.com,76.8627505749464,76.30425039678812
unlocator,stackoverflow.com,173.85925445705652,94.72987614572048
unlocator,standardmedia.co.ke,101.62220802158117,74.70100093632936
unlocator,stanford.edu,87.99045719206333,76.07687450945377
unlocator,state.gov,83.71187467128038,76.19412429630756
unlocator,steamcommunity.com,76.47854182869196,75.52800048142672
unlocator,steampowered.com,75.92516671866179,75.73037501424551
unlocator,studfiles.net,89.09787517040968,75.9213762357831
unlocator,study.com,165.4099989682436,76.83624979108572
unlocator,suara.com,76.1147066950798,74.8744998127222
unlocator,subito.it,85.74295789003372,76.89425069838762
unlocator,subject.tmall.com,99.3261244148016,76.11449994146824
unlocator,subscene.com,75.04591532051563,74.6627515181899
unlocator,superuser.com,77.9680423438549,76.537124812603
unlocator,surveymonkey.com,86.28370705991983,76.49050001055002
unlocator,t-online.de,115.99937453866005,76.63124985992908
unlocator,t.co,77.48260001341502,77.47060010830562
unlocator,tabelog.com,135.3669185191393,75.51349885761738
unlocator,taboola.com,77.14879047125578,76.7813753336668
unlocator,taleo.net,75.592708773911,74.84525069594383
unlocator,tandfonline.com,94.06458307057619,82.76899997144938
unlocator,taobao.com,84.16945766657591,76.08762476593256
unlocator,tarafdari.com,136.89195923507214,75.76475013047457
unlocator,target.com,77.14987639337778,75.2559993416071
unlocator,taringa.net,75.74429176747799,75.183249078691
unlocator,td.com,84.77845788002014,77.3349991068244
unlocator,techcrunch.com,75.97395870834589,75.22362470626831
unlocator,techradar.com,100.95241758972406,75.40787477046251
unlocator,telegram.org,85.38691699504852,75.49062464386225
unlocator,telegraph.co.uk,78.81512492895126,76.56649965792894
unlocator,telewebion.com,74.61220864206553,73.09837359935045
unlocator,tempo.co,87.64804061502218,76.5654994174838
unlocator,tencent.com,175.85783451795578,78.02412565797567
unlocator,tenki.jp,126.33837666362524,76.31375081837177
unlocator,tgju.org,82.6009577140212,75.47025009989738
unlocator,theatlantic.com,77.1837504580617,76.08387432992458
unlocator,theguardian.com,78.8372103124857,76.61474961787462
unlocator,thehill.com,77.78458390384912,76.10424980521202
unlocator,themeforest.net,75.73320902884007,75.82937553524971
unlocator,thepiratebay.org,75.28066635131836,75.11199917644262
unlocator,thepiratebay3.org,130.39245828986168,76.10037457197905
unlocator,thesaurus.com,78.7842059507966,77.072374522686
unlocator,thestartmagazine.com,81.06900006532669,74.30762611329556
unlocator,theverge.com,77.44200062006712,77.11762562394142
unlocator,tianya.cn,209.00450181216002,74.58287477493286
unlocator,ticketmaster.com,76.6544584184885,76.05050038546324
unlocator,timeanddate.com,77.59962510317564,77.10287533700466
unlocator,tistory.com,145.3360402956605,78.3698745071888
unlocator,tmall.com,93.15162431448698,75.93512535095215
unlocator,tnt-online.ru,114.14100136607885,79.75662499666214
unlocator,tokopedia.com,77.44800113141537,75.26087574660778
unlocator,tomsguide.com,83.25704094022512,75.12724958360195
unlocator,torrent9.ph,86.42137423157692,75.6473746150732
unlocator,torrenthaja.com,75.67395828664303,74.97224863618612
unlocator,torrentz2.eu,75.16512554138899,75.12800022959709
unlocator,toutiao.com,216.1040799692273,79.07050009816885
unlocator,tradingview.com,76.13454107195139,75.78699942678213
unlocator,trello.com,82.87433441728354,76.17462519556284
unlocator,tribunnews.com,147.03679084777832,75.5603751167655
unlocator,tripadvisor.com,77.94658187776804,77.54337321966887
unlocator,trustpilot.com,163.63566555082798,75.70687495172024
unlocator,tube8.com,165.59795662760735,76.88500080257654
unlocator,tumblr.com,76.7337093129754,77.00900174677372
unlocator,turkiye.gov.tr,134.10929217934608,74.98575001955032
unlocator,tutorialspoint.com,79.15037591010332,75.63750073313713
unlocator,tvbs.com.tw,186.00891530513763,75.20449999719858
unlocator,twimg.com,76.84050127863884,76.41499862074852
unlocator,twitch.tv,76.42791792750359,76.03087555617094
unlocator,twitter.com,77.30879168957472,77.13762484490871
unlocator,txxx.com,74.88070707768202,73.89700040221214
unlocator,udemy.com,75.12450125068426,75.25787502527237
unlocator,udn.com,76.97116583585739,76.26137509942055
unlocator,uidai.gov.in,340.3775077313185,75.53225010633469
unlocator,ukr.net,99.19246006757021,75.07787458598614
unlocator,ultimate-guitar.com,75.76975040137768,75.83762519061565
unlocator,umblr.com,76.71170774847269,76.44487358629704
unlocator,uniqlo.tmall.com,144.2396668717265,81.11312612891197
unlocator,unsplash.com,75.80612413585186,75.45699924230576
unlocator,uod2quk646.com,78.40087451040745,76.09362620860338
unlocator,uol.com.br,139.87541757524014,74.9892508611083
unlocator,up.nic.in,257.5302869081497,74.78387374430895
unlocator,uploaded.net,75.4712512716651,75.58637484908104
unlocator,upornia.com,75.37283468991518,74.9122491106391
unlocator,ups.com,94.89291626960039,78.0788753181696
unlocator,uptobox.com,75.56775026023388,75.04475023597479
unlocator,uptodown.com,87.33908459544182,75.44149924069643
unlocator,upwork.com,74.9815832823515,74.56599920988083
unlocator,urbandictionary.com,76.24629326164722,76.10899955034256
unlocator,urdupoint.com,75.37762448191643,75.21587517112494
unlocator,usatoday.com,76.99654158204794,76.81712508201599
unlocator,userapi.com,119.7294145822525,75.45937597751617
unlocator,usnews.com,78.50737497210503,77.87112519145012
unlocator,usps.com,96.63070924580097,75.13587456196547
unlocator,utorrent.com,101.16699896752834,75.70387423038483
unlocator,uzone.id,134.5107527449727,76.19937509298325
unlocator,v2ex.com,164.67225272208452,76.66575163602829
unlocator,vacaneedasap.com,76.15883275866508,75.02950169146061
unlocator,variance.tv,136.91795896738768,75.7820000872016
unlocator,varzesh3.com,166.65566433221102,76.90012454986572
unlocator,velocecdn.com,75.50962641835213,75.11074934154749
unlocator,verizonwireless.com,88.19220680743456,75.31075086444616
unlocator,vesti.ru,113.93662542104721,74.53337498009205
unlocator,vice.com,75.92654228210449,74.99712612479925
unlocator,vidio.com,77.95320730656385,75.83312597125769
unlocator,vimeo.com,77.32066698372364,75.79999975860119
unlocator,visualstudio.com,80.67250065505505,75.45812521129847
unlocator,viva.co.id,110.16412731260061,74.73737560212612
unlocator,vk.com,108.7429579347372,77.82037556171417
unlocator,vkuseraudio.net,113.38558327406645,76.76224876195192
unlocator,vnexpress.net,244.52462419867516,75.17999969422817
unlocator,voot.com,78.65924946963787,76.70087460428476
unlocator,vporn.com,75.02250000834465,74.43487457931042
unlocator,vtv.vn,386.2082911655307,74.45912528783083
unlocator,w3school.com.cn,473.9257898181677,77.23362557590008
unlocator,w3schools.com,98.04800152778625,74.68487415462732
unlocator,walmart.com,85.3730421513319,77.63412408530712
unlocator,washingtonpost.com,79.74027579321582,77.17611859826481
unlocator,wattpad.com,75.92716626822948,75.84937568753958
unlocator,wayfair.com,76.42941735684872,75.76237618923187
unlocator,weather.com,76.7409997060895,75.6648750975728
unlocator,web.de,84.2979159206152,75.88949985802174
unlocator,webex.com,86.33324969559908,75.56462567299604
unlocator,weblio.jp,78.98878958076239,76.08412578701973
unlocator,webmd.com,74.31458495557308,74.03299957513809
unlocator,weebly.com,77.80837547034025,75.8572481572628
unlocator,weibo.cn,222.92778020103773,80.6515005727609
unlocator,weibo.com,177.96928994357586,76.06412470340729
unlocator,wellsfargo.com,84.73145961761475,75.67125000059605
unlocator,westernjournal.com,75.614208355546,75.41762385517359
unlocator,wetransfer.com,77.61516701430082,76.52212586253881
unlocator,whatsapp.com,76.6612496227026,76.73450000584126
unlocator,wikia.com,76.58908423036337,76.50849968194962
unlocator,wikihow.com,77.35420763492584,77.26962491869926
unlocator,wikimedia.org,80.34895732998848,74.85487498342991
unlocator,wikipedia.org,74.77662526071072,74.41724929958582
unlocator,wiktionary.org,92.70333498716354,75.24612545967102
unlocator,wildberries.ru,114.24324940890074,75.01162588596344
unlocator,wiley.com,98.25383313000202,75.52062440663576
unlocator,wish.com,78.8150830194354,77.03525014221668
unlocator,wix.com,75.14829281717539,74.80924855917692
unlocator,wondershare.com,159.8597066476941,77.69524957984686
unlocator,wordpress.com,76.04450080543756,76.2052508071065
unlocator,wordpress.org,76.09099987894297,76.05662569403648
unlocator,wordreference.com,164.29579444229603,76.13425049930811
unlocator,worldofwarcraft.com,76.23633369803429,75.04049967974424
unlocator,wowhead.com,75.86741633713245,74.4458744302392
unlocator,wp.com,74.83299914747477,74.13287460803986
unlocator,wp.pl,129.0717488154769,75.16937516629696
unlocator,wsj.com,76.4641659334302,75.89524984359741
unlocator,wtoip.com,153.1249163672328,79.16400022804737
unlocator,wunderground.com,76.88620779663324,76.05637330561876
unlocator,www.gov.uk,124.98220708221197,76.2281259521842
unlocator,xda-developers.com,75.96508227288723,75.68700145930052
unlocator,xe.com,78.1657500192523,76.39675121754408
unlocator,xfinity.com,88.70262559503317,76.58275030553341
unlocator,xhamster.com,74.8897073790431,74.6013754978776
unlocator,xhamsterlive.com,74.74733237177134,73.78987409174442
unlocator,xiami.com,83.62525049597025,75.63649863004684
unlocator,xiaomi.com,129.27091773599386,79.42487578839064
unlocator,xinhuanet.com,323.87187983840704,76.77724957466125
unlocator,xnxx.com,126.09133310616016,77.2728743031621
unlocator,xtube.com,78.73541582375765,78.01000028848648
unlocator,xvideos.com,86.74520906060934,78.12374923378229
unlocator,yadi.sk,126.88566651195288,74.82900097966194
unlocator,yahoo.co.jp,120.9935424849391,75.27412474155426
unlocator,yahoo.com,75.90700034052134,75.33462438732386
unlocator,yallakora.com,155.93112632632256,74.41312540322542
unlocator,yandex.by,171.42274975776672,75.34699887037277
unlocator,yandex.com.tr,140.43600112199783,75.72637405246496
unlocator,yandex.kz,119.59987413138151,76.40137523412704
unlocator,yandex.ru,95.82054056227207,75.53562428802252
unlocator,yao.tmall.com,127.27911025285721,76.42516742149989
unlocator,yaplakal.com,96.9719160348177,75.73375105857849
unlocator,yelp.com,77.69162487238646,75.76987612992525
unlocator,yenisafak.com,76.06325019150972,74.55125078558922
unlocator,yespornplease.com,75.11658407747746,74.84012562781572
unlocator,youdao.com,175.56258291006088,74.9563742429018
unlocator,youjizz.com,76.19512360543013,74.53875057399273
unlocator,youku.com,210.40320862084627,76.21587626636028
unlocator,youm7.com,75.4156680777669,75.12537483125925
unlocator,youporn.com,78.48341576755047,77.70787551999092
unlocator,yourporn.sexy,77.22533401101828,75.5624994635582
unlocator,youth.cn,174.70845766365528,75.84349997341633
unlocator,youtube.com,76.57625060528517,75.78600104898214
unlocator,yts.am,84.18191689997911,75.81799943000078
unlocator,yy.com,147.95779064297676,76.40650030225515
unlocator,zara.com,77.77358219027519,76.65400020778179
unlocator,zendesk.com,77.90608331561089,77.22737547010183
unlocator,zhanqi.tv,98.57095871120691,78.9051242172718
unlocator,zhihu.com,104.72879372537136,77.71312445402145
unlocator,zillow.com,78.21279112249613,75.17087552696466
unlocator,zing.vn,179.18554227799177,75.49550011754036
unlocator,zippyshare.com,81.72412496060133,75.09662583470345
unlocator,znanija.com,76.52816828340292,76.0065009817481
unlocator,zoho.com,75.91949962079525,75.76124928891659
unlocator,zol.com.cn,266.00833237171173,74.90075007081032
unlocator,zomato.com,76.52854081243277,74.9737499281764
unlocator,zoom.us,75.55295713245869,75.1045010983944
unlocator,zougla.gr,169.27712317556143,75.20424947142601

